A Generic online acceleration scheme for Optimization algorithms via Relaxation and Inertia

We propose generic acceleration schemes for a wide class of optimization and iterative schemes based on relaxation and inertia. In particular, we introduce methods that automatically tunes the acceleration coefficients online, and establish their convergence. This is made possible by considering the class of fixed-points iterations over averaged operators which encompass gradient methods, ADMM, primal dual algorithms, an so on.

==> Figures/comp_a.dat <==
-0.050000 	 0.050000 	 0.050000
0.000000 	 0.050000 	 0.024100
0.000000 	 0.100000 	 0.047937
0.000000 	 0.050000 	 0.024100
0.000000 	 0.100000 	 0.047937
0.050000 	 0.100000 	 0.027027
-0.100000 	 0.100000 	 0.100000
-0.050000 	 0.100000 	 0.075131
-0.050000 	 0.150000 	 0.083333
-0.050000 	 0.100000 	 0.075131
0.000000 	 0.100000 	 0.047937
0.000000 	 0.150000 	 0.066856
0.000000 	 0.100000 	 0.047937
0.000000 	 0.150000 	 0.066856
0.050000 	 0.150000 	 0.055556
-0.050000 	 0.150000 	 0.083333
-0.050000 	 0.200000 	 0.109752
0.000000 	 0.200000 	 0.090453
-0.050000 	 0.150000 	 0.083333
0.000000 	 0.150000 	 0.066856
0.000000 	 0.200000 	 0.090453
0.000000 	 0.150000 	 0.066856
0.000000 	 0.200000 	 0.090453
0.050000 	 0.200000 	 0.085714
0.000000 	 0.150000 	 0.066856
0.050000 	 0.150000 	 0.055556
0.050000 	 0.200000 	 0.085714
-0.050000 	 0.200000 	 0.109752
-0.050000 	 0.250000 	 0.127624
0.000000 	 0.250000 	 0.115142
-0.050000 	 0.200000 	 0.109752
0.000000 	 0.200000 	 0.090453
0.000000 	 0.250000 	 0.115142
0.000000 	 0.200000 	 0.090453
0.000000 	 0.250000 	 0.115142
0.050000 	 0.250000 	 0.115142
0.000000 	 0.200000 	 0.090453
0.050000 	 0.200000 	 0.085714
0.050000 	 0.250000 	 0.115142
-0.300000 	 0.250000 	 0.268293
-0.300000 	 0.300000 	 0.300000
-0.250000 	 0.300000 	 0.282051
-0.050000 	 0.250000 	 0.127624
-0.050000 	 0.300000 	 0.148115
0.000000 	 0.300000 	 0.145904
-0.050000 	 0.250000 	 0.127624
0.000000 	 0.250000 	 0.115142
0.000000 	 0.300000 	 0.145904
0.000000 	 0.250000 	 0.115142
0.000000 	 0.300000 	 0.145904
0.050000 	 0.300000 	 0.137689
0.000000 	 0.250000 	 0.115142
0.050000 	 0.250000 	 0.115142
0.050000 	 0.300000 	 0.137689
0.050000 	 0.250000 	 0.115142
0.050000 	 0.300000 	 0.137689
0.100000 	 0.300000 	 0.125000
-0.350000 	 0.300000 	 0.317073
-0.350000 	 0.350000 	 0.350000
-0.300000 	 0.350000 	 0.333333
-0.100000 	 0.300000 	 0.174078
-0.100000 	 0.350000 	 0.205971
-0.050000 	 0.350000 	 0.174874
-0.100000 	 0.300000 	 0.174078
-0.050000 	 0.300000 	 0.148115
-0.050000 	 0.350000 	 0.174874
-0.050000 	 0.300000 	 0.148115
-0.050000 	 0.350000 	 0.174874
0.000000 	 0.350000 	 0.174874
-0.050000 	 0.300000 	 0.148115
0.000000 	 0.300000 	 0.145904
0.000000 	 0.350000 	 0.174874
0.000000 	 0.300000 	 0.145904
0.000000 	 0.350000 	 0.174874
0.050000 	 0.350000 	 0.166969
0.000000 	 0.300000 	 0.145904
0.050000 	 0.300000 	 0.137689
0.050000 	 0.350000 	 0.166969
0.050000 	 0.300000 	 0.137689
0.050000 	 0.350000 	 0.166969
0.100000 	 0.350000 	 0.161290
-0.400000 	 0.350000 	 0.365854
-0.350000 	 0.350000 	 0.350000
-0.350000 	 0.400000 	 0.384615
-0.100000 	 0.350000 	 0.205971
-0.100000 	 0.400000 	 0.237835
-0.050000 	 0.400000 	 0.205649
-0.100000 	 0.350000 	 0.205971
-0.050000 	 0.350000 	 0.174874
-0.050000 	 0.400000 	 0.205649
-0.050000 	 0.350000 	 0.174874
-0.050000 	 0.400000 	 0.205649
0.000000 	 0.400000 	 0.202010
-0.050000 	 0.350000 	 0.174874
0.000000 	 0.350000 	 0.174874
0.000000 	 0.400000 	 0.202010
0.000000 	 0.350000 	 0.174874
0.000000 	 0.400000 	 0.202010
0.050000 	 0.400000 	 0.196946
0.000000 	 0.350000 	 0.174874
0.050000 	 0.350000 	 0.166969
0.050000 	 0.400000 	 0.196946
0.050000 	 0.350000 	 0.166969
0.050000 	 0.400000 	 0.196946
0.100000 	 0.400000 	 0.193061
0.050000 	 0.350000 	 0.166969
0.100000 	 0.350000 	 0.161290
0.100000 	 0.400000 	 0.193061
-0.450000 	 0.400000 	 0.414634
-0.400000 	 0.400000 	 0.400000
-0.400000 	 0.450000 	 0.435897
-0.100000 	 0.400000 	 0.237835
-0.100000 	 0.450000 	 0.264575
-0.050000 	 0.450000 	 0.238683
-0.100000 	 0.400000 	 0.237835
-0.050000 	 0.400000 	 0.205649
-0.050000 	 0.450000 	 0.238683
-0.050000 	 0.400000 	 0.205649
-0.050000 	 0.450000 	 0.238683
0.000000 	 0.450000 	 0.234642
-0.050000 	 0.400000 	 0.205649
0.000000 	 0.400000 	 0.202010
0.000000 	 0.450000 	 0.234642
0.000000 	 0.400000 	 0.202010
0.000000 	 0.450000 	 0.234642
0.050000 	 0.450000 	 0.229129
0.000000 	 0.400000 	 0.202010
0.050000 	 0.400000 	 0.196946
0.050000 	 0.450000 	 0.229129
0.050000 	 0.400000 	 0.196946
0.050000 	 0.450000 	 0.229129
0.100000 	 0.450000 	 0.221892
0.050000 	 0.400000 	 0.196946
0.100000 	 0.400000 	 0.193061
0.100000 	 0.450000 	 0.221892
0.100000 	 0.400000 	 0.193061
0.100000 	 0.450000 	 0.221892
0.150000 	 0.450000 	 0.214286
-0.500000 	 0.450000 	 0.463415
-0.450000 	 0.450000 	 0.450000
-0.450000 	 0.500000 	 0.487179
-0.100000 	 0.450000 	 0.264575
-0.100000 	 0.500000 	 0.288675
-0.050000 	 0.500000 	 0.270615
-0.100000 	 0.450000 	 0.264575
-0.050000 	 0.450000 	 0.238683
-0.050000 	 0.500000 	 0.270615
-0.050000 	 0.450000 	 0.238683
-0.050000 	 0.500000 	 0.270615
0.000000 	 0.500000 	 0.270615
-0.050000 	 0.450000 	 0.238683
0.000000 	 0.450000 	 0.234642
0.000000 	 0.500000 	 0.270615
0.000000 	 0.450000 	 0.234642
0.000000 	 0.500000 	 0.270615
0.050000 	 0.500000 	 0.263391
0.000000 	 0.450000 	 0.234642
0.050000 	 0.450000 	 0.229129
0.050000 	 0.500000 	 0.263391
0.050000 	 0.450000 	 0.229129
0.050000 	 0.500000 	 0.263391
0.100000 	 0.500000 	 0.258785
0.050000 	 0.450000 	 0.229129
0.100000 	 0.450000 	 0.221892
0.100000 	 0.500000 	 0.258785
0.100000 	 0.450000 	 0.221892
0.100000 	 0.500000 	 0.258785
0.150000 	 0.500000 	 0.259259
-0.550000 	 0.500000 	 0.512195
-0.550000 	 0.550000 	 0.550000
-0.500000 	 0.550000 	 0.538462
-0.100000 	 0.500000 	 0.288675
-0.100000 	 0.550000 	 0.317980
-0.050000 	 0.550000 	 0.310791
-0.100000 	 0.500000 	 0.288675
-0.050000 	 0.500000 	 0.270615
-0.050000 	 0.550000 	 0.310791
-0.050000 	 0.500000 	 0.270615
-0.050000 	 0.550000 	 0.310791
0.000000 	 0.550000 	 0.305846
-0.050000 	 0.500000 	 0.270615
0.000000 	 0.500000 	 0.270615
0.000000 	 0.550000 	 0.305846
0.000000 	 0.500000 	 0.270615
0.000000 	 0.550000 	 0.305846
0.050000 	 0.550000 	 0.304014
0.000000 	 0.500000 	 0.270615
0.050000 	 0.500000 	 0.263391
0.050000 	 0.550000 	 0.304014
0.050000 	 0.500000 	 0.263391
0.050000 	 0.550000 	 0.304014
0.100000 	 0.550000 	 0.295804
0.050000 	 0.500000 	 0.263391
0.100000 	 0.500000 	 0.258785
0.100000 	 0.550000 	 0.295804
0.100000 	 0.500000 	 0.258785
0.100000 	 0.550000 	 0.295804
0.150000 	 0.550000 	 0.297082
0.100000 	 0.500000 	 0.258785
0.150000 	 0.500000 	 0.259259
0.150000 	 0.550000 	 0.297082
-0.600000 	 0.550000 	 0.560976
-0.600000 	 0.600000 	 0.600000
-0.550000 	 0.600000 	 0.589744
-0.600000 	 0.550000 	 0.560976
-0.550000 	 0.550000 	 0.550000
-0.550000 	 0.600000 	 0.589744
-0.150000 	 0.550000 	 0.333333
-0.100000 	 0.550000 	 0.317980
-0.100000 	 0.600000 	 0.350865
-0.100000 	 0.550000 	 0.317980
-0.100000 	 0.600000 	 0.350865
-0.050000 	 0.600000 	 0.349892
-0.100000 	 0.550000 	 0.317980
-0.050000 	 0.550000 	 0.310791
-0.050000 	 0.600000 	 0.349892
-0.050000 	 0.550000 	 0.310791
-0.050000 	 0.600000 	 0.349892
0.000000 	 0.600000 	 0.349458
-0.050000 	 0.550000 	 0.310791
0.000000 	 0.550000 	 0.305846
0.000000 	 0.600000 	 0.349458
0.000000 	 0.550000 	 0.305846
0.000000 	 0.600000 	 0.349458
0.050000 	 0.600000 	 0.342893
0.000000 	 0.550000 	 0.305846
0.050000 	 0.550000 	 0.304014
0.050000 	 0.600000 	 0.342893
0.050000 	 0.550000 	 0.304014
0.050000 	 0.600000 	 0.342893
0.100000 	 0.600000 	 0.335749
0.050000 	 0.550000 	 0.304014
0.100000 	 0.550000 	 0.295804
0.100000 	 0.600000 	 0.335749
0.100000 	 0.550000 	 0.295804
0.100000 	 0.600000 	 0.335749
0.150000 	 0.600000 	 0.333825
0.100000 	 0.550000 	 0.295804
0.150000 	 0.550000 	 0.297082
0.150000 	 0.600000 	 0.333825
0.150000 	 0.550000 	 0.297082
0.150000 	 0.600000 	 0.333825
0.200000 	 0.600000 	 0.333333
-0.650000 	 0.600000 	 0.609756
-0.600000 	 0.600000 	 0.600000
-0.600000 	 0.650000 	 0.641026
-0.150000 	 0.600000 	 0.381385
-0.100000 	 0.600000 	 0.350865
-0.100000 	 0.650000 	 0.397475
-0.100000 	 0.600000 	 0.350865
-0.100000 	 0.650000 	 0.397475
-0.050000 	 0.650000 	 0.395045
-0.100000 	 0.600000 	 0.350865
-0.050000 	 0.600000 	 0.349892
-0.050000 	 0.650000 	 0.395045
-0.050000 	 0.600000 	 0.349892
-0.050000 	 0.650000 	 0.395045
0.000000 	 0.650000 	 0.394781
-0.050000 	 0.600000 	 0.349892
0.000000 	 0.600000 	 0.349458
0.000000 	 0.650000 	 0.394781
0.000000 	 0.600000 	 0.349458
0.000000 	 0.650000 	 0.394781
0.050000 	 0.650000 	 0.389022
0.000000 	 0.600000 	 0.349458
0.050000 	 0.600000 	 0.342893
0.050000 	 0.650000 	 0.389022
0.050000 	 0.600000 	 0.342893
0.050000 	 0.650000 	 0.389022
0.100000 	 0.650000 	 0.383070
0.050000 	 0.600000 	 0.342893
0.100000 	 0.600000 	 0.335749
0.100000 	 0.650000 	 0.383070
0.100000 	 0.600000 	 0.335749
0.100000 	 0.650000 	 0.383070
0.150000 	 0.650000 	 0.374975
0.100000 	 0.600000 	 0.335749
0.150000 	 0.600000 	 0.333825
0.150000 	 0.650000 	 0.374975
0.150000 	 0.600000 	 0.333825
0.150000 	 0.650000 	 0.374975
0.200000 	 0.650000 	 0.389022
-0.700000 	 0.650000 	 0.658537
-0.650000 	 0.650000 	 0.650000
-0.650000 	 0.700000 	 0.692308
-0.150000 	 0.650000 	 0.413167
-0.100000 	 0.650000 	 0.397475
-0.100000 	 0.700000 	 0.448904
-0.100000 	 0.650000 	 0.397475
-0.100000 	 0.700000 	 0.448904
-0.050000 	 0.700000 	 0.447404
-0.100000 	 0.650000 	 0.397475
-0.050000 	 0.650000 	 0.395045
-0.050000 	 0.700000 	 0.447404
-0.050000 	 0.650000 	 0.395045
-0.050000 	 0.700000 	 0.447404
0.000000 	 0.700000 	 0.444154
-0.050000 	 0.650000 	 0.395045
0.000000 	 0.650000 	 0.394781
0.000000 	 0.700000 	 0.444154
0.000000 	 0.650000 	 0.394781
0.000000 	 0.700000 	 0.444154
0.050000 	 0.700000 	 0.439352
0.000000 	 0.650000 	 0.394781
0.050000 	 0.650000 	 0.389022
0.050000 	 0.700000 	 0.439352
0.050000 	 0.650000 	 0.389022
0.050000 	 0.700000 	 0.439352
0.100000 	 0.700000 	 0.434497
0.050000 	 0.650000 	 0.389022
0.100000 	 0.650000 	 0.383070
0.100000 	 0.700000 	 0.434497
0.100000 	 0.650000 	 0.383070
0.100000 	 0.700000 	 0.434497
0.150000 	 0.700000 	 0.424621
0.100000 	 0.650000 	 0.383070
0.150000 	 0.650000 	 0.374975
0.150000 	 0.700000 	 0.424621
0.150000 	 0.650000 	 0.374975
0.150000 	 0.700000 	 0.424621
0.200000 	 0.700000 	 0.435310
0.150000 	 0.650000 	 0.374975
0.200000 	 0.650000 	 0.389022
0.200000 	 0.700000 	 0.435310
0.200000 	 0.650000 	 0.389022
0.200000 	 0.700000 	 0.435310
0.250000 	 0.700000 	 0.428571
-0.750000 	 0.700000 	 0.707317
-0.700000 	 0.700000 	 0.700000
-0.700000 	 0.750000 	 0.743590
-0.150000 	 0.700000 	 0.460566
-0.100000 	 0.700000 	 0.448904
-0.100000 	 0.750000 	 0.505650
-0.100000 	 0.700000 	 0.448904
-0.050000 	 0.700000 	 0.447404
-0.050000 	 0.750000 	 0.504350
-0.050000 	 0.700000 	 0.447404
0.000000 	 0.700000 	 0.444154
0.000000 	 0.750000 	 0.501890
0.000000 	 0.700000 	 0.444154
0.000000 	 0.750000 	 0.501890
0.050000 	 0.750000 	 0.497265
0.000000 	 0.700000 	 0.444154
0.050000 	 0.700000 	 0.439352
0.050000 	 0.750000 	 0.497265
0.050000 	 0.700000 	 0.439352
0.050000 	 0.750000 	 0.497265
0.100000 	 0.750000 	 0.490439
0.050000 	 0.700000 	 0.439352
0.100000 	 0.700000 	 0.434497
0.100000 	 0.750000 	 0.490439
0.100000 	 0.700000 	 0.434497
0.100000 	 0.750000 	 0.490439
0.150000 	 0.750000 	 0.482654
0.100000 	 0.700000 	 0.434497
0.150000 	 0.700000 	 0.424621
0.150000 	 0.750000 	 0.482654
0.150000 	 0.700000 	 0.424621
0.150000 	 0.750000 	 0.482654
0.200000 	 0.750000 	 0.487832
0.150000 	 0.700000 	 0.424621
0.200000 	 0.700000 	 0.435310
0.200000 	 0.750000 	 0.487832
0.200000 	 0.700000 	 0.435310
0.200000 	 0.750000 	 0.487832
0.250000 	 0.750000 	 0.500000
-0.800000 	 0.750000 	 0.756098
-0.800000 	 0.800000 	 0.800000
-0.750000 	 0.800000 	 0.794872
-0.150000 	 0.750000 	 0.507519
-0.100000 	 0.750000 	 0.505650
-0.100000 	 0.800000 	 0.554140
-0.100000 	 0.750000 	 0.505650
-0.050000 	 0.750000 	 0.504350
-0.050000 	 0.800000 	 0.554140
-0.050000 	 0.750000 	 0.504350
0.000000 	 0.750000 	 0.501890
0.000000 	 0.800000 	 0.554140
0.000000 	 0.750000 	 0.501890
0.000000 	 0.800000 	 0.554140
0.050000 	 0.800000 	 0.554140
0.000000 	 0.750000 	 0.501890
0.050000 	 0.750000 	 0.497265
0.050000 	 0.800000 	 0.554140
0.050000 	 0.750000 	 0.497265
0.050000 	 0.800000 	 0.554140
0.100000 	 0.800000 	 0.554140
0.050000 	 0.750000 	 0.497265
0.100000 	 0.750000 	 0.490439
0.100000 	 0.800000 	 0.554140
0.100000 	 0.750000 	 0.490439
0.100000 	 0.800000 	 0.554140
0.150000 	 0.800000 	 0.554140
0.100000 	 0.750000 	 0.490439
0.150000 	 0.750000 	 0.482654
0.150000 	 0.800000 	 0.554140
0.150000 	 0.750000 	 0.482654
0.150000 	 0.800000 	 0.554140
0.200000 	 0.800000 	 0.553045
0.150000 	 0.750000 	 0.482654
0.200000 	 0.750000 	 0.487832
0.200000 	 0.800000 	 0.553045
0.200000 	 0.750000 	 0.487832
0.200000 	 0.800000 	 0.553045
0.250000 	 0.800000 	 0.554140
0.200000 	 0.750000 	 0.487832
0.250000 	 0.750000 	 0.500000
0.250000 	 0.800000 	 0.554140
-0.850000 	 0.800000 	 0.804878
-0.850000 	 0.850000 	 0.850000
-0.800000 	 0.850000 	 0.846154
-0.850000 	 0.800000 	 0.804878
-0.800000 	 0.800000 	 0.800000
-0.800000 	 0.850000 	 0.846154
0.150000 	 0.800000 	 0.554140
0.150000 	 0.850000 	 0.614636
0.200000 	 0.850000 	 0.614636
0.150000 	 0.800000 	 0.554140
0.200000 	 0.800000 	 0.553045
0.200000 	 0.850000 	 0.614636
0.200000 	 0.800000 	 0.553045
0.200000 	 0.850000 	 0.614636
0.250000 	 0.850000 	 0.614636
-0.900000 	 0.850000 	 0.853659
-0.900000 	 0.900000 	 0.900000
-0.850000 	 0.900000 	 0.897436
-0.900000 	 0.850000 	 0.853659
-0.850000 	 0.850000 	 0.850000
-0.850000 	 0.900000 	 0.897436
-0.950000 	 0.900000 	 0.902439
-0.900000 	 0.900000 	 0.900000
-0.900000 	 0.950000 	 0.948718
-1.000000 	 0.950000 	 0.951220
-0.950000 	 0.950000 	 0.950000
-0.950000 	 1.000000 	 1.000000


==> Figures/comp_i.dat <==
-0.050000 	 0.050000 	 0.050000
-0.050000 	 0.100000 	 0.075131
0.000000 	 0.100000 	 0.047937
-0.050000 	 0.100000 	 0.075131
-0.050000 	 0.150000 	 0.083333
0.000000 	 0.150000 	 0.066856
-0.100000 	 0.150000 	 0.128205
-0.100000 	 0.200000 	 0.147226
-0.050000 	 0.200000 	 0.109752
-0.100000 	 0.150000 	 0.128205
-0.050000 	 0.150000 	 0.083333
-0.050000 	 0.200000 	 0.109752
-0.150000 	 0.200000 	 0.179487
-0.150000 	 0.250000 	 0.203716
-0.100000 	 0.250000 	 0.158927
-0.150000 	 0.200000 	 0.179487
-0.100000 	 0.200000 	 0.147226
-0.100000 	 0.250000 	 0.158927
-0.100000 	 0.200000 	 0.147226
-0.100000 	 0.250000 	 0.158927
-0.050000 	 0.250000 	 0.127624
-0.100000 	 0.200000 	 0.147226
-0.050000 	 0.200000 	 0.109752
-0.050000 	 0.250000 	 0.127624
-0.200000 	 0.250000 	 0.230769
-0.200000 	 0.300000 	 0.258933
-0.150000 	 0.300000 	 0.217779
-0.200000 	 0.250000 	 0.230769
-0.150000 	 0.250000 	 0.203716
-0.150000 	 0.300000 	 0.217779
-0.150000 	 0.250000 	 0.203716
-0.150000 	 0.300000 	 0.217779
-0.100000 	 0.300000 	 0.174078
-0.150000 	 0.250000 	 0.203716
-0.100000 	 0.250000 	 0.158927
-0.100000 	 0.300000 	 0.174078
-0.100000 	 0.250000 	 0.158927
-0.100000 	 0.300000 	 0.174078
-0.050000 	 0.300000 	 0.148115
-0.100000 	 0.250000 	 0.158927
-0.050000 	 0.250000 	 0.127624
-0.050000 	 0.300000 	 0.148115
-0.250000 	 0.300000 	 0.282051
-0.250000 	 0.350000 	 0.313484
-0.200000 	 0.350000 	 0.275696
-0.250000 	 0.300000 	 0.282051
-0.200000 	 0.300000 	 0.258933
-0.200000 	 0.350000 	 0.275696
-0.200000 	 0.300000 	 0.258933
-0.200000 	 0.350000 	 0.275696
-0.150000 	 0.350000 	 0.234758
-0.200000 	 0.300000 	 0.258933
-0.150000 	 0.300000 	 0.217779
-0.150000 	 0.350000 	 0.234758
-0.150000 	 0.300000 	 0.217779
-0.150000 	 0.350000 	 0.234758
-0.100000 	 0.350000 	 0.205971
-0.150000 	 0.300000 	 0.217779
-0.100000 	 0.300000 	 0.174078
-0.100000 	 0.350000 	 0.205971
-0.300000 	 0.350000 	 0.333333
-0.300000 	 0.400000 	 0.367638
-0.250000 	 0.400000 	 0.336172
-0.300000 	 0.350000 	 0.333333
-0.250000 	 0.350000 	 0.313484
-0.250000 	 0.400000 	 0.336172
-0.250000 	 0.350000 	 0.313484
-0.250000 	 0.400000 	 0.336172
-0.200000 	 0.400000 	 0.303990
-0.250000 	 0.350000 	 0.313484
-0.200000 	 0.350000 	 0.275696
-0.200000 	 0.400000 	 0.303990
-0.200000 	 0.350000 	 0.275696
-0.200000 	 0.400000 	 0.303990
-0.150000 	 0.400000 	 0.254545
-0.200000 	 0.350000 	 0.275696
-0.150000 	 0.350000 	 0.234758
-0.150000 	 0.400000 	 0.254545
-0.150000 	 0.350000 	 0.234758
-0.150000 	 0.400000 	 0.254545
-0.100000 	 0.400000 	 0.237835
-0.150000 	 0.350000 	 0.234758
-0.100000 	 0.350000 	 0.205971
-0.100000 	 0.400000 	 0.237835
-0.350000 	 0.400000 	 0.384615
-0.300000 	 0.400000 	 0.367638
-0.300000 	 0.450000 	 0.394092
-0.300000 	 0.400000 	 0.367638
-0.300000 	 0.450000 	 0.394092
-0.250000 	 0.450000 	 0.363636
-0.300000 	 0.400000 	 0.367638
-0.250000 	 0.400000 	 0.336172
-0.250000 	 0.450000 	 0.363636
-0.250000 	 0.400000 	 0.336172
-0.250000 	 0.450000 	 0.363636
-0.200000 	 0.450000 	 0.317393
-0.250000 	 0.400000 	 0.336172
-0.200000 	 0.400000 	 0.303990
-0.200000 	 0.450000 	 0.317393
-0.200000 	 0.400000 	 0.303990
-0.200000 	 0.450000 	 0.317393
-0.150000 	 0.450000 	 0.269680
-0.200000 	 0.400000 	 0.303990
-0.150000 	 0.400000 	 0.254545
-0.150000 	 0.450000 	 0.269680
-0.150000 	 0.400000 	 0.254545
-0.150000 	 0.450000 	 0.269680
-0.100000 	 0.450000 	 0.264575
-0.150000 	 0.400000 	 0.254545
-0.100000 	 0.400000 	 0.237835
-0.100000 	 0.450000 	 0.264575
-0.350000 	 0.450000 	 0.421053
-0.350000 	 0.500000 	 0.450771
-0.300000 	 0.500000 	 0.422443
-0.350000 	 0.450000 	 0.421053
-0.300000 	 0.450000 	 0.394092
-0.300000 	 0.500000 	 0.422443
-0.300000 	 0.450000 	 0.394092
-0.300000 	 0.500000 	 0.422443
-0.250000 	 0.500000 	 0.388889
-0.300000 	 0.450000 	 0.394092
-0.250000 	 0.450000 	 0.363636
-0.250000 	 0.500000 	 0.388889
-0.250000 	 0.450000 	 0.363636
-0.250000 	 0.500000 	 0.388889
-0.200000 	 0.500000 	 0.342527
-0.250000 	 0.450000 	 0.363636
-0.200000 	 0.450000 	 0.317393
-0.200000 	 0.500000 	 0.342527
-0.200000 	 0.450000 	 0.317393
-0.200000 	 0.500000 	 0.342527
-0.150000 	 0.500000 	 0.301511
-0.200000 	 0.450000 	 0.317393
-0.150000 	 0.450000 	 0.269680
-0.150000 	 0.500000 	 0.301511
-0.150000 	 0.450000 	 0.269680
-0.150000 	 0.500000 	 0.301511
-0.100000 	 0.500000 	 0.288675
-0.150000 	 0.450000 	 0.269680
-0.100000 	 0.450000 	 0.264575
-0.100000 	 0.500000 	 0.288675
-0.400000 	 0.500000 	 0.473684
-0.400000 	 0.550000 	 0.506737
-0.350000 	 0.550000 	 0.480683
-0.400000 	 0.500000 	 0.473684
-0.350000 	 0.500000 	 0.450771
-0.350000 	 0.550000 	 0.480683
-0.350000 	 0.500000 	 0.450771
-0.350000 	 0.550000 	 0.480683
-0.300000 	 0.550000 	 0.455036
-0.350000 	 0.500000 	 0.450771
-0.300000 	 0.500000 	 0.422443
-0.300000 	 0.550000 	 0.455036
-0.300000 	 0.500000 	 0.422443
-0.300000 	 0.550000 	 0.455036
-0.250000 	 0.550000 	 0.407107
-0.300000 	 0.500000 	 0.422443
-0.250000 	 0.500000 	 0.388889
-0.250000 	 0.550000 	 0.407107
-0.250000 	 0.500000 	 0.388889
-0.250000 	 0.550000 	 0.407107
-0.200000 	 0.550000 	 0.354408
-0.250000 	 0.500000 	 0.388889
-0.200000 	 0.500000 	 0.342527
-0.200000 	 0.550000 	 0.354408
-0.200000 	 0.500000 	 0.342527
-0.200000 	 0.550000 	 0.354408
-0.150000 	 0.550000 	 0.333333
-0.200000 	 0.500000 	 0.342527
-0.150000 	 0.500000 	 0.301511
-0.150000 	 0.550000 	 0.333333
-0.150000 	 0.500000 	 0.301511
-0.150000 	 0.550000 	 0.333333
-0.100000 	 0.550000 	 0.317980
-0.150000 	 0.500000 	 0.301511
-0.100000 	 0.500000 	 0.288675
-0.100000 	 0.550000 	 0.317980
-0.450000 	 0.550000 	 0.526316
-0.450000 	 0.600000 	 0.562251
-0.400000 	 0.600000 	 0.538519
-0.450000 	 0.550000 	 0.526316
-0.400000 	 0.550000 	 0.506737
-0.400000 	 0.600000 	 0.538519
-0.400000 	 0.550000 	 0.506737
-0.400000 	 0.600000 	 0.538519
-0.350000 	 0.600000 	 0.516156
-0.400000 	 0.550000 	 0.506737
-0.350000 	 0.550000 	 0.480683
-0.350000 	 0.600000 	 0.516156
-0.350000 	 0.550000 	 0.480683
-0.350000 	 0.600000 	 0.516156
-0.300000 	 0.600000 	 0.483431
-0.350000 	 0.550000 	 0.480683
-0.300000 	 0.550000 	 0.455036
-0.300000 	 0.600000 	 0.483431
-0.300000 	 0.550000 	 0.455036
-0.300000 	 0.600000 	 0.483431
-0.250000 	 0.600000 	 0.433663
-0.300000 	 0.550000 	 0.455036
-0.250000 	 0.550000 	 0.407107
-0.250000 	 0.600000 	 0.433663
-0.250000 	 0.550000 	 0.407107
-0.250000 	 0.600000 	 0.433663
-0.200000 	 0.600000 	 0.381385
-0.250000 	 0.550000 	 0.407107
-0.200000 	 0.550000 	 0.354408
-0.200000 	 0.600000 	 0.381385
-0.200000 	 0.550000 	 0.354408
-0.200000 	 0.600000 	 0.381385
-0.150000 	 0.600000 	 0.381385
-0.200000 	 0.550000 	 0.354408
-0.150000 	 0.550000 	 0.333333
-0.150000 	 0.600000 	 0.381385
-0.150000 	 0.550000 	 0.333333
-0.150000 	 0.600000 	 0.381385
-0.100000 	 0.600000 	 0.350865
-0.500000 	 0.600000 	 0.578947
-0.500000 	 0.650000 	 0.617458
-0.450000 	 0.650000 	 0.596762
-0.500000 	 0.600000 	 0.578947
-0.450000 	 0.600000 	 0.562251
-0.450000 	 0.650000 	 0.596762
-0.450000 	 0.600000 	 0.562251
-0.450000 	 0.650000 	 0.596762
-0.400000 	 0.650000 	 0.576737
-0.450000 	 0.600000 	 0.562251
-0.400000 	 0.600000 	 0.538519
-0.400000 	 0.650000 	 0.576737
-0.400000 	 0.600000 	 0.538519
-0.400000 	 0.650000 	 0.576737
-0.350000 	 0.650000 	 0.549405
-0.400000 	 0.600000 	 0.538519
-0.350000 	 0.600000 	 0.516156
-0.350000 	 0.650000 	 0.549405
-0.350000 	 0.600000 	 0.516156
-0.350000 	 0.650000 	 0.549405
-0.300000 	 0.650000 	 0.512726
-0.350000 	 0.600000 	 0.516156
-0.300000 	 0.600000 	 0.483431
-0.300000 	 0.650000 	 0.512726
-0.300000 	 0.600000 	 0.483431
-0.300000 	 0.650000 	 0.512726
-0.250000 	 0.650000 	 0.458771
-0.300000 	 0.600000 	 0.483431
-0.250000 	 0.600000 	 0.433663
-0.250000 	 0.650000 	 0.458771
-0.250000 	 0.600000 	 0.433663
-0.250000 	 0.650000 	 0.458771
-0.200000 	 0.650000 	 0.413167
-0.250000 	 0.600000 	 0.433663
-0.200000 	 0.600000 	 0.381385
-0.200000 	 0.650000 	 0.413167
-0.200000 	 0.600000 	 0.381385
-0.200000 	 0.650000 	 0.413167
-0.150000 	 0.650000 	 0.413167
-0.200000 	 0.600000 	 0.381385
-0.150000 	 0.600000 	 0.381385
-0.150000 	 0.650000 	 0.413167
-0.150000 	 0.600000 	 0.381385
-0.150000 	 0.650000 	 0.413167
-0.100000 	 0.650000 	 0.397475
-0.550000 	 0.650000 	 0.631579
-0.550000 	 0.700000 	 0.672446
-0.500000 	 0.700000 	 0.655385
-0.550000 	 0.650000 	 0.631579
-0.500000 	 0.650000 	 0.617458
-0.500000 	 0.700000 	 0.655385
-0.500000 	 0.650000 	 0.617458
-0.500000 	 0.700000 	 0.655385
-0.450000 	 0.700000 	 0.636914
-0.500000 	 0.650000 	 0.617458
-0.450000 	 0.650000 	 0.596762
-0.450000 	 0.700000 	 0.636914
-0.450000 	 0.650000 	 0.596762
-0.450000 	 0.700000 	 0.636914
-0.400000 	 0.700000 	 0.612697
-0.450000 	 0.650000 	 0.596762
-0.400000 	 0.650000 	 0.576737
-0.400000 	 0.700000 	 0.612697
-0.400000 	 0.650000 	 0.576737
-0.400000 	 0.700000 	 0.612697
-0.350000 	 0.700000 	 0.580910
-0.400000 	 0.650000 	 0.576737
-0.350000 	 0.650000 	 0.549405
-0.350000 	 0.700000 	 0.580910
-0.350000 	 0.650000 	 0.549405
-0.350000 	 0.700000 	 0.580910
-0.300000 	 0.700000 	 0.541531
-0.350000 	 0.650000 	 0.549405
-0.300000 	 0.650000 	 0.512726
-0.300000 	 0.700000 	 0.541531
-0.300000 	 0.650000 	 0.512726
-0.300000 	 0.700000 	 0.541531
-0.250000 	 0.700000 	 0.482702
-0.300000 	 0.650000 	 0.512726
-0.250000 	 0.650000 	 0.458771
-0.250000 	 0.700000 	 0.482702
-0.250000 	 0.650000 	 0.458771
-0.250000 	 0.700000 	 0.482702
-0.200000 	 0.700000 	 0.460566
-0.250000 	 0.650000 	 0.458771
-0.200000 	 0.650000 	 0.413167
-0.200000 	 0.700000 	 0.460566
-0.200000 	 0.650000 	 0.413167
-0.200000 	 0.700000 	 0.460566
-0.150000 	 0.700000 	 0.460566
-0.200000 	 0.650000 	 0.413167
-0.150000 	 0.650000 	 0.413167
-0.150000 	 0.700000 	 0.460566
-0.150000 	 0.650000 	 0.413167
-0.150000 	 0.700000 	 0.460566
-0.100000 	 0.700000 	 0.448904
-0.600000 	 0.700000 	 0.684211
-0.600000 	 0.750000 	 0.727273
-0.550000 	 0.750000 	 0.713495
-0.600000 	 0.700000 	 0.684211
-0.550000 	 0.700000 	 0.672446
-0.550000 	 0.750000 	 0.713495
-0.550000 	 0.700000 	 0.672446
-0.550000 	 0.750000 	 0.713495
-0.500000 	 0.750000 	 0.697409
-0.550000 	 0.700000 	 0.672446
-0.500000 	 0.700000 	 0.655385
-0.500000 	 0.750000 	 0.697409
-0.500000 	 0.700000 	 0.655385
-0.500000 	 0.750000 	 0.697409
-0.450000 	 0.750000 	 0.678062
-0.500000 	 0.700000 	 0.655385
-0.450000 	 0.700000 	 0.636914
-0.450000 	 0.750000 	 0.678062
-0.450000 	 0.700000 	 0.636914
-0.450000 	 0.750000 	 0.678062
-0.400000 	 0.750000 	 0.653667
-0.450000 	 0.700000 	 0.636914
-0.400000 	 0.700000 	 0.612697
-0.400000 	 0.750000 	 0.653667
-0.400000 	 0.700000 	 0.612697
-0.400000 	 0.750000 	 0.653667
-0.350000 	 0.750000 	 0.619978
-0.400000 	 0.700000 	 0.612697
-0.350000 	 0.700000 	 0.580910
-0.350000 	 0.750000 	 0.619978
-0.350000 	 0.700000 	 0.580910
-0.350000 	 0.750000 	 0.619978
-0.300000 	 0.750000 	 0.567762
-0.350000 	 0.700000 	 0.580910
-0.300000 	 0.700000 	 0.541531
-0.300000 	 0.750000 	 0.567762
-0.300000 	 0.700000 	 0.541531
-0.300000 	 0.750000 	 0.567762
-0.250000 	 0.750000 	 0.507519
-0.300000 	 0.700000 	 0.541531
-0.250000 	 0.700000 	 0.482702
-0.250000 	 0.750000 	 0.507519
-0.250000 	 0.700000 	 0.482702
-0.250000 	 0.750000 	 0.507519
-0.200000 	 0.750000 	 0.507519
-0.250000 	 0.700000 	 0.482702
-0.200000 	 0.700000 	 0.460566
-0.200000 	 0.750000 	 0.507519
-0.200000 	 0.700000 	 0.460566
-0.200000 	 0.750000 	 0.507519
-0.150000 	 0.750000 	 0.507519
-0.200000 	 0.700000 	 0.460566
-0.150000 	 0.700000 	 0.460566
-0.150000 	 0.750000 	 0.507519
-0.150000 	 0.700000 	 0.460566
-0.150000 	 0.750000 	 0.507519
-0.100000 	 0.750000 	 0.505650
-0.100000 	 0.700000 	 0.448904
-0.100000 	 0.750000 	 0.505650
-0.050000 	 0.750000 	 0.504350
-0.050000 	 0.700000 	 0.447404
-0.050000 	 0.750000 	 0.504350
0.000000 	 0.750000 	 0.501890
-0.650000 	 0.750000 	 0.736842
-0.650000 	 0.800000 	 0.781976
-0.600000 	 0.800000 	 0.771237
-0.650000 	 0.750000 	 0.736842
-0.600000 	 0.750000 	 0.727273
-0.600000 	 0.800000 	 0.771237
-0.600000 	 0.750000 	 0.727273
-0.600000 	 0.800000 	 0.771237
-0.550000 	 0.800000 	 0.758931
-0.600000 	 0.750000 	 0.727273
-0.550000 	 0.750000 	 0.713495
-0.550000 	 0.800000 	 0.758931
-0.550000 	 0.750000 	 0.713495
-0.550000 	 0.800000 	 0.758931
-0.500000 	 0.800000 	 0.744551
-0.550000 	 0.750000 	 0.713495
-0.500000 	 0.750000 	 0.697409
-0.500000 	 0.800000 	 0.744551
-0.500000 	 0.750000 	 0.697409
-0.500000 	 0.800000 	 0.744551
-0.450000 	 0.800000 	 0.727273
-0.500000 	 0.750000 	 0.697409
-0.450000 	 0.750000 	 0.678062
-0.450000 	 0.800000 	 0.727273
-0.450000 	 0.750000 	 0.678062
-0.450000 	 0.800000 	 0.727273
-0.400000 	 0.800000 	 0.695494
-0.450000 	 0.750000 	 0.678062
-0.400000 	 0.750000 	 0.653667
-0.400000 	 0.800000 	 0.695494
-0.400000 	 0.750000 	 0.653667
-0.400000 	 0.800000 	 0.695494
-0.350000 	 0.800000 	 0.655793
-0.400000 	 0.750000 	 0.653667
-0.350000 	 0.750000 	 0.619978
-0.350000 	 0.800000 	 0.655793
-0.350000 	 0.750000 	 0.619978
-0.350000 	 0.800000 	 0.655793
-0.300000 	 0.800000 	 0.605369
-0.350000 	 0.750000 	 0.619978
-0.300000 	 0.750000 	 0.567762
-0.300000 	 0.800000 	 0.605369
-0.300000 	 0.750000 	 0.567762
-0.300000 	 0.800000 	 0.605369
-0.250000 	 0.800000 	 0.554140
-0.300000 	 0.750000 	 0.567762
-0.250000 	 0.750000 	 0.507519
-0.250000 	 0.800000 	 0.554140
-0.250000 	 0.750000 	 0.507519
-0.250000 	 0.800000 	 0.554140
-0.200000 	 0.800000 	 0.554140
-0.250000 	 0.750000 	 0.507519
-0.200000 	 0.750000 	 0.507519
-0.200000 	 0.800000 	 0.554140
-0.200000 	 0.750000 	 0.507519
-0.200000 	 0.800000 	 0.554140
-0.150000 	 0.800000 	 0.554140
-0.200000 	 0.750000 	 0.507519
-0.150000 	 0.750000 	 0.507519
-0.150000 	 0.800000 	 0.554140
-0.150000 	 0.750000 	 0.507519
-0.150000 	 0.800000 	 0.554140
-0.100000 	 0.800000 	 0.554140
-0.100000 	 0.750000 	 0.505650
-0.100000 	 0.800000 	 0.554140
-0.050000 	 0.800000 	 0.554140
-0.050000 	 0.750000 	 0.504350
-0.050000 	 0.800000 	 0.554140
0.000000 	 0.800000 	 0.554140
0.250000 	 0.750000 	 0.500000
0.250000 	 0.800000 	 0.554140
0.300000 	 0.800000 	 0.554140
-0.700000 	 0.800000 	 0.789474
-0.700000 	 0.850000 	 0.836583
-0.650000 	 0.850000 	 0.828703
-0.700000 	 0.800000 	 0.789474
-0.650000 	 0.800000 	 0.781976
-0.650000 	 0.850000 	 0.828703
-0.650000 	 0.800000 	 0.781976
-0.650000 	 0.850000 	 0.828703
-0.600000 	 0.850000 	 0.819805
-0.650000 	 0.800000 	 0.781976
-0.600000 	 0.800000 	 0.771237
-0.600000 	 0.850000 	 0.819805
-0.600000 	 0.800000 	 0.771237
-0.600000 	 0.850000 	 0.819805
-0.550000 	 0.850000 	 0.809622
-0.600000 	 0.800000 	 0.771237
-0.550000 	 0.800000 	 0.758931
-0.550000 	 0.850000 	 0.809622
-0.550000 	 0.800000 	 0.758931
-0.550000 	 0.850000 	 0.809622
-0.500000 	 0.850000 	 0.796231
-0.550000 	 0.800000 	 0.758931
-0.500000 	 0.800000 	 0.744551
-0.500000 	 0.850000 	 0.796231
-0.500000 	 0.800000 	 0.744551
-0.500000 	 0.850000 	 0.796231
-0.450000 	 0.850000 	 0.775385
-0.500000 	 0.800000 	 0.744551
-0.450000 	 0.800000 	 0.727273
-0.450000 	 0.850000 	 0.775385
-0.450000 	 0.800000 	 0.727273
-0.450000 	 0.850000 	 0.775385
-0.400000 	 0.850000 	 0.743198
-0.450000 	 0.800000 	 0.727273
-0.400000 	 0.800000 	 0.695494
-0.400000 	 0.850000 	 0.743198
-0.400000 	 0.800000 	 0.695494
-0.400000 	 0.850000 	 0.743198
-0.350000 	 0.850000 	 0.708161
-0.400000 	 0.800000 	 0.695494
-0.350000 	 0.800000 	 0.655793
-0.350000 	 0.850000 	 0.708161
-0.350000 	 0.800000 	 0.655793
-0.350000 	 0.850000 	 0.708161
-0.300000 	 0.850000 	 0.641258
-0.350000 	 0.800000 	 0.655793
-0.300000 	 0.800000 	 0.605369
-0.300000 	 0.850000 	 0.641258
-0.300000 	 0.800000 	 0.605369
-0.300000 	 0.850000 	 0.641258
-0.250000 	 0.850000 	 0.614636
-0.300000 	 0.800000 	 0.605369
-0.250000 	 0.800000 	 0.554140
-0.250000 	 0.850000 	 0.614636
-0.250000 	 0.800000 	 0.554140
-0.250000 	 0.850000 	 0.614636
-0.200000 	 0.850000 	 0.614636
-0.250000 	 0.800000 	 0.554140
-0.200000 	 0.800000 	 0.554140
-0.200000 	 0.850000 	 0.614636
-0.200000 	 0.800000 	 0.554140
-0.200000 	 0.850000 	 0.614636
-0.150000 	 0.850000 	 0.614636
-0.200000 	 0.800000 	 0.554140
-0.150000 	 0.800000 	 0.554140
-0.150000 	 0.850000 	 0.614636
-0.150000 	 0.800000 	 0.554140
-0.150000 	 0.850000 	 0.614636
-0.100000 	 0.850000 	 0.614636
-0.150000 	 0.800000 	 0.554140
-0.100000 	 0.800000 	 0.554140
-0.100000 	 0.850000 	 0.614636
-0.100000 	 0.800000 	 0.554140
-0.100000 	 0.850000 	 0.614636
-0.050000 	 0.850000 	 0.614636
-0.100000 	 0.800000 	 0.554140
-0.050000 	 0.800000 	 0.554140
-0.050000 	 0.850000 	 0.614636
-0.050000 	 0.800000 	 0.554140
-0.050000 	 0.850000 	 0.614636
0.000000 	 0.850000 	 0.614636
-0.050000 	 0.800000 	 0.554140
0.000000 	 0.800000 	 0.554140
0.000000 	 0.850000 	 0.614636
0.000000 	 0.800000 	 0.554140
0.000000 	 0.850000 	 0.614636
0.050000 	 0.850000 	 0.614636
0.000000 	 0.800000 	 0.554140
0.050000 	 0.800000 	 0.554140
0.050000 	 0.850000 	 0.614636
0.050000 	 0.800000 	 0.554140
0.050000 	 0.850000 	 0.614636
0.100000 	 0.850000 	 0.614636
0.050000 	 0.800000 	 0.554140
0.100000 	 0.800000 	 0.554140
0.100000 	 0.850000 	 0.614636
0.100000 	 0.800000 	 0.554140
0.100000 	 0.850000 	 0.614636
0.150000 	 0.850000 	 0.614636
0.100000 	 0.800000 	 0.554140
0.150000 	 0.800000 	 0.554140
0.150000 	 0.850000 	 0.614636
0.200000 	 0.800000 	 0.553045
0.250000 	 0.800000 	 0.554140
0.250000 	 0.850000 	 0.614636
0.250000 	 0.800000 	 0.554140
0.250000 	 0.850000 	 0.614636
0.300000 	 0.850000 	 0.614636
0.250000 	 0.800000 	 0.554140
0.300000 	 0.800000 	 0.554140
0.300000 	 0.850000 	 0.614636
0.300000 	 0.800000 	 0.554140
0.300000 	 0.850000 	 0.614636
0.350000 	 0.850000 	 0.614636
-0.750000 	 0.850000 	 0.842105
-0.750000 	 0.900000 	 0.891113
-0.700000 	 0.900000 	 0.885958
-0.750000 	 0.850000 	 0.842105
-0.700000 	 0.850000 	 0.836583
-0.700000 	 0.900000 	 0.885958
-0.700000 	 0.850000 	 0.836583
-0.700000 	 0.900000 	 0.885958
-0.650000 	 0.900000 	 0.880204
-0.700000 	 0.850000 	 0.836583
-0.650000 	 0.850000 	 0.828703
-0.650000 	 0.900000 	 0.880204
-0.650000 	 0.850000 	 0.828703
-0.650000 	 0.900000 	 0.880204
-0.600000 	 0.900000 	 0.873722
-0.650000 	 0.850000 	 0.828703
-0.600000 	 0.850000 	 0.819805
-0.600000 	 0.900000 	 0.873722
-0.600000 	 0.850000 	 0.819805
-0.600000 	 0.900000 	 0.873722
-0.550000 	 0.900000 	 0.862234
-0.600000 	 0.850000 	 0.819805
-0.550000 	 0.850000 	 0.809622
-0.550000 	 0.900000 	 0.862234
-0.550000 	 0.850000 	 0.809622
-0.550000 	 0.900000 	 0.862234
-0.500000 	 0.900000 	 0.851433
-0.550000 	 0.850000 	 0.809622
-0.500000 	 0.850000 	 0.796231
-0.500000 	 0.900000 	 0.851433
-0.500000 	 0.850000 	 0.796231
-0.500000 	 0.900000 	 0.851433
-0.450000 	 0.900000 	 0.830666
-0.500000 	 0.850000 	 0.796231
-0.450000 	 0.850000 	 0.775385
-0.450000 	 0.900000 	 0.830666
-0.450000 	 0.850000 	 0.775385
-0.450000 	 0.900000 	 0.830666
-0.400000 	 0.900000 	 0.800000
-0.450000 	 0.850000 	 0.775385
-0.400000 	 0.850000 	 0.743198
-0.400000 	 0.900000 	 0.800000
-0.400000 	 0.850000 	 0.743198
-0.400000 	 0.900000 	 0.800000
-0.350000 	 0.900000 	 0.759508
-0.400000 	 0.850000 	 0.743198
-0.350000 	 0.850000 	 0.708161
-0.350000 	 0.900000 	 0.759508
-0.350000 	 0.850000 	 0.708161
-0.350000 	 0.900000 	 0.759508
-0.300000 	 0.900000 	 0.687552
-0.350000 	 0.850000 	 0.708161
-0.300000 	 0.850000 	 0.641258
-0.300000 	 0.900000 	 0.687552
-0.300000 	 0.850000 	 0.641258
-0.300000 	 0.900000 	 0.687552
-0.250000 	 0.900000 	 0.687552
-0.300000 	 0.850000 	 0.641258
-0.250000 	 0.850000 	 0.614636
-0.250000 	 0.900000 	 0.687552
-0.250000 	 0.850000 	 0.614636
-0.250000 	 0.900000 	 0.687552
-0.200000 	 0.900000 	 0.687552
-0.250000 	 0.850000 	 0.614636
-0.200000 	 0.850000 	 0.614636
-0.200000 	 0.900000 	 0.687552
-0.200000 	 0.850000 	 0.614636
-0.200000 	 0.900000 	 0.687552
-0.150000 	 0.900000 	 0.687552
-0.200000 	 0.850000 	 0.614636
-0.150000 	 0.850000 	 0.614636
-0.150000 	 0.900000 	 0.687552
-0.150000 	 0.850000 	 0.614636
-0.150000 	 0.900000 	 0.687552
-0.100000 	 0.900000 	 0.687552
-0.150000 	 0.850000 	 0.614636
-0.100000 	 0.850000 	 0.614636
-0.100000 	 0.900000 	 0.687552
-0.100000 	 0.850000 	 0.614636
-0.100000 	 0.900000 	 0.687552
-0.050000 	 0.900000 	 0.687552
-0.100000 	 0.850000 	 0.614636
-0.050000 	 0.850000 	 0.614636
-0.050000 	 0.900000 	 0.687552
-0.050000 	 0.850000 	 0.614636
-0.050000 	 0.900000 	 0.687552
0.000000 	 0.900000 	 0.687552
-0.050000 	 0.850000 	 0.614636
0.000000 	 0.850000 	 0.614636
0.000000 	 0.900000 	 0.687552
0.000000 	 0.850000 	 0.614636
0.000000 	 0.900000 	 0.687552
0.050000 	 0.900000 	 0.687552
0.000000 	 0.850000 	 0.614636
0.050000 	 0.850000 	 0.614636
0.050000 	 0.900000 	 0.687552
0.050000 	 0.850000 	 0.614636
0.050000 	 0.900000 	 0.687552
0.100000 	 0.900000 	 0.687552
0.050000 	 0.850000 	 0.614636
0.100000 	 0.850000 	 0.614636
0.100000 	 0.900000 	 0.687552
0.100000 	 0.850000 	 0.614636
0.100000 	 0.900000 	 0.687552
0.150000 	 0.900000 	 0.687552
0.100000 	 0.850000 	 0.614636
0.150000 	 0.850000 	 0.614636
0.150000 	 0.900000 	 0.687552
0.150000 	 0.850000 	 0.614636
0.150000 	 0.900000 	 0.687552
0.200000 	 0.900000 	 0.687552
0.150000 	 0.850000 	 0.614636
0.200000 	 0.850000 	 0.614636
0.200000 	 0.900000 	 0.687552
0.200000 	 0.850000 	 0.614636
0.200000 	 0.900000 	 0.687552
0.250000 	 0.900000 	 0.687552
0.200000 	 0.850000 	 0.614636
0.250000 	 0.850000 	 0.614636
0.250000 	 0.900000 	 0.687552
0.250000 	 0.850000 	 0.614636
0.250000 	 0.900000 	 0.687552
0.300000 	 0.900000 	 0.687552
0.250000 	 0.850000 	 0.614636
0.300000 	 0.850000 	 0.614636
0.300000 	 0.900000 	 0.687552
0.300000 	 0.850000 	 0.614636
0.300000 	 0.900000 	 0.687552
0.350000 	 0.900000 	 0.687552
0.300000 	 0.850000 	 0.614636
0.350000 	 0.850000 	 0.614636
0.350000 	 0.900000 	 0.687552
0.350000 	 0.850000 	 0.614636
0.350000 	 0.900000 	 0.687552
0.400000 	 0.900000 	 0.687552
0.350000 	 0.850000 	 0.614636
0.400000 	 0.850000 	 0.600000
0.400000 	 0.900000 	 0.687552
0.400000 	 0.850000 	 0.600000
0.400000 	 0.900000 	 0.687552
0.450000 	 0.900000 	 0.687552
-0.800000 	 0.900000 	 0.894737
-0.800000 	 0.950000 	 0.945582
-0.750000 	 0.950000 	 0.943046
-0.800000 	 0.900000 	 0.894737
-0.750000 	 0.900000 	 0.891113
-0.750000 	 0.950000 	 0.943046
-0.750000 	 0.900000 	 0.891113
-0.750000 	 0.950000 	 0.943046
-0.700000 	 0.950000 	 0.940242
-0.750000 	 0.900000 	 0.891113
-0.700000 	 0.900000 	 0.885958
-0.700000 	 0.950000 	 0.940242
-0.700000 	 0.900000 	 0.885958
-0.700000 	 0.950000 	 0.940242
-0.650000 	 0.950000 	 0.937123
-0.700000 	 0.900000 	 0.885958
-0.650000 	 0.900000 	 0.880204
-0.650000 	 0.950000 	 0.937123
-0.650000 	 0.900000 	 0.880204
-0.650000 	 0.950000 	 0.937123
-0.600000 	 0.950000 	 0.931714
-0.650000 	 0.900000 	 0.880204
-0.600000 	 0.900000 	 0.873722
-0.600000 	 0.950000 	 0.931714
-0.600000 	 0.900000 	 0.873722
-0.600000 	 0.950000 	 0.931714
-0.550000 	 0.950000 	 0.925160
-0.600000 	 0.900000 	 0.873722
-0.550000 	 0.900000 	 0.862234
-0.550000 	 0.950000 	 0.925160
-0.550000 	 0.900000 	 0.862234
-0.550000 	 0.950000 	 0.925160
-0.500000 	 0.950000 	 0.916991
-0.550000 	 0.900000 	 0.862234
-0.500000 	 0.900000 	 0.851433
-0.500000 	 0.950000 	 0.916991
-0.500000 	 0.900000 	 0.851433
-0.500000 	 0.950000 	 0.916991
-0.450000 	 0.950000 	 0.902091
-0.500000 	 0.900000 	 0.851433
-0.450000 	 0.900000 	 0.830666
-0.450000 	 0.950000 	 0.902091
-0.450000 	 0.900000 	 0.830666
-0.450000 	 0.950000 	 0.902091
-0.400000 	 0.950000 	 0.877992
-0.450000 	 0.900000 	 0.830666
-0.400000 	 0.900000 	 0.800000
-0.400000 	 0.950000 	 0.877992
-0.400000 	 0.900000 	 0.800000
-0.400000 	 0.950000 	 0.877992
-0.350000 	 0.950000 	 0.832489
-0.400000 	 0.900000 	 0.800000
-0.350000 	 0.900000 	 0.759508
-0.350000 	 0.950000 	 0.832489
-0.350000 	 0.900000 	 0.759508
-0.350000 	 0.950000 	 0.832489
-0.300000 	 0.950000 	 0.783672
-0.350000 	 0.900000 	 0.759508
-0.300000 	 0.900000 	 0.687552
-0.300000 	 0.950000 	 0.783672
-0.300000 	 0.900000 	 0.687552
-0.300000 	 0.950000 	 0.783672
-0.250000 	 0.950000 	 0.783672
-0.300000 	 0.900000 	 0.687552
-0.250000 	 0.900000 	 0.687552
-0.250000 	 0.950000 	 0.783672
-0.250000 	 0.900000 	 0.687552
-0.250000 	 0.950000 	 0.783672
-0.200000 	 0.950000 	 0.783672
-0.250000 	 0.900000 	 0.687552
-0.200000 	 0.900000 	 0.687552
-0.200000 	 0.950000 	 0.783672
-0.200000 	 0.900000 	 0.687552
-0.200000 	 0.950000 	 0.783672
-0.150000 	 0.950000 	 0.783672
-0.200000 	 0.900000 	 0.687552
-0.150000 	 0.900000 	 0.687552
-0.150000 	 0.950000 	 0.783672
-0.150000 	 0.900000 	 0.687552
-0.150000 	 0.950000 	 0.783672
-0.100000 	 0.950000 	 0.783672
-0.150000 	 0.900000 	 0.687552
-0.100000 	 0.900000 	 0.687552
-0.100000 	 0.950000 	 0.783672
-0.100000 	 0.900000 	 0.687552
-0.100000 	 0.950000 	 0.783672
-0.050000 	 0.950000 	 0.783672
-0.100000 	 0.900000 	 0.687552
-0.050000 	 0.900000 	 0.687552
-0.050000 	 0.950000 	 0.783672
-0.050000 	 0.900000 	 0.687552
-0.050000 	 0.950000 	 0.783672
0.000000 	 0.950000 	 0.783672
-0.050000 	 0.900000 	 0.687552
0.000000 	 0.900000 	 0.687552
0.000000 	 0.950000 	 0.783672
0.000000 	 0.900000 	 0.687552
0.000000 	 0.950000 	 0.783672
0.050000 	 0.950000 	 0.783672
0.000000 	 0.900000 	 0.687552
0.050000 	 0.900000 	 0.687552
0.050000 	 0.950000 	 0.783672
0.050000 	 0.900000 	 0.687552
0.050000 	 0.950000 	 0.783672
0.100000 	 0.950000 	 0.783672
0.050000 	 0.900000 	 0.687552
0.100000 	 0.900000 	 0.687552
0.100000 	 0.950000 	 0.783672
0.100000 	 0.900000 	 0.687552
0.100000 	 0.950000 	 0.783672
0.150000 	 0.950000 	 0.783672
0.100000 	 0.900000 	 0.687552
0.150000 	 0.900000 	 0.687552
0.150000 	 0.950000 	 0.783672
0.150000 	 0.900000 	 0.687552
0.150000 	 0.950000 	 0.783672
0.200000 	 0.950000 	 0.783672
0.150000 	 0.900000 	 0.687552
0.200000 	 0.900000 	 0.687552
0.200000 	 0.950000 	 0.783672
0.200000 	 0.900000 	 0.687552
0.200000 	 0.950000 	 0.783672
0.250000 	 0.950000 	 0.783672
0.200000 	 0.900000 	 0.687552
0.250000 	 0.900000 	 0.687552
0.250000 	 0.950000 	 0.783672
0.250000 	 0.900000 	 0.687552
0.250000 	 0.950000 	 0.783672
0.300000 	 0.950000 	 0.783672
0.250000 	 0.900000 	 0.687552
0.300000 	 0.900000 	 0.687552
0.300000 	 0.950000 	 0.783672
0.300000 	 0.900000 	 0.687552
0.300000 	 0.950000 	 0.783672
0.350000 	 0.950000 	 0.783672
0.300000 	 0.900000 	 0.687552
0.350000 	 0.900000 	 0.687552
0.350000 	 0.950000 	 0.783672
0.350000 	 0.900000 	 0.687552
0.350000 	 0.950000 	 0.783672
0.400000 	 0.950000 	 0.783672
0.350000 	 0.900000 	 0.687552
0.400000 	 0.900000 	 0.687552
0.400000 	 0.950000 	 0.783672
0.400000 	 0.900000 	 0.687552
0.400000 	 0.950000 	 0.783672
0.450000 	 0.950000 	 0.783672
0.400000 	 0.900000 	 0.687552
0.450000 	 0.900000 	 0.687552
0.450000 	 0.950000 	 0.783672
0.450000 	 0.900000 	 0.687552
0.450000 	 0.950000 	 0.783672
0.500000 	 0.950000 	 0.783672
0.450000 	 0.900000 	 0.687552
0.500000 	 0.900000 	 0.666667
0.500000 	 0.950000 	 0.783672
0.500000 	 0.900000 	 0.666667
0.500000 	 0.950000 	 0.783672
0.550000 	 0.950000 	 0.783672
-0.850000 	 0.950000 	 0.947368
-0.850000 	 1.000000 	 1.000000
-0.800000 	 1.000000 	 1.000000
-0.850000 	 0.950000 	 0.947368
-0.800000 	 0.950000 	 0.945582
-0.800000 	 1.000000 	 1.000000
-0.800000 	 0.950000 	 0.945582
-0.800000 	 1.000000 	 1.000000
-0.750000 	 1.000000 	 1.000000
-0.800000 	 0.950000 	 0.945582
-0.750000 	 0.950000 	 0.943046
-0.750000 	 1.000000 	 1.000000
-0.750000 	 0.950000 	 0.943046
-0.750000 	 1.000000 	 1.000000
-0.700000 	 1.000000 	 1.000000
-0.750000 	 0.950000 	 0.943046
-0.700000 	 0.950000 	 0.940242
-0.700000 	 1.000000 	 1.000000
-0.700000 	 0.950000 	 0.940242
-0.700000 	 1.000000 	 1.000000
-0.650000 	 1.000000 	 1.000000
-0.700000 	 0.950000 	 0.940242
-0.650000 	 0.950000 	 0.937123
-0.650000 	 1.000000 	 1.000000
-0.650000 	 0.950000 	 0.937123
-0.650000 	 1.000000 	 1.000000
-0.600000 	 1.000000 	 1.000000
-0.650000 	 0.950000 	 0.937123
-0.600000 	 0.950000 	 0.931714
-0.600000 	 1.000000 	 1.000000
-0.600000 	 0.950000 	 0.931714
-0.600000 	 1.000000 	 1.000000
-0.550000 	 1.000000 	 1.000000
-0.600000 	 0.950000 	 0.931714
-0.550000 	 0.950000 	 0.925160
-0.550000 	 1.000000 	 1.000000
-0.550000 	 0.950000 	 0.925160
-0.550000 	 1.000000 	 1.000000
-0.500000 	 1.000000 	 1.000000
-0.550000 	 0.950000 	 0.925160
-0.500000 	 0.950000 	 0.916991
-0.500000 	 1.000000 	 1.000000
-0.500000 	 0.950000 	 0.916991
-0.500000 	 1.000000 	 1.000000
-0.450000 	 1.000000 	 1.000000
-0.500000 	 0.950000 	 0.916991
-0.450000 	 0.950000 	 0.902091
-0.450000 	 1.000000 	 1.000000
-0.450000 	 0.950000 	 0.902091
-0.450000 	 1.000000 	 1.000000
-0.400000 	 1.000000 	 1.000000
-0.450000 	 0.950000 	 0.902091
-0.400000 	 0.950000 	 0.877992
-0.400000 	 1.000000 	 1.000000
-0.400000 	 0.950000 	 0.877992
-0.400000 	 1.000000 	 1.000000
-0.350000 	 1.000000 	 1.000000
-0.400000 	 0.950000 	 0.877992
-0.350000 	 0.950000 	 0.832489
-0.350000 	 1.000000 	 1.000000
-0.350000 	 0.950000 	 0.832489
-0.350000 	 1.000000 	 1.000000
-0.300000 	 1.000000 	 1.000000
-0.350000 	 0.950000 	 0.832489
-0.300000 	 0.950000 	 0.783672
-0.300000 	 1.000000 	 1.000000
-0.300000 	 0.950000 	 0.783672
-0.300000 	 1.000000 	 1.000000
-0.250000 	 1.000000 	 1.000000
-0.300000 	 0.950000 	 0.783672
-0.250000 	 0.950000 	 0.783672
-0.250000 	 1.000000 	 1.000000
-0.250000 	 0.950000 	 0.783672
-0.250000 	 1.000000 	 1.000000
-0.200000 	 1.000000 	 1.000000
-0.250000 	 0.950000 	 0.783672
-0.200000 	 0.950000 	 0.783672
-0.200000 	 1.000000 	 1.000000
-0.200000 	 0.950000 	 0.783672
-0.200000 	 1.000000 	 1.000000
-0.150000 	 1.000000 	 1.000000
-0.200000 	 0.950000 	 0.783672
-0.150000 	 0.950000 	 0.783672
-0.150000 	 1.000000 	 1.000000
-0.150000 	 0.950000 	 0.783672
-0.150000 	 1.000000 	 1.000000
-0.100000 	 1.000000 	 1.000000
-0.150000 	 0.950000 	 0.783672
-0.100000 	 0.950000 	 0.783672
-0.100000 	 1.000000 	 1.000000
-0.100000 	 0.950000 	 0.783672
-0.100000 	 1.000000 	 1.000000
-0.050000 	 1.000000 	 1.000000
-0.100000 	 0.950000 	 0.783672
-0.050000 	 0.950000 	 0.783672
-0.050000 	 1.000000 	 1.000000
-0.050000 	 0.950000 	 0.783672
-0.050000 	 1.000000 	 1.000000
0.000000 	 1.000000 	 1.000000
-0.050000 	 0.950000 	 0.783672
0.000000 	 0.950000 	 0.783672
0.000000 	 1.000000 	 1.000000
0.000000 	 0.950000 	 0.783672
0.000000 	 1.000000 	 1.000000
0.050000 	 1.000000 	 1.000000
0.000000 	 0.950000 	 0.783672
0.050000 	 0.950000 	 0.783672
0.050000 	 1.000000 	 1.000000
0.050000 	 0.950000 	 0.783672
0.050000 	 1.000000 	 1.000000
0.100000 	 1.000000 	 1.000000
0.050000 	 0.950000 	 0.783672
0.100000 	 0.950000 	 0.783672
0.100000 	 1.000000 	 1.000000
0.100000 	 0.950000 	 0.783672
0.100000 	 1.000000 	 1.000000
0.150000 	 1.000000 	 1.000000
0.100000 	 0.950000 	 0.783672
0.150000 	 0.950000 	 0.783672
0.150000 	 1.000000 	 1.000000
0.150000 	 0.950000 	 0.783672
0.150000 	 1.000000 	 1.000000
0.200000 	 1.000000 	 1.000000
0.150000 	 0.950000 	 0.783672
0.200000 	 0.950000 	 0.783672
0.200000 	 1.000000 	 1.000000
0.200000 	 0.950000 	 0.783672
0.200000 	 1.000000 	 1.000000
0.250000 	 1.000000 	 1.000000
0.200000 	 0.950000 	 0.783672
0.250000 	 0.950000 	 0.783672
0.250000 	 1.000000 	 1.000000
0.250000 	 0.950000 	 0.783672
0.250000 	 1.000000 	 1.000000
0.300000 	 1.000000 	 1.000000
0.250000 	 0.950000 	 0.783672
0.300000 	 0.950000 	 0.783672
0.300000 	 1.000000 	 1.000000
0.300000 	 0.950000 	 0.783672
0.300000 	 1.000000 	 1.000000
0.350000 	 1.000000 	 1.000000
0.300000 	 0.950000 	 0.783672
0.350000 	 0.950000 	 0.783672
0.350000 	 1.000000 	 1.000000
0.350000 	 0.950000 	 0.783672
0.350000 	 1.000000 	 1.000000
0.400000 	 1.000000 	 1.000000
0.350000 	 0.950000 	 0.783672
0.400000 	 0.950000 	 0.783672
0.400000 	 1.000000 	 1.000000
0.400000 	 0.950000 	 0.783672
0.400000 	 1.000000 	 1.000000
0.450000 	 1.000000 	 1.000000
0.400000 	 0.950000 	 0.783672
0.450000 	 0.950000 	 0.783672
0.450000 	 1.000000 	 1.000000
0.450000 	 0.950000 	 0.783672
0.450000 	 1.000000 	 1.000000
0.500000 	 1.000000 	 1.000000
0.450000 	 0.950000 	 0.783672
0.500000 	 0.950000 	 0.783672
0.500000 	 1.000000 	 1.000000
0.500000 	 0.950000 	 0.783672
0.500000 	 1.000000 	 1.000000
0.550000 	 1.000000 	 1.000000
0.500000 	 0.950000 	 0.783672
0.550000 	 0.950000 	 0.783672
0.550000 	 1.000000 	 1.000000
0.550000 	 0.950000 	 0.783672
0.550000 	 1.000000 	 1.000000
0.600000 	 1.000000 	 1.000000
0.550000 	 0.950000 	 0.783672
0.600000 	 0.950000 	 0.777778
0.600000 	 1.000000 	 1.000000
0.600000 	 0.950000 	 0.777778
0.600000 	 1.000000 	 1.000000
0.650000 	 1.000000 	 1.000000
0.650000 	 0.950000 	 0.750000
0.650000 	 1.000000 	 1.000000
0.700000 	 1.000000 	 1.000000
0.700000 	 0.950000 	 0.714286
0.700000 	 1.000000 	 1.000000
0.750000 	 1.000000 	 1.000000
0.750000 	 0.950000 	 0.666667
0.750000 	 1.000000 	 1.000000
0.800000 	 1.000000 	 1.000000


==> Figures/comp_r.dat <==
-1.000000 	 -1.000000 	 0.000000
-1.000000 	 -0.950000 	 0.012658
-0.950000 	 -0.950000 	 0.000000
-1.000000 	 -0.950000 	 0.012658
-1.000000 	 -0.900000 	 0.025641
-0.950000 	 -0.900000 	 0.012987
-1.000000 	 -0.950000 	 0.012658
-0.950000 	 -0.950000 	 0.000000
-0.950000 	 -0.900000 	 0.012987
-0.950000 	 -0.950000 	 0.000000
-0.950000 	 -0.900000 	 0.012987
-0.900000 	 -0.900000 	 0.000000
-1.000000 	 -0.900000 	 0.025641
-1.000000 	 -0.850000 	 0.038961
-0.950000 	 -0.850000 	 0.026316
-1.000000 	 -0.900000 	 0.025641
-0.950000 	 -0.900000 	 0.012987
-0.950000 	 -0.850000 	 0.026316
-0.950000 	 -0.900000 	 0.012987
-0.950000 	 -0.850000 	 0.026316
-0.900000 	 -0.850000 	 0.013333
-0.950000 	 -0.900000 	 0.012987
-0.900000 	 -0.900000 	 -0.000000
-0.900000 	 -0.850000 	 0.013333
-0.900000 	 -0.900000 	 0.000000
-0.900000 	 -0.850000 	 0.013333
-0.850000 	 -0.850000 	 0.000000
-1.000000 	 -0.850000 	 0.038961
-1.000000 	 -0.800000 	 0.052632
-0.950000 	 -0.800000 	 0.040000
-1.000000 	 -0.850000 	 0.038961
-0.950000 	 -0.850000 	 0.026316
-0.950000 	 -0.800000 	 0.040000
-0.950000 	 -0.850000 	 0.026316
-0.950000 	 -0.800000 	 0.040000
-0.900000 	 -0.800000 	 0.027027
-0.950000 	 -0.850000 	 0.026316
-0.900000 	 -0.850000 	 0.013333
-0.900000 	 -0.800000 	 0.027027
-0.900000 	 -0.850000 	 0.013333
-0.900000 	 -0.800000 	 0.027027
-0.850000 	 -0.800000 	 0.013699
-0.900000 	 -0.850000 	 0.013333
-0.850000 	 -0.850000 	 0.000000
-0.850000 	 -0.800000 	 0.013699
-0.850000 	 -0.850000 	 0.000000
-0.850000 	 -0.800000 	 0.013699
-0.800000 	 -0.800000 	 0.000000
-1.000000 	 -0.800000 	 0.052632
-1.000000 	 -0.750000 	 0.066667
-0.950000 	 -0.750000 	 0.054054
-1.000000 	 -0.800000 	 0.052632
-0.950000 	 -0.800000 	 0.040000
-0.950000 	 -0.750000 	 0.054054
-0.950000 	 -0.800000 	 0.040000
-0.950000 	 -0.750000 	 0.054054
-0.900000 	 -0.750000 	 0.041096
-0.950000 	 -0.800000 	 0.040000
-0.900000 	 -0.800000 	 0.027027
-0.900000 	 -0.750000 	 0.041096
-0.900000 	 -0.800000 	 0.027027
-0.900000 	 -0.750000 	 0.041096
-0.850000 	 -0.750000 	 0.027778
-0.900000 	 -0.800000 	 0.027027
-0.850000 	 -0.800000 	 0.013699
-0.850000 	 -0.750000 	 0.027778
-0.850000 	 -0.800000 	 0.013699
-0.850000 	 -0.750000 	 0.027778
-0.800000 	 -0.750000 	 0.014085
-0.850000 	 -0.800000 	 0.013699
-0.800000 	 -0.800000 	 -0.000000
-0.800000 	 -0.750000 	 0.014085
-0.800000 	 -0.800000 	 0.000000
-0.800000 	 -0.750000 	 0.014085
-0.750000 	 -0.750000 	 0.000000
-1.000000 	 -0.750000 	 0.066667
-1.000000 	 -0.700000 	 0.081081
-0.950000 	 -0.700000 	 0.068493
-1.000000 	 -0.750000 	 0.066667
-0.950000 	 -0.750000 	 0.054054
-0.950000 	 -0.700000 	 0.068493
-0.950000 	 -0.750000 	 0.054054
-0.950000 	 -0.700000 	 0.068493
-0.900000 	 -0.700000 	 0.055556
-0.950000 	 -0.750000 	 0.054054
-0.900000 	 -0.750000 	 0.041096
-0.900000 	 -0.700000 	 0.055556
-0.900000 	 -0.750000 	 0.041096
-0.900000 	 -0.700000 	 0.055556
-0.850000 	 -0.700000 	 0.042254
-0.900000 	 -0.750000 	 0.041096
-0.850000 	 -0.750000 	 0.027778
-0.850000 	 -0.700000 	 0.042254
-0.850000 	 -0.750000 	 0.027778
-0.850000 	 -0.700000 	 0.042254
-0.800000 	 -0.700000 	 0.028571
-0.850000 	 -0.750000 	 0.027778
-0.800000 	 -0.750000 	 0.014085
-0.800000 	 -0.700000 	 0.028571
-0.800000 	 -0.750000 	 0.014085
-0.800000 	 -0.700000 	 0.028571
-0.750000 	 -0.700000 	 0.014493
-0.800000 	 -0.750000 	 0.014085
-0.750000 	 -0.750000 	 0.000000
-0.750000 	 -0.700000 	 0.014493
-0.750000 	 -0.750000 	 0.000000
-0.750000 	 -0.700000 	 0.014493
-0.700000 	 -0.700000 	 0.000000
-1.000000 	 -0.700000 	 0.081081
-1.000000 	 -0.650000 	 0.095890
-0.950000 	 -0.650000 	 0.083333
-1.000000 	 -0.700000 	 0.081081
-0.950000 	 -0.700000 	 0.068493
-0.950000 	 -0.650000 	 0.083333
-0.950000 	 -0.700000 	 0.068493
-0.950000 	 -0.650000 	 0.083333
-0.900000 	 -0.650000 	 0.070423
-0.950000 	 -0.700000 	 0.068493
-0.900000 	 -0.700000 	 0.055556
-0.900000 	 -0.650000 	 0.070423
-0.900000 	 -0.700000 	 0.055556
-0.900000 	 -0.650000 	 0.070423
-0.850000 	 -0.650000 	 0.057143
-0.900000 	 -0.700000 	 0.055556
-0.850000 	 -0.700000 	 0.042254
-0.850000 	 -0.650000 	 0.057143
-0.850000 	 -0.700000 	 0.042254
-0.850000 	 -0.650000 	 0.057143
-0.800000 	 -0.650000 	 0.043478
-0.850000 	 -0.700000 	 0.042254
-0.800000 	 -0.700000 	 0.028571
-0.800000 	 -0.650000 	 0.043478
-0.800000 	 -0.700000 	 0.028571
-0.800000 	 -0.650000 	 0.043478
-0.750000 	 -0.650000 	 0.029412
-0.800000 	 -0.700000 	 0.028571
-0.750000 	 -0.700000 	 0.014493
-0.750000 	 -0.650000 	 0.029412
-0.750000 	 -0.700000 	 0.014493
-0.750000 	 -0.650000 	 0.029412
-0.700000 	 -0.650000 	 0.014925
-0.750000 	 -0.700000 	 0.014493
-0.700000 	 -0.700000 	 0.000000
-0.700000 	 -0.650000 	 0.014925
-0.700000 	 -0.700000 	 0.000000
-0.700000 	 -0.650000 	 0.014925
-0.650000 	 -0.650000 	 0.000000
-1.000000 	 -0.650000 	 0.095890
-1.000000 	 -0.600000 	 0.111111
-0.950000 	 -0.600000 	 0.098592
-1.000000 	 -0.650000 	 0.095890
-0.950000 	 -0.650000 	 0.083333
-0.950000 	 -0.600000 	 0.098592
-0.950000 	 -0.650000 	 0.083333
-0.950000 	 -0.600000 	 0.098592
-0.900000 	 -0.600000 	 0.085714
-0.950000 	 -0.650000 	 0.083333
-0.900000 	 -0.650000 	 0.070423
-0.900000 	 -0.600000 	 0.085714
-0.900000 	 -0.650000 	 0.070423
-0.900000 	 -0.600000 	 0.085714
-0.850000 	 -0.600000 	 0.072464
-0.900000 	 -0.650000 	 0.070423
-0.850000 	 -0.650000 	 0.057143
-0.850000 	 -0.600000 	 0.072464
-0.850000 	 -0.650000 	 0.057143
-0.850000 	 -0.600000 	 0.072464
-0.800000 	 -0.600000 	 0.058824
-0.850000 	 -0.650000 	 0.057143
-0.800000 	 -0.650000 	 0.043478
-0.800000 	 -0.600000 	 0.058824
-0.800000 	 -0.650000 	 0.043478
-0.800000 	 -0.600000 	 0.058824
-0.750000 	 -0.600000 	 0.044776
-0.800000 	 -0.650000 	 0.043478
-0.750000 	 -0.650000 	 0.029412
-0.750000 	 -0.600000 	 0.044776
-0.750000 	 -0.650000 	 0.029412
-0.750000 	 -0.600000 	 0.044776
-0.700000 	 -0.600000 	 0.030303
-0.750000 	 -0.650000 	 0.029412
-0.700000 	 -0.650000 	 0.014925
-0.700000 	 -0.600000 	 0.030303
-0.700000 	 -0.650000 	 0.014925
-0.700000 	 -0.600000 	 0.030303
-0.650000 	 -0.600000 	 0.015385
-0.700000 	 -0.650000 	 0.014925
-0.650000 	 -0.650000 	 0.000000
-0.650000 	 -0.600000 	 0.015385
-0.650000 	 -0.650000 	 0.000000
-0.650000 	 -0.600000 	 0.015385
-0.600000 	 -0.600000 	 0.000000
-1.000000 	 -0.600000 	 0.111111
-1.000000 	 -0.550000 	 0.126761
-0.950000 	 -0.550000 	 0.114286
-1.000000 	 -0.600000 	 0.111111
-0.950000 	 -0.600000 	 0.098592
-0.950000 	 -0.550000 	 0.114286
-0.950000 	 -0.600000 	 0.098592
-0.950000 	 -0.550000 	 0.114286
-0.900000 	 -0.550000 	 0.101449
-0.950000 	 -0.600000 	 0.098592
-0.900000 	 -0.600000 	 0.085714
-0.900000 	 -0.550000 	 0.101449
-0.900000 	 -0.600000 	 0.085714
-0.900000 	 -0.550000 	 0.101449
-0.850000 	 -0.550000 	 0.088235
-0.900000 	 -0.600000 	 0.085714
-0.850000 	 -0.600000 	 0.072464
-0.850000 	 -0.550000 	 0.088235
-0.850000 	 -0.600000 	 0.072464
-0.850000 	 -0.550000 	 0.088235
-0.800000 	 -0.550000 	 0.074627
-0.850000 	 -0.600000 	 0.072464
-0.800000 	 -0.600000 	 0.058824
-0.800000 	 -0.550000 	 0.074627
-0.800000 	 -0.600000 	 0.058824
-0.800000 	 -0.550000 	 0.074627
-0.750000 	 -0.550000 	 0.060606
-0.800000 	 -0.600000 	 0.058824
-0.750000 	 -0.600000 	 0.044776
-0.750000 	 -0.550000 	 0.060606
-0.750000 	 -0.600000 	 0.044776
-0.750000 	 -0.550000 	 0.060606
-0.700000 	 -0.550000 	 0.046154
-0.750000 	 -0.600000 	 0.044776
-0.700000 	 -0.600000 	 0.030303
-0.700000 	 -0.550000 	 0.046154
-0.700000 	 -0.600000 	 0.030303
-0.700000 	 -0.550000 	 0.046154
-0.650000 	 -0.550000 	 0.031250
-0.700000 	 -0.600000 	 0.030303
-0.650000 	 -0.600000 	 0.015385
-0.650000 	 -0.550000 	 0.031250
-0.650000 	 -0.600000 	 0.015385
-0.650000 	 -0.550000 	 0.031250
-0.600000 	 -0.550000 	 0.015873
-0.650000 	 -0.600000 	 0.015385
-0.600000 	 -0.600000 	 -0.000000
-0.600000 	 -0.550000 	 0.015873
-0.600000 	 -0.600000 	 0.000000
-0.600000 	 -0.550000 	 0.015873
-0.550000 	 -0.550000 	 0.000000
-1.000000 	 -0.550000 	 0.126761
-1.000000 	 -0.500000 	 0.142857
-0.950000 	 -0.500000 	 0.130435
-1.000000 	 -0.550000 	 0.126761
-0.950000 	 -0.550000 	 0.114286
-0.950000 	 -0.500000 	 0.130435
-0.950000 	 -0.550000 	 0.114286
-0.950000 	 -0.500000 	 0.130435
-0.900000 	 -0.500000 	 0.117647
-0.950000 	 -0.550000 	 0.114286
-0.900000 	 -0.550000 	 0.101449
-0.900000 	 -0.500000 	 0.117647
-0.900000 	 -0.550000 	 0.101449
-0.900000 	 -0.500000 	 0.117647
-0.850000 	 -0.500000 	 0.104478
-0.900000 	 -0.550000 	 0.101449
-0.850000 	 -0.550000 	 0.088235
-0.850000 	 -0.500000 	 0.104478
-0.850000 	 -0.550000 	 0.088235
-0.850000 	 -0.500000 	 0.104478
-0.800000 	 -0.500000 	 0.090909
-0.850000 	 -0.550000 	 0.088235
-0.800000 	 -0.550000 	 0.074627
-0.800000 	 -0.500000 	 0.090909
-0.800000 	 -0.550000 	 0.074627
-0.800000 	 -0.500000 	 0.090909
-0.750000 	 -0.500000 	 0.076923
-0.800000 	 -0.550000 	 0.074627
-0.750000 	 -0.550000 	 0.060606
-0.750000 	 -0.500000 	 0.076923
-0.750000 	 -0.550000 	 0.060606
-0.750000 	 -0.500000 	 0.076923
-0.700000 	 -0.500000 	 0.062500
-0.750000 	 -0.550000 	 0.060606
-0.700000 	 -0.550000 	 0.046154
-0.700000 	 -0.500000 	 0.062500
-0.700000 	 -0.550000 	 0.046154
-0.700000 	 -0.500000 	 0.062500
-0.650000 	 -0.500000 	 0.047619
-0.700000 	 -0.550000 	 0.046154
-0.650000 	 -0.550000 	 0.031250
-0.650000 	 -0.500000 	 0.047619
-0.650000 	 -0.550000 	 0.031250
-0.650000 	 -0.500000 	 0.047619
-0.600000 	 -0.500000 	 0.032258
-0.650000 	 -0.550000 	 0.031250
-0.600000 	 -0.550000 	 0.015873
-0.600000 	 -0.500000 	 0.032258
-0.600000 	 -0.550000 	 0.015873
-0.600000 	 -0.500000 	 0.032258
-0.550000 	 -0.500000 	 0.016393
-0.600000 	 -0.550000 	 0.015873
-0.550000 	 -0.550000 	 -0.000000
-0.550000 	 -0.500000 	 0.016393
-0.550000 	 -0.550000 	 0.000000
-0.550000 	 -0.500000 	 0.016393
-0.500000 	 -0.500000 	 0.000000
-1.000000 	 -0.500000 	 0.142857
-1.000000 	 -0.450000 	 0.159420
-0.950000 	 -0.450000 	 0.147059
-1.000000 	 -0.500000 	 0.142857
-0.950000 	 -0.500000 	 0.130435
-0.950000 	 -0.450000 	 0.147059
-0.950000 	 -0.500000 	 0.130435
-0.950000 	 -0.450000 	 0.147059
-0.900000 	 -0.450000 	 0.134328
-0.950000 	 -0.500000 	 0.130435
-0.900000 	 -0.500000 	 0.117647
-0.900000 	 -0.450000 	 0.134328
-0.900000 	 -0.500000 	 0.117647
-0.900000 	 -0.450000 	 0.134328
-0.850000 	 -0.450000 	 0.121212
-0.900000 	 -0.500000 	 0.117647
-0.850000 	 -0.500000 	 0.104478
-0.850000 	 -0.450000 	 0.121212
-0.850000 	 -0.500000 	 0.104478
-0.850000 	 -0.450000 	 0.121212
-0.800000 	 -0.450000 	 0.107692
-0.850000 	 -0.500000 	 0.104478
-0.800000 	 -0.500000 	 0.090909
-0.800000 	 -0.450000 	 0.107692
-0.800000 	 -0.500000 	 0.090909
-0.800000 	 -0.450000 	 0.107692
-0.750000 	 -0.450000 	 0.093750
-0.800000 	 -0.500000 	 0.090909
-0.750000 	 -0.500000 	 0.076923
-0.750000 	 -0.450000 	 0.093750
-0.750000 	 -0.500000 	 0.076923
-0.750000 	 -0.450000 	 0.093750
-0.700000 	 -0.450000 	 0.079365
-0.750000 	 -0.500000 	 0.076923
-0.700000 	 -0.500000 	 0.062500
-0.700000 	 -0.450000 	 0.079365
-0.700000 	 -0.500000 	 0.062500
-0.700000 	 -0.450000 	 0.079365
-0.650000 	 -0.450000 	 0.064516
-0.700000 	 -0.500000 	 0.062500
-0.650000 	 -0.500000 	 0.047619
-0.650000 	 -0.450000 	 0.064516
-0.650000 	 -0.500000 	 0.047619
-0.650000 	 -0.450000 	 0.064516
-0.600000 	 -0.450000 	 0.049180
-0.650000 	 -0.500000 	 0.047619
-0.600000 	 -0.500000 	 0.032258
-0.600000 	 -0.450000 	 0.049180
-0.600000 	 -0.500000 	 0.032258
-0.600000 	 -0.450000 	 0.049180
-0.550000 	 -0.450000 	 0.033333
-0.600000 	 -0.500000 	 0.032258
-0.550000 	 -0.500000 	 0.016393
-0.550000 	 -0.450000 	 0.033333
-0.550000 	 -0.500000 	 0.016393
-0.550000 	 -0.450000 	 0.033333
-0.500000 	 -0.450000 	 0.016949
-0.550000 	 -0.500000 	 0.016393
-0.500000 	 -0.500000 	 0.000000
-0.500000 	 -0.450000 	 0.016949
-0.500000 	 -0.500000 	 0.000000
-0.500000 	 -0.450000 	 0.016949
-0.450000 	 -0.450000 	 0.000000
-1.000000 	 -0.450000 	 0.159420
-1.000000 	 -0.400000 	 0.176471
-0.950000 	 -0.400000 	 0.164179
-1.000000 	 -0.450000 	 0.159420
-0.950000 	 -0.450000 	 0.147059
-0.950000 	 -0.400000 	 0.164179
-0.950000 	 -0.450000 	 0.147059
-0.950000 	 -0.400000 	 0.164179
-0.900000 	 -0.400000 	 0.151515
-0.950000 	 -0.450000 	 0.147059
-0.900000 	 -0.450000 	 0.134328
-0.900000 	 -0.400000 	 0.151515
-0.900000 	 -0.450000 	 0.134328
-0.900000 	 -0.400000 	 0.151515
-0.850000 	 -0.400000 	 0.138462
-0.900000 	 -0.450000 	 0.134328
-0.850000 	 -0.450000 	 0.121212
-0.850000 	 -0.400000 	 0.138462
-0.850000 	 -0.450000 	 0.121212
-0.850000 	 -0.400000 	 0.138462
-0.800000 	 -0.400000 	 0.125000
-0.850000 	 -0.450000 	 0.121212
-0.800000 	 -0.450000 	 0.107692
-0.800000 	 -0.400000 	 0.125000
-0.800000 	 -0.450000 	 0.107692
-0.800000 	 -0.400000 	 0.125000
-0.750000 	 -0.400000 	 0.111111
-0.800000 	 -0.450000 	 0.107692
-0.750000 	 -0.450000 	 0.093750
-0.750000 	 -0.400000 	 0.111111
-0.750000 	 -0.450000 	 0.093750
-0.750000 	 -0.400000 	 0.111111
-0.700000 	 -0.400000 	 0.096774
-0.750000 	 -0.450000 	 0.093750
-0.700000 	 -0.450000 	 0.079365
-0.700000 	 -0.400000 	 0.096774
-0.700000 	 -0.450000 	 0.079365
-0.700000 	 -0.400000 	 0.096774
-0.650000 	 -0.400000 	 0.081967
-0.700000 	 -0.450000 	 0.079365
-0.650000 	 -0.450000 	 0.064516
-0.650000 	 -0.400000 	 0.081967
-0.650000 	 -0.450000 	 0.064516
-0.650000 	 -0.400000 	 0.081967
-0.600000 	 -0.400000 	 0.066667
-0.650000 	 -0.450000 	 0.064516
-0.600000 	 -0.450000 	 0.049180
-0.600000 	 -0.400000 	 0.066667
-0.600000 	 -0.450000 	 0.049180
-0.600000 	 -0.400000 	 0.066667
-0.550000 	 -0.400000 	 0.050847
-0.600000 	 -0.450000 	 0.049180
-0.550000 	 -0.450000 	 0.033333
-0.550000 	 -0.400000 	 0.050847
-0.550000 	 -0.450000 	 0.033333
-0.550000 	 -0.400000 	 0.050847
-0.500000 	 -0.400000 	 0.034483
-0.550000 	 -0.450000 	 0.033333
-0.500000 	 -0.450000 	 0.016949
-0.500000 	 -0.400000 	 0.034483
-0.500000 	 -0.450000 	 0.016949
-0.500000 	 -0.400000 	 0.034483
-0.450000 	 -0.400000 	 0.017544
-0.500000 	 -0.450000 	 0.016949
-0.450000 	 -0.450000 	 0.000000
-0.450000 	 -0.400000 	 0.017544
-0.450000 	 -0.450000 	 0.000000
-0.450000 	 -0.400000 	 0.017544
-0.400000 	 -0.400000 	 0.000000
-1.000000 	 -0.400000 	 0.176471
-1.000000 	 -0.350000 	 0.194030
-0.950000 	 -0.350000 	 0.181818
-1.000000 	 -0.400000 	 0.176471
-0.950000 	 -0.400000 	 0.164179
-0.950000 	 -0.350000 	 0.181818
-0.950000 	 -0.400000 	 0.164179
-0.950000 	 -0.350000 	 0.181818
-0.900000 	 -0.350000 	 0.169231
-0.950000 	 -0.400000 	 0.164179
-0.900000 	 -0.400000 	 0.151515
-0.900000 	 -0.350000 	 0.169231
-0.900000 	 -0.400000 	 0.151515
-0.900000 	 -0.350000 	 0.169231
-0.850000 	 -0.350000 	 0.156250
-0.900000 	 -0.400000 	 0.151515
-0.850000 	 -0.400000 	 0.138462
-0.850000 	 -0.350000 	 0.156250
-0.850000 	 -0.400000 	 0.138462
-0.850000 	 -0.350000 	 0.156250
-0.800000 	 -0.350000 	 0.142857
-0.850000 	 -0.400000 	 0.138462
-0.800000 	 -0.400000 	 0.125000
-0.800000 	 -0.350000 	 0.142857
-0.800000 	 -0.400000 	 0.125000
-0.800000 	 -0.350000 	 0.142857
-0.750000 	 -0.350000 	 0.129032
-0.800000 	 -0.400000 	 0.125000
-0.750000 	 -0.400000 	 0.111111
-0.750000 	 -0.350000 	 0.129032
-0.750000 	 -0.400000 	 0.111111
-0.750000 	 -0.350000 	 0.129032
-0.700000 	 -0.350000 	 0.114754
-0.750000 	 -0.400000 	 0.111111
-0.700000 	 -0.400000 	 0.096774
-0.700000 	 -0.350000 	 0.114754
-0.700000 	 -0.400000 	 0.096774
-0.700000 	 -0.350000 	 0.114754
-0.650000 	 -0.350000 	 0.100000
-0.700000 	 -0.400000 	 0.096774
-0.650000 	 -0.400000 	 0.081967
-0.650000 	 -0.350000 	 0.100000
-0.650000 	 -0.400000 	 0.081967
-0.650000 	 -0.350000 	 0.100000
-0.600000 	 -0.350000 	 0.084746
-0.650000 	 -0.400000 	 0.081967
-0.600000 	 -0.400000 	 0.066667
-0.600000 	 -0.350000 	 0.084746
-0.600000 	 -0.400000 	 0.066667
-0.600000 	 -0.350000 	 0.084746
-0.550000 	 -0.350000 	 0.068966
-0.600000 	 -0.400000 	 0.066667
-0.550000 	 -0.400000 	 0.050847
-0.550000 	 -0.350000 	 0.068966
-0.550000 	 -0.400000 	 0.050847
-0.550000 	 -0.350000 	 0.068966
-0.500000 	 -0.350000 	 0.052632
-0.550000 	 -0.400000 	 0.050847
-0.500000 	 -0.400000 	 0.034483
-0.500000 	 -0.350000 	 0.052632
-0.500000 	 -0.400000 	 0.034483
-0.500000 	 -0.350000 	 0.052632
-0.450000 	 -0.350000 	 0.035714
-0.500000 	 -0.400000 	 0.034483
-0.450000 	 -0.400000 	 0.017544
-0.450000 	 -0.350000 	 0.035714
-0.450000 	 -0.400000 	 0.017544
-0.450000 	 -0.350000 	 0.035714
-0.400000 	 -0.350000 	 0.018182
-0.450000 	 -0.400000 	 0.017544
-0.400000 	 -0.400000 	 0.000000
-0.400000 	 -0.350000 	 0.018182
-0.400000 	 -0.400000 	 0.000000
-0.400000 	 -0.350000 	 0.018182
-0.350000 	 -0.350000 	 0.000000
-1.000000 	 -0.350000 	 0.194030
-1.000000 	 -0.300000 	 0.212121
-0.950000 	 -0.300000 	 0.200000
-1.000000 	 -0.350000 	 0.194030
-0.950000 	 -0.350000 	 0.181818
-0.950000 	 -0.300000 	 0.200000
-0.950000 	 -0.350000 	 0.181818
-0.950000 	 -0.300000 	 0.200000
-0.900000 	 -0.300000 	 0.187500
-0.950000 	 -0.350000 	 0.181818
-0.900000 	 -0.350000 	 0.169231
-0.900000 	 -0.300000 	 0.187500
-0.900000 	 -0.350000 	 0.169231
-0.900000 	 -0.300000 	 0.187500
-0.850000 	 -0.300000 	 0.174603
-0.900000 	 -0.350000 	 0.169231
-0.850000 	 -0.350000 	 0.156250
-0.850000 	 -0.300000 	 0.174603
-0.850000 	 -0.350000 	 0.156250
-0.850000 	 -0.300000 	 0.174603
-0.800000 	 -0.300000 	 0.161290
-0.850000 	 -0.350000 	 0.156250
-0.800000 	 -0.350000 	 0.142857
-0.800000 	 -0.300000 	 0.161290
-0.800000 	 -0.350000 	 0.142857
-0.800000 	 -0.300000 	 0.161290
-0.750000 	 -0.300000 	 0.147541
-0.800000 	 -0.350000 	 0.142857
-0.750000 	 -0.350000 	 0.129032
-0.750000 	 -0.300000 	 0.147541
-0.750000 	 -0.350000 	 0.129032
-0.750000 	 -0.300000 	 0.147541
-0.700000 	 -0.300000 	 0.133333
-0.750000 	 -0.350000 	 0.129032
-0.700000 	 -0.350000 	 0.114754
-0.700000 	 -0.300000 	 0.133333
-0.700000 	 -0.350000 	 0.114754
-0.700000 	 -0.300000 	 0.133333
-0.650000 	 -0.300000 	 0.118644
-0.700000 	 -0.350000 	 0.114754
-0.650000 	 -0.350000 	 0.100000
-0.650000 	 -0.300000 	 0.118644
-0.650000 	 -0.350000 	 0.100000
-0.650000 	 -0.300000 	 0.118644
-0.600000 	 -0.300000 	 0.103448
-0.650000 	 -0.350000 	 0.100000
-0.600000 	 -0.350000 	 0.084746
-0.600000 	 -0.300000 	 0.103448
-0.600000 	 -0.350000 	 0.084746
-0.600000 	 -0.300000 	 0.103448
-0.550000 	 -0.300000 	 0.087719
-0.600000 	 -0.350000 	 0.084746
-0.550000 	 -0.350000 	 0.068966
-0.550000 	 -0.300000 	 0.087719
-0.550000 	 -0.350000 	 0.068966
-0.550000 	 -0.300000 	 0.087719
-0.500000 	 -0.300000 	 0.071429
-0.550000 	 -0.350000 	 0.068966
-0.500000 	 -0.350000 	 0.052632
-0.500000 	 -0.300000 	 0.071429
-0.500000 	 -0.350000 	 0.052632
-0.500000 	 -0.300000 	 0.071429
-0.450000 	 -0.300000 	 0.054545
-0.500000 	 -0.350000 	 0.052632
-0.450000 	 -0.350000 	 0.035714
-0.450000 	 -0.300000 	 0.054545
-0.450000 	 -0.350000 	 0.035714
-0.450000 	 -0.300000 	 0.054545
-0.400000 	 -0.300000 	 0.037037
-0.450000 	 -0.350000 	 0.035714
-0.400000 	 -0.350000 	 0.018182
-0.400000 	 -0.300000 	 0.037037
-0.400000 	 -0.350000 	 0.018182
-0.400000 	 -0.300000 	 0.037037
-0.350000 	 -0.300000 	 0.018868
-0.400000 	 -0.350000 	 0.018182
-0.350000 	 -0.350000 	 -0.000000
-0.350000 	 -0.300000 	 0.018868
-0.350000 	 -0.350000 	 0.000000
-0.350000 	 -0.300000 	 0.018868
-0.300000 	 -0.300000 	 0.000000
-1.000000 	 -0.300000 	 0.212121
-1.000000 	 -0.250000 	 0.230769
-0.950000 	 -0.250000 	 0.218750
-1.000000 	 -0.300000 	 0.212121
-0.950000 	 -0.300000 	 0.200000
-0.950000 	 -0.250000 	 0.218750
-0.950000 	 -0.300000 	 0.200000
-0.950000 	 -0.250000 	 0.218750
-0.900000 	 -0.250000 	 0.206349
-0.950000 	 -0.300000 	 0.200000
-0.900000 	 -0.300000 	 0.187500
-0.900000 	 -0.250000 	 0.206349
-0.900000 	 -0.300000 	 0.187500
-0.900000 	 -0.250000 	 0.206349
-0.850000 	 -0.250000 	 0.193548
-0.900000 	 -0.300000 	 0.187500
-0.850000 	 -0.300000 	 0.174603
-0.850000 	 -0.250000 	 0.193548
-0.850000 	 -0.300000 	 0.174603
-0.850000 	 -0.250000 	 0.193548
-0.800000 	 -0.250000 	 0.180328
-0.850000 	 -0.300000 	 0.174603
-0.800000 	 -0.300000 	 0.161290
-0.800000 	 -0.250000 	 0.180328
-0.800000 	 -0.300000 	 0.161290
-0.800000 	 -0.250000 	 0.180328
-0.750000 	 -0.250000 	 0.166667
-0.800000 	 -0.300000 	 0.161290
-0.750000 	 -0.300000 	 0.147541
-0.750000 	 -0.250000 	 0.166667
-0.750000 	 -0.300000 	 0.147541
-0.750000 	 -0.250000 	 0.166667
-0.700000 	 -0.250000 	 0.152542
-0.750000 	 -0.300000 	 0.147541
-0.700000 	 -0.300000 	 0.133333
-0.700000 	 -0.250000 	 0.152542
-0.700000 	 -0.300000 	 0.133333
-0.700000 	 -0.250000 	 0.152542
-0.650000 	 -0.250000 	 0.137931
-0.700000 	 -0.300000 	 0.133333
-0.650000 	 -0.300000 	 0.118644
-0.650000 	 -0.250000 	 0.137931
-0.650000 	 -0.300000 	 0.118644
-0.650000 	 -0.250000 	 0.137931
-0.600000 	 -0.250000 	 0.122807
-0.650000 	 -0.300000 	 0.118644
-0.600000 	 -0.300000 	 0.103448
-0.600000 	 -0.250000 	 0.122807
-0.600000 	 -0.300000 	 0.103448
-0.600000 	 -0.250000 	 0.122807
-0.550000 	 -0.250000 	 0.107143
-0.600000 	 -0.300000 	 0.103448
-0.550000 	 -0.300000 	 0.087719
-0.550000 	 -0.250000 	 0.107143
-0.550000 	 -0.300000 	 0.087719
-0.550000 	 -0.250000 	 0.107143
-0.500000 	 -0.250000 	 0.090909
-0.550000 	 -0.300000 	 0.087719
-0.500000 	 -0.300000 	 0.071429
-0.500000 	 -0.250000 	 0.090909
-0.500000 	 -0.300000 	 0.071429
-0.500000 	 -0.250000 	 0.090909
-0.450000 	 -0.250000 	 0.074074
-0.500000 	 -0.300000 	 0.071429
-0.450000 	 -0.300000 	 0.054545
-0.450000 	 -0.250000 	 0.074074
-0.450000 	 -0.300000 	 0.054545
-0.450000 	 -0.250000 	 0.074074
-0.400000 	 -0.250000 	 0.056604
-0.450000 	 -0.300000 	 0.054545
-0.400000 	 -0.300000 	 0.037037
-0.400000 	 -0.250000 	 0.056604
-0.400000 	 -0.300000 	 0.037037
-0.400000 	 -0.250000 	 0.056604
-0.350000 	 -0.250000 	 0.038462
-0.400000 	 -0.300000 	 0.037037
-0.350000 	 -0.300000 	 0.018868
-0.350000 	 -0.250000 	 0.038462
-0.350000 	 -0.300000 	 0.018868
-0.350000 	 -0.250000 	 0.038462
-0.300000 	 -0.250000 	 0.019608
-0.350000 	 -0.300000 	 0.018868
-0.300000 	 -0.300000 	 0.000000
-0.300000 	 -0.250000 	 0.019608
-0.300000 	 -0.300000 	 0.000000
-0.300000 	 -0.250000 	 0.019608
-0.250000 	 -0.250000 	 0.000000
-1.000000 	 -0.250000 	 0.230769
-1.000000 	 -0.200000 	 0.250000
-0.950000 	 -0.200000 	 0.238095
-1.000000 	 -0.250000 	 0.230769
-0.950000 	 -0.250000 	 0.218750
-0.950000 	 -0.200000 	 0.238095
-0.950000 	 -0.250000 	 0.218750
-0.950000 	 -0.200000 	 0.238095
-0.900000 	 -0.200000 	 0.225806
-0.950000 	 -0.250000 	 0.218750
-0.900000 	 -0.250000 	 0.206349
-0.900000 	 -0.200000 	 0.225806
-0.900000 	 -0.250000 	 0.206349
-0.900000 	 -0.200000 	 0.225806
-0.850000 	 -0.200000 	 0.213115
-0.900000 	 -0.250000 	 0.206349
-0.850000 	 -0.250000 	 0.193548
-0.850000 	 -0.200000 	 0.213115
-0.850000 	 -0.250000 	 0.193548
-0.850000 	 -0.200000 	 0.213115
-0.800000 	 -0.200000 	 0.200000
-0.850000 	 -0.250000 	 0.193548
-0.800000 	 -0.250000 	 0.180328
-0.800000 	 -0.200000 	 0.200000
-0.800000 	 -0.250000 	 0.180328
-0.800000 	 -0.200000 	 0.200000
-0.750000 	 -0.200000 	 0.186441
-0.800000 	 -0.250000 	 0.180328
-0.750000 	 -0.250000 	 0.166667
-0.750000 	 -0.200000 	 0.186441
-0.750000 	 -0.250000 	 0.166667
-0.750000 	 -0.200000 	 0.186441
-0.700000 	 -0.200000 	 0.172414
-0.750000 	 -0.250000 	 0.166667
-0.700000 	 -0.250000 	 0.152542
-0.700000 	 -0.200000 	 0.172414
-0.700000 	 -0.250000 	 0.152542
-0.700000 	 -0.200000 	 0.172414
-0.650000 	 -0.200000 	 0.157895
-0.700000 	 -0.250000 	 0.152542
-0.650000 	 -0.250000 	 0.137931
-0.650000 	 -0.200000 	 0.157895
-0.650000 	 -0.250000 	 0.137931
-0.650000 	 -0.200000 	 0.157895
-0.600000 	 -0.200000 	 0.142857
-0.650000 	 -0.250000 	 0.137931
-0.600000 	 -0.250000 	 0.122807
-0.600000 	 -0.200000 	 0.142857
-0.600000 	 -0.250000 	 0.122807
-0.600000 	 -0.200000 	 0.142857
-0.550000 	 -0.200000 	 0.127273
-0.600000 	 -0.250000 	 0.122807
-0.550000 	 -0.250000 	 0.107143
-0.550000 	 -0.200000 	 0.127273
-0.550000 	 -0.250000 	 0.107143
-0.550000 	 -0.200000 	 0.127273
-0.500000 	 -0.200000 	 0.111111
-0.550000 	 -0.250000 	 0.107143
-0.500000 	 -0.250000 	 0.090909
-0.500000 	 -0.200000 	 0.111111
-0.500000 	 -0.250000 	 0.090909
-0.500000 	 -0.200000 	 0.111111
-0.450000 	 -0.200000 	 0.094340
-0.500000 	 -0.250000 	 0.090909
-0.450000 	 -0.250000 	 0.074074
-0.450000 	 -0.200000 	 0.094340
-0.450000 	 -0.250000 	 0.074074
-0.450000 	 -0.200000 	 0.094340
-0.400000 	 -0.200000 	 0.076923
-0.450000 	 -0.250000 	 0.074074
-0.400000 	 -0.250000 	 0.056604
-0.400000 	 -0.200000 	 0.076923
-0.400000 	 -0.250000 	 0.056604
-0.400000 	 -0.200000 	 0.076923
-0.350000 	 -0.200000 	 0.058824
-0.400000 	 -0.250000 	 0.056604
-0.350000 	 -0.250000 	 0.038462
-0.350000 	 -0.200000 	 0.058824
-0.350000 	 -0.250000 	 0.038462
-0.350000 	 -0.200000 	 0.058824
-0.300000 	 -0.200000 	 0.040000
-0.350000 	 -0.250000 	 0.038462
-0.300000 	 -0.250000 	 0.019608
-0.300000 	 -0.200000 	 0.040000
-0.300000 	 -0.250000 	 0.019608
-0.300000 	 -0.200000 	 0.040000
-0.250000 	 -0.200000 	 0.020408
-0.300000 	 -0.250000 	 0.019608
-0.250000 	 -0.250000 	 -0.000000
-0.250000 	 -0.200000 	 0.020408
-0.250000 	 -0.250000 	 0.000000
-0.250000 	 -0.200000 	 0.020408
-0.200000 	 -0.200000 	 0.000000
-1.000000 	 -0.200000 	 0.250000
-1.000000 	 -0.150000 	 0.269841
-0.950000 	 -0.150000 	 0.258065
-1.000000 	 -0.200000 	 0.250000
-0.950000 	 -0.200000 	 0.238095
-0.950000 	 -0.150000 	 0.258065
-0.950000 	 -0.200000 	 0.238095
-0.950000 	 -0.150000 	 0.258065
-0.900000 	 -0.150000 	 0.245902
-0.950000 	 -0.200000 	 0.238095
-0.900000 	 -0.200000 	 0.225806
-0.900000 	 -0.150000 	 0.245902
-0.900000 	 -0.200000 	 0.225806
-0.900000 	 -0.150000 	 0.245902
-0.850000 	 -0.150000 	 0.233333
-0.900000 	 -0.200000 	 0.225806
-0.850000 	 -0.200000 	 0.213115
-0.850000 	 -0.150000 	 0.233333
-0.850000 	 -0.200000 	 0.213115
-0.850000 	 -0.150000 	 0.233333
-0.800000 	 -0.150000 	 0.220339
-0.850000 	 -0.200000 	 0.213115
-0.800000 	 -0.200000 	 0.200000
-0.800000 	 -0.150000 	 0.220339
-0.800000 	 -0.200000 	 0.200000
-0.800000 	 -0.150000 	 0.220339
-0.750000 	 -0.150000 	 0.206897
-0.800000 	 -0.200000 	 0.200000
-0.750000 	 -0.200000 	 0.186441
-0.750000 	 -0.150000 	 0.206897
-0.750000 	 -0.200000 	 0.186441
-0.750000 	 -0.150000 	 0.206897
-0.700000 	 -0.150000 	 0.192982
-0.750000 	 -0.200000 	 0.186441
-0.700000 	 -0.200000 	 0.172414
-0.700000 	 -0.150000 	 0.192982
-0.700000 	 -0.200000 	 0.172414
-0.700000 	 -0.150000 	 0.192982
-0.650000 	 -0.150000 	 0.178571
-0.700000 	 -0.200000 	 0.172414
-0.650000 	 -0.200000 	 0.157895
-0.650000 	 -0.150000 	 0.178571
-0.650000 	 -0.200000 	 0.157895
-0.650000 	 -0.150000 	 0.178571
-0.600000 	 -0.150000 	 0.163636
-0.650000 	 -0.200000 	 0.157895
-0.600000 	 -0.200000 	 0.142857
-0.600000 	 -0.150000 	 0.163636
-0.600000 	 -0.200000 	 0.142857
-0.600000 	 -0.150000 	 0.163636
-0.550000 	 -0.150000 	 0.148148
-0.600000 	 -0.200000 	 0.142857
-0.550000 	 -0.200000 	 0.127273
-0.550000 	 -0.150000 	 0.148148
-0.550000 	 -0.200000 	 0.127273
-0.550000 	 -0.150000 	 0.148148
-0.500000 	 -0.150000 	 0.132075
-0.550000 	 -0.200000 	 0.127273
-0.500000 	 -0.200000 	 0.111111
-0.500000 	 -0.150000 	 0.132075
-0.500000 	 -0.200000 	 0.111111
-0.500000 	 -0.150000 	 0.132075
-0.450000 	 -0.150000 	 0.115385
-0.500000 	 -0.200000 	 0.111111
-0.450000 	 -0.200000 	 0.094340
-0.450000 	 -0.150000 	 0.115385
-0.450000 	 -0.200000 	 0.094340
-0.450000 	 -0.150000 	 0.115385
-0.400000 	 -0.150000 	 0.098039
-0.450000 	 -0.200000 	 0.094340
-0.400000 	 -0.200000 	 0.076923
-0.400000 	 -0.150000 	 0.098039
-0.400000 	 -0.200000 	 0.076923
-0.400000 	 -0.150000 	 0.098039
-0.350000 	 -0.150000 	 0.080000
-0.400000 	 -0.200000 	 0.076923
-0.350000 	 -0.200000 	 0.058824
-0.350000 	 -0.150000 	 0.080000
-0.350000 	 -0.200000 	 0.058824
-0.350000 	 -0.150000 	 0.080000
-0.300000 	 -0.150000 	 0.061224
-0.350000 	 -0.200000 	 0.058824
-0.300000 	 -0.200000 	 0.040000
-0.300000 	 -0.150000 	 0.061224
-0.300000 	 -0.200000 	 0.040000
-0.300000 	 -0.150000 	 0.061224
-0.250000 	 -0.150000 	 0.041667
-0.300000 	 -0.200000 	 0.040000
-0.250000 	 -0.200000 	 0.020408
-0.250000 	 -0.150000 	 0.041667
-0.250000 	 -0.200000 	 0.020408
-0.250000 	 -0.150000 	 0.041667
-0.200000 	 -0.150000 	 0.021277
-0.250000 	 -0.200000 	 0.020408
-0.200000 	 -0.200000 	 0.000000
-0.200000 	 -0.150000 	 0.021277
-0.200000 	 -0.200000 	 0.000000
-0.200000 	 -0.150000 	 0.021277
-0.150000 	 -0.150000 	 0.000000
-1.000000 	 -0.150000 	 0.269841
-1.000000 	 -0.100000 	 0.290323
-0.950000 	 -0.100000 	 0.278689
-1.000000 	 -0.150000 	 0.269841
-0.950000 	 -0.150000 	 0.258065
-0.950000 	 -0.100000 	 0.278689
-0.950000 	 -0.150000 	 0.258065
-0.950000 	 -0.100000 	 0.278689
-0.900000 	 -0.100000 	 0.266667
-0.950000 	 -0.150000 	 0.258065
-0.900000 	 -0.150000 	 0.245902
-0.900000 	 -0.100000 	 0.266667
-0.900000 	 -0.150000 	 0.245902
-0.900000 	 -0.100000 	 0.266667
-0.850000 	 -0.100000 	 0.254237
-0.900000 	 -0.150000 	 0.245902
-0.850000 	 -0.150000 	 0.233333
-0.850000 	 -0.100000 	 0.254237
-0.850000 	 -0.150000 	 0.233333
-0.850000 	 -0.100000 	 0.254237
-0.800000 	 -0.100000 	 0.241379
-0.850000 	 -0.150000 	 0.233333
-0.800000 	 -0.150000 	 0.220339
-0.800000 	 -0.100000 	 0.241379
-0.800000 	 -0.150000 	 0.220339
-0.800000 	 -0.100000 	 0.241379
-0.750000 	 -0.100000 	 0.228070
-0.800000 	 -0.150000 	 0.220339
-0.750000 	 -0.150000 	 0.206897
-0.750000 	 -0.100000 	 0.228070
-0.750000 	 -0.150000 	 0.206897
-0.750000 	 -0.100000 	 0.228070
-0.700000 	 -0.100000 	 0.214286
-0.750000 	 -0.150000 	 0.206897
-0.700000 	 -0.150000 	 0.192982
-0.700000 	 -0.100000 	 0.214286
-0.700000 	 -0.150000 	 0.192982
-0.700000 	 -0.100000 	 0.214286
-0.650000 	 -0.100000 	 0.200000
-0.700000 	 -0.150000 	 0.192982
-0.650000 	 -0.150000 	 0.178571
-0.650000 	 -0.100000 	 0.200000
-0.650000 	 -0.150000 	 0.178571
-0.650000 	 -0.100000 	 0.200000
-0.600000 	 -0.100000 	 0.185185
-0.650000 	 -0.150000 	 0.178571
-0.600000 	 -0.150000 	 0.163636
-0.600000 	 -0.100000 	 0.185185
-0.600000 	 -0.150000 	 0.163636
-0.600000 	 -0.100000 	 0.185185
-0.550000 	 -0.100000 	 0.169811
-0.600000 	 -0.150000 	 0.163636
-0.550000 	 -0.150000 	 0.148148
-0.550000 	 -0.100000 	 0.169811
-0.550000 	 -0.150000 	 0.148148
-0.550000 	 -0.100000 	 0.169811
-0.500000 	 -0.100000 	 0.153846
-0.550000 	 -0.150000 	 0.148148
-0.500000 	 -0.150000 	 0.132075
-0.500000 	 -0.100000 	 0.153846
-0.500000 	 -0.150000 	 0.132075
-0.500000 	 -0.100000 	 0.153846
-0.450000 	 -0.100000 	 0.137255
-0.500000 	 -0.150000 	 0.132075
-0.450000 	 -0.150000 	 0.115385
-0.450000 	 -0.100000 	 0.137255
-0.450000 	 -0.150000 	 0.115385
-0.450000 	 -0.100000 	 0.137255
-0.400000 	 -0.100000 	 0.120000
-0.450000 	 -0.150000 	 0.115385
-0.400000 	 -0.150000 	 0.098039
-0.400000 	 -0.100000 	 0.120000
-0.400000 	 -0.150000 	 0.098039
-0.400000 	 -0.100000 	 0.120000
-0.350000 	 -0.100000 	 0.102041
-0.400000 	 -0.150000 	 0.098039
-0.350000 	 -0.150000 	 0.080000
-0.350000 	 -0.100000 	 0.102041
-0.350000 	 -0.150000 	 0.080000
-0.350000 	 -0.100000 	 0.102041
-0.300000 	 -0.100000 	 0.083333
-0.350000 	 -0.150000 	 0.080000
-0.300000 	 -0.150000 	 0.061224
-0.300000 	 -0.100000 	 0.083333
-0.300000 	 -0.150000 	 0.061224
-0.300000 	 -0.100000 	 0.083333
-0.250000 	 -0.100000 	 0.063830
-0.300000 	 -0.150000 	 0.061224
-0.250000 	 -0.150000 	 0.041667
-0.250000 	 -0.100000 	 0.063830
-0.250000 	 -0.150000 	 0.041667
-0.250000 	 -0.100000 	 0.063830
-0.200000 	 -0.100000 	 0.043478
-0.250000 	 -0.150000 	 0.041667
-0.200000 	 -0.150000 	 0.021277
-0.200000 	 -0.100000 	 0.043478
-0.200000 	 -0.150000 	 0.021277
-0.200000 	 -0.100000 	 0.043478
-0.150000 	 -0.100000 	 0.022222
-0.200000 	 -0.150000 	 0.021277
-0.150000 	 -0.150000 	 0.000000
-0.150000 	 -0.100000 	 0.022222
-0.150000 	 -0.150000 	 0.000000
-0.150000 	 -0.100000 	 0.022222
-0.100000 	 -0.100000 	 0.000000
-1.000000 	 -0.100000 	 0.290323
-1.000000 	 -0.050000 	 0.311475
-0.950000 	 -0.050000 	 0.300000
-1.000000 	 -0.100000 	 0.290323
-0.950000 	 -0.100000 	 0.278689
-0.950000 	 -0.050000 	 0.300000
-0.950000 	 -0.100000 	 0.278689
-0.950000 	 -0.050000 	 0.300000
-0.900000 	 -0.050000 	 0.288136
-0.950000 	 -0.100000 	 0.278689
-0.900000 	 -0.100000 	 0.266667
-0.900000 	 -0.050000 	 0.288136
-0.900000 	 -0.100000 	 0.266667
-0.900000 	 -0.050000 	 0.288136
-0.850000 	 -0.050000 	 0.275862
-0.900000 	 -0.100000 	 0.266667
-0.850000 	 -0.100000 	 0.254237
-0.850000 	 -0.050000 	 0.275862
-0.850000 	 -0.100000 	 0.254237
-0.850000 	 -0.050000 	 0.275862
-0.800000 	 -0.050000 	 0.263158
-0.850000 	 -0.100000 	 0.254237
-0.800000 	 -0.100000 	 0.241379
-0.800000 	 -0.050000 	 0.263158
-0.800000 	 -0.100000 	 0.241379
-0.800000 	 -0.050000 	 0.263158
-0.750000 	 -0.050000 	 0.250000
-0.800000 	 -0.100000 	 0.241379
-0.750000 	 -0.100000 	 0.228070
-0.750000 	 -0.050000 	 0.250000
-0.750000 	 -0.100000 	 0.228070
-0.750000 	 -0.050000 	 0.250000
-0.700000 	 -0.050000 	 0.236364
-0.750000 	 -0.100000 	 0.228070
-0.700000 	 -0.100000 	 0.214286
-0.700000 	 -0.050000 	 0.236364
-0.700000 	 -0.100000 	 0.214286
-0.700000 	 -0.050000 	 0.236364
-0.650000 	 -0.050000 	 0.222222
-0.700000 	 -0.100000 	 0.214286
-0.650000 	 -0.100000 	 0.200000
-0.650000 	 -0.050000 	 0.222222
-0.650000 	 -0.100000 	 0.200000
-0.650000 	 -0.050000 	 0.222222
-0.600000 	 -0.050000 	 0.207547
-0.650000 	 -0.100000 	 0.200000
-0.600000 	 -0.100000 	 0.185185
-0.600000 	 -0.050000 	 0.207547
-0.600000 	 -0.100000 	 0.185185
-0.600000 	 -0.050000 	 0.207547
-0.550000 	 -0.050000 	 0.192308
-0.600000 	 -0.100000 	 0.185185
-0.550000 	 -0.100000 	 0.169811
-0.550000 	 -0.050000 	 0.192308
-0.550000 	 -0.100000 	 0.169811
-0.550000 	 -0.050000 	 0.192308
-0.500000 	 -0.050000 	 0.176471
-0.550000 	 -0.100000 	 0.169811
-0.500000 	 -0.100000 	 0.153846
-0.500000 	 -0.050000 	 0.176471
-0.500000 	 -0.100000 	 0.153846
-0.500000 	 -0.050000 	 0.176471
-0.450000 	 -0.050000 	 0.160000
-0.500000 	 -0.100000 	 0.153846
-0.450000 	 -0.100000 	 0.137255
-0.450000 	 -0.050000 	 0.160000
-0.450000 	 -0.100000 	 0.137255
-0.450000 	 -0.050000 	 0.160000
-0.400000 	 -0.050000 	 0.142857
-0.450000 	 -0.100000 	 0.137255
-0.400000 	 -0.100000 	 0.120000
-0.400000 	 -0.050000 	 0.142857
-0.400000 	 -0.100000 	 0.120000
-0.400000 	 -0.050000 	 0.142857
-0.350000 	 -0.050000 	 0.125000
-0.400000 	 -0.100000 	 0.120000
-0.350000 	 -0.100000 	 0.102041
-0.350000 	 -0.050000 	 0.125000
-0.350000 	 -0.100000 	 0.102041
-0.350000 	 -0.050000 	 0.125000
-0.300000 	 -0.050000 	 0.106383
-0.350000 	 -0.100000 	 0.102041
-0.300000 	 -0.100000 	 0.083333
-0.300000 	 -0.050000 	 0.106383
-0.300000 	 -0.100000 	 0.083333
-0.300000 	 -0.050000 	 0.106383
-0.250000 	 -0.050000 	 0.086957
-0.300000 	 -0.100000 	 0.083333
-0.250000 	 -0.100000 	 0.063830
-0.250000 	 -0.050000 	 0.086957
-0.250000 	 -0.100000 	 0.063830
-0.250000 	 -0.050000 	 0.086957
-0.200000 	 -0.050000 	 0.066667
-0.250000 	 -0.100000 	 0.063830
-0.200000 	 -0.100000 	 0.043478
-0.200000 	 -0.050000 	 0.066667
-0.200000 	 -0.100000 	 0.043478
-0.200000 	 -0.050000 	 0.066667
-0.150000 	 -0.050000 	 0.045455
-0.200000 	 -0.100000 	 0.043478
-0.150000 	 -0.100000 	 0.022222
-0.150000 	 -0.050000 	 0.045455
-0.150000 	 -0.100000 	 0.022222
-0.150000 	 -0.050000 	 0.045455
-0.100000 	 -0.050000 	 0.023256
-0.150000 	 -0.100000 	 0.022222
-0.100000 	 -0.100000 	 -0.000000
-0.100000 	 -0.050000 	 0.023256
-0.100000 	 -0.100000 	 0.000000
-0.100000 	 -0.050000 	 0.023256
-0.050000 	 -0.050000 	 0.000000
-1.000000 	 -0.050000 	 0.311475
-1.000000 	 0.000000 	 0.333333
-0.950000 	 0.000000 	 0.322034
-1.000000 	 -0.050000 	 0.311475
-0.950000 	 -0.050000 	 0.300000
-0.950000 	 0.000000 	 0.322034
-0.950000 	 -0.050000 	 0.300000
-0.950000 	 0.000000 	 0.322034
-0.900000 	 0.000000 	 0.310345
-0.950000 	 -0.050000 	 0.300000
-0.900000 	 -0.050000 	 0.288136
-0.900000 	 0.000000 	 0.310345
-0.900000 	 -0.050000 	 0.288136
-0.900000 	 0.000000 	 0.310345
-0.850000 	 0.000000 	 0.298246
-0.900000 	 -0.050000 	 0.288136
-0.850000 	 -0.050000 	 0.275862
-0.850000 	 0.000000 	 0.298246
-0.850000 	 -0.050000 	 0.275862
-0.850000 	 0.000000 	 0.298246
-0.800000 	 0.000000 	 0.285714
-0.850000 	 -0.050000 	 0.275862
-0.800000 	 -0.050000 	 0.263158
-0.800000 	 0.000000 	 0.285714
-0.800000 	 -0.050000 	 0.263158
-0.800000 	 0.000000 	 0.285714
-0.750000 	 0.000000 	 0.272727
-0.800000 	 -0.050000 	 0.263158
-0.750000 	 -0.050000 	 0.250000
-0.750000 	 0.000000 	 0.272727
-0.750000 	 -0.050000 	 0.250000
-0.750000 	 0.000000 	 0.272727
-0.700000 	 0.000000 	 0.259259
-0.750000 	 -0.050000 	 0.250000
-0.700000 	 -0.050000 	 0.236364
-0.700000 	 0.000000 	 0.259259
-0.700000 	 -0.050000 	 0.236364
-0.700000 	 0.000000 	 0.259259
-0.650000 	 0.000000 	 0.245283
-0.700000 	 -0.050000 	 0.236364
-0.650000 	 -0.050000 	 0.222222
-0.650000 	 0.000000 	 0.245283
-0.650000 	 -0.050000 	 0.222222
-0.650000 	 0.000000 	 0.245283
-0.600000 	 0.000000 	 0.230769
-0.650000 	 -0.050000 	 0.222222
-0.600000 	 -0.050000 	 0.207547
-0.600000 	 0.000000 	 0.230769
-0.600000 	 -0.050000 	 0.207547
-0.600000 	 0.000000 	 0.230769
-0.550000 	 0.000000 	 0.215686
-0.600000 	 -0.050000 	 0.207547
-0.550000 	 -0.050000 	 0.192308
-0.550000 	 0.000000 	 0.215686
-0.550000 	 -0.050000 	 0.192308
-0.550000 	 0.000000 	 0.215686
-0.500000 	 0.000000 	 0.200000
-0.550000 	 -0.050000 	 0.192308
-0.500000 	 -0.050000 	 0.176471
-0.500000 	 0.000000 	 0.200000
-0.500000 	 -0.050000 	 0.176471
-0.500000 	 0.000000 	 0.200000
-0.450000 	 0.000000 	 0.183673
-0.500000 	 -0.050000 	 0.176471
-0.450000 	 -0.050000 	 0.160000
-0.450000 	 0.000000 	 0.183673
-0.450000 	 -0.050000 	 0.160000
-0.450000 	 0.000000 	 0.183673
-0.400000 	 0.000000 	 0.166667
-0.450000 	 -0.050000 	 0.160000
-0.400000 	 -0.050000 	 0.142857
-0.400000 	 0.000000 	 0.166667
-0.400000 	 -0.050000 	 0.142857
-0.400000 	 0.000000 	 0.166667
-0.350000 	 0.000000 	 0.148936
-0.400000 	 -0.050000 	 0.142857
-0.350000 	 -0.050000 	 0.125000
-0.350000 	 0.000000 	 0.148936
-0.350000 	 -0.050000 	 0.125000
-0.350000 	 0.000000 	 0.148936
-0.300000 	 0.000000 	 0.130435
-0.350000 	 -0.050000 	 0.125000
-0.300000 	 -0.050000 	 0.106383
-0.300000 	 0.000000 	 0.130435
-0.300000 	 -0.050000 	 0.106383
-0.300000 	 0.000000 	 0.130435
-0.250000 	 0.000000 	 0.111111
-0.300000 	 -0.050000 	 0.106383
-0.250000 	 -0.050000 	 0.086957
-0.250000 	 0.000000 	 0.111111
-0.250000 	 -0.050000 	 0.086957
-0.250000 	 0.000000 	 0.111111
-0.200000 	 0.000000 	 0.090909
-0.250000 	 -0.050000 	 0.086957
-0.200000 	 -0.050000 	 0.066667
-0.200000 	 0.000000 	 0.090909
-0.200000 	 -0.050000 	 0.066667
-0.200000 	 0.000000 	 0.090909
-0.150000 	 0.000000 	 0.069767
-0.200000 	 -0.050000 	 0.066667
-0.150000 	 -0.050000 	 0.045455
-0.150000 	 0.000000 	 0.069767
-0.150000 	 -0.050000 	 0.045455
-0.150000 	 0.000000 	 0.069767
-0.100000 	 0.000000 	 0.047619
-0.150000 	 -0.050000 	 0.045455
-0.100000 	 -0.050000 	 0.023256
-0.100000 	 0.000000 	 0.047619
-0.100000 	 -0.050000 	 0.023256
-0.100000 	 0.000000 	 0.047619
-0.050000 	 0.000000 	 0.024390
-0.100000 	 -0.050000 	 0.023256
-0.050000 	 -0.050000 	 0.000000
-0.050000 	 0.000000 	 0.024390
-0.050000 	 -0.050000 	 0.000000
-0.050000 	 0.000000 	 0.024390
0.000000 	 0.000000 	 0.000000
-1.000000 	 0.000000 	 0.333333
-1.000000 	 0.050000 	 0.355932
-0.950000 	 0.050000 	 0.344828
-1.000000 	 0.000000 	 0.333333
-0.950000 	 0.000000 	 0.322034
-0.950000 	 0.050000 	 0.344828
-0.950000 	 0.000000 	 0.322034
-0.950000 	 0.050000 	 0.344828
-0.900000 	 0.050000 	 0.333333
-0.950000 	 0.000000 	 0.322034
-0.900000 	 0.000000 	 0.310345
-0.900000 	 0.050000 	 0.333333
-0.900000 	 0.000000 	 0.310345
-0.900000 	 0.050000 	 0.333333
-0.850000 	 0.050000 	 0.321429
-0.900000 	 0.000000 	 0.310345
-0.850000 	 0.000000 	 0.298246
-0.850000 	 0.050000 	 0.321429
-0.850000 	 0.000000 	 0.298246
-0.850000 	 0.050000 	 0.321429
-0.800000 	 0.050000 	 0.309091
-0.850000 	 0.000000 	 0.298246
-0.800000 	 0.000000 	 0.285714
-0.800000 	 0.050000 	 0.309091
-0.800000 	 0.000000 	 0.285714
-0.800000 	 0.050000 	 0.309091
-0.750000 	 0.050000 	 0.296296
-0.800000 	 0.000000 	 0.285714
-0.750000 	 0.000000 	 0.272727
-0.750000 	 0.050000 	 0.296296
-0.750000 	 0.000000 	 0.272727
-0.750000 	 0.050000 	 0.296296
-0.700000 	 0.050000 	 0.283019
-0.750000 	 0.000000 	 0.272727
-0.700000 	 0.000000 	 0.259259
-0.700000 	 0.050000 	 0.283019
-0.700000 	 0.000000 	 0.259259
-0.700000 	 0.050000 	 0.283019
-0.650000 	 0.050000 	 0.269231
-0.700000 	 0.000000 	 0.259259
-0.650000 	 0.000000 	 0.245283
-0.650000 	 0.050000 	 0.269231
-0.650000 	 0.000000 	 0.245283
-0.650000 	 0.050000 	 0.269231
-0.600000 	 0.050000 	 0.254902
-0.650000 	 0.000000 	 0.245283
-0.600000 	 0.000000 	 0.230769
-0.600000 	 0.050000 	 0.254902
-0.600000 	 0.000000 	 0.230769
-0.600000 	 0.050000 	 0.254902
-0.550000 	 0.050000 	 0.240000
-0.600000 	 0.000000 	 0.230769
-0.550000 	 0.000000 	 0.215686
-0.550000 	 0.050000 	 0.240000
-0.550000 	 0.000000 	 0.215686
-0.550000 	 0.050000 	 0.240000
-0.500000 	 0.050000 	 0.224490
-0.550000 	 0.000000 	 0.215686
-0.500000 	 0.000000 	 0.200000
-0.500000 	 0.050000 	 0.224490
-0.500000 	 0.000000 	 0.200000
-0.500000 	 0.050000 	 0.224490
-0.450000 	 0.050000 	 0.208333
-0.500000 	 0.000000 	 0.200000
-0.450000 	 0.000000 	 0.183673
-0.450000 	 0.050000 	 0.208333
-0.450000 	 0.000000 	 0.183673
-0.450000 	 0.050000 	 0.208333
-0.400000 	 0.050000 	 0.191489
-0.450000 	 0.000000 	 0.183673
-0.400000 	 0.000000 	 0.166667
-0.400000 	 0.050000 	 0.191489
-0.400000 	 0.000000 	 0.166667
-0.400000 	 0.050000 	 0.191489
-0.350000 	 0.050000 	 0.173913
-0.400000 	 0.000000 	 0.166667
-0.350000 	 0.000000 	 0.148936
-0.350000 	 0.050000 	 0.173913
-0.350000 	 0.000000 	 0.148936
-0.350000 	 0.050000 	 0.173913
-0.300000 	 0.050000 	 0.155556
-0.350000 	 0.000000 	 0.148936
-0.300000 	 0.000000 	 0.130435
-0.300000 	 0.050000 	 0.155556
-0.300000 	 0.000000 	 0.130435
-0.300000 	 0.050000 	 0.155556
-0.250000 	 0.050000 	 0.136364
-0.300000 	 0.000000 	 0.130435
-0.250000 	 0.000000 	 0.111111
-0.250000 	 0.050000 	 0.136364
-0.250000 	 0.000000 	 0.111111
-0.250000 	 0.050000 	 0.136364
-0.200000 	 0.050000 	 0.116279
-0.250000 	 0.000000 	 0.111111
-0.200000 	 0.000000 	 0.090909
-0.200000 	 0.050000 	 0.116279
-0.200000 	 0.000000 	 0.090909
-0.200000 	 0.050000 	 0.116279
-0.150000 	 0.050000 	 0.095238
-0.200000 	 0.000000 	 0.090909
-0.150000 	 0.000000 	 0.069767
-0.150000 	 0.050000 	 0.095238
-0.150000 	 0.000000 	 0.069767
-0.150000 	 0.050000 	 0.095238
-0.100000 	 0.050000 	 0.073171
-0.150000 	 0.000000 	 0.069767
-0.100000 	 0.000000 	 0.047619
-0.100000 	 0.050000 	 0.073171
-0.100000 	 0.000000 	 0.047619
-0.100000 	 0.050000 	 0.073171
-0.050000 	 0.050000 	 0.050000
-0.100000 	 0.000000 	 0.047619
-0.050000 	 0.000000 	 0.024390
-0.050000 	 0.050000 	 0.050000
-0.050000 	 0.000000 	 0.024390
-0.050000 	 0.050000 	 0.050000
0.000000 	 0.050000 	 0.024100
-0.050000 	 0.000000 	 0.024390
0.000000 	 0.000000 	 -0.000000
0.000000 	 0.050000 	 0.024100
0.000000 	 0.000000 	 0.000000
0.000000 	 0.050000 	 0.024100
0.050000 	 0.050000 	 0.000000
-1.000000 	 0.050000 	 0.355932
-1.000000 	 0.100000 	 0.379310
-0.950000 	 0.100000 	 0.368421
-1.000000 	 0.050000 	 0.355932
-0.950000 	 0.050000 	 0.344828
-0.950000 	 0.100000 	 0.368421
-0.950000 	 0.050000 	 0.344828
-0.950000 	 0.100000 	 0.368421
-0.900000 	 0.100000 	 0.357143
-0.950000 	 0.050000 	 0.344828
-0.900000 	 0.050000 	 0.333333
-0.900000 	 0.100000 	 0.357143
-0.900000 	 0.050000 	 0.333333
-0.900000 	 0.100000 	 0.357143
-0.850000 	 0.100000 	 0.345455
-0.900000 	 0.050000 	 0.333333
-0.850000 	 0.050000 	 0.321429
-0.850000 	 0.100000 	 0.345455
-0.850000 	 0.050000 	 0.321429
-0.850000 	 0.100000 	 0.345455
-0.800000 	 0.100000 	 0.333333
-0.850000 	 0.050000 	 0.321429
-0.800000 	 0.050000 	 0.309091
-0.800000 	 0.100000 	 0.333333
-0.800000 	 0.050000 	 0.309091
-0.800000 	 0.100000 	 0.333333
-0.750000 	 0.100000 	 0.320755
-0.800000 	 0.050000 	 0.309091
-0.750000 	 0.050000 	 0.296296
-0.750000 	 0.100000 	 0.320755
-0.750000 	 0.050000 	 0.296296
-0.750000 	 0.100000 	 0.320755
-0.700000 	 0.100000 	 0.307692
-0.750000 	 0.050000 	 0.296296
-0.700000 	 0.050000 	 0.283019
-0.700000 	 0.100000 	 0.307692
-0.700000 	 0.050000 	 0.283019
-0.700000 	 0.100000 	 0.307692
-0.650000 	 0.100000 	 0.294118
-0.700000 	 0.050000 	 0.283019
-0.650000 	 0.050000 	 0.269231
-0.650000 	 0.100000 	 0.294118
-0.650000 	 0.050000 	 0.269231
-0.650000 	 0.100000 	 0.294118
-0.600000 	 0.100000 	 0.280000
-0.650000 	 0.050000 	 0.269231
-0.600000 	 0.050000 	 0.254902
-0.600000 	 0.100000 	 0.280000
-0.600000 	 0.050000 	 0.254902
-0.600000 	 0.100000 	 0.280000
-0.550000 	 0.100000 	 0.265306
-0.600000 	 0.050000 	 0.254902
-0.550000 	 0.050000 	 0.240000
-0.550000 	 0.100000 	 0.265306
-0.550000 	 0.050000 	 0.240000
-0.550000 	 0.100000 	 0.265306
-0.500000 	 0.100000 	 0.250000
-0.550000 	 0.050000 	 0.240000
-0.500000 	 0.050000 	 0.224490
-0.500000 	 0.100000 	 0.250000
-0.500000 	 0.050000 	 0.224490
-0.500000 	 0.100000 	 0.250000
-0.450000 	 0.100000 	 0.234043
-0.500000 	 0.050000 	 0.224490
-0.450000 	 0.050000 	 0.208333
-0.450000 	 0.100000 	 0.234043
-0.450000 	 0.050000 	 0.208333
-0.450000 	 0.100000 	 0.234043
-0.400000 	 0.100000 	 0.217391
-0.450000 	 0.050000 	 0.208333
-0.400000 	 0.050000 	 0.191489
-0.400000 	 0.100000 	 0.217391
-0.400000 	 0.050000 	 0.191489
-0.400000 	 0.100000 	 0.217391
-0.350000 	 0.100000 	 0.200000
-0.400000 	 0.050000 	 0.191489
-0.350000 	 0.050000 	 0.173913
-0.350000 	 0.100000 	 0.200000
-0.350000 	 0.050000 	 0.173913
-0.350000 	 0.100000 	 0.200000
-0.300000 	 0.100000 	 0.181818
-0.350000 	 0.050000 	 0.173913
-0.300000 	 0.050000 	 0.155556
-0.300000 	 0.100000 	 0.181818
-0.300000 	 0.050000 	 0.155556
-0.300000 	 0.100000 	 0.181818
-0.250000 	 0.100000 	 0.162791
-0.300000 	 0.050000 	 0.155556
-0.250000 	 0.050000 	 0.136364
-0.250000 	 0.100000 	 0.162791
-0.250000 	 0.050000 	 0.136364
-0.250000 	 0.100000 	 0.162791
-0.200000 	 0.100000 	 0.142857
-0.250000 	 0.050000 	 0.136364
-0.200000 	 0.050000 	 0.116279
-0.200000 	 0.100000 	 0.142857
-0.200000 	 0.050000 	 0.116279
-0.200000 	 0.100000 	 0.142857
-0.150000 	 0.100000 	 0.121951
-0.200000 	 0.050000 	 0.116279
-0.150000 	 0.050000 	 0.095238
-0.150000 	 0.100000 	 0.121951
-0.150000 	 0.050000 	 0.095238
-0.150000 	 0.100000 	 0.121951
-0.100000 	 0.100000 	 0.100000
-0.150000 	 0.050000 	 0.095238
-0.100000 	 0.050000 	 0.073171
-0.100000 	 0.100000 	 0.100000
-0.100000 	 0.050000 	 0.073171
-0.100000 	 0.100000 	 0.100000
-0.050000 	 0.100000 	 0.075131
-0.100000 	 0.050000 	 0.073171
-0.050000 	 0.050000 	 0.050000
-0.050000 	 0.100000 	 0.075131
0.000000 	 0.050000 	 0.024100
0.050000 	 0.050000 	 0.000000
0.050000 	 0.100000 	 0.027027
0.050000 	 0.050000 	 0.000000
0.050000 	 0.100000 	 0.027027
0.100000 	 0.100000 	 0.000000
-1.000000 	 0.100000 	 0.379310
-1.000000 	 0.150000 	 0.403509
-0.950000 	 0.150000 	 0.392857
-1.000000 	 0.100000 	 0.379310
-0.950000 	 0.100000 	 0.368421
-0.950000 	 0.150000 	 0.392857
-0.950000 	 0.100000 	 0.368421
-0.950000 	 0.150000 	 0.392857
-0.900000 	 0.150000 	 0.381818
-0.950000 	 0.100000 	 0.368421
-0.900000 	 0.100000 	 0.357143
-0.900000 	 0.150000 	 0.381818
-0.900000 	 0.100000 	 0.357143
-0.900000 	 0.150000 	 0.381818
-0.850000 	 0.150000 	 0.370370
-0.900000 	 0.100000 	 0.357143
-0.850000 	 0.100000 	 0.345455
-0.850000 	 0.150000 	 0.370370
-0.850000 	 0.100000 	 0.345455
-0.850000 	 0.150000 	 0.370370
-0.800000 	 0.150000 	 0.358491
-0.850000 	 0.100000 	 0.345455
-0.800000 	 0.100000 	 0.333333
-0.800000 	 0.150000 	 0.358491
-0.800000 	 0.100000 	 0.333333
-0.800000 	 0.150000 	 0.358491
-0.750000 	 0.150000 	 0.346154
-0.800000 	 0.100000 	 0.333333
-0.750000 	 0.100000 	 0.320755
-0.750000 	 0.150000 	 0.346154
-0.750000 	 0.100000 	 0.320755
-0.750000 	 0.150000 	 0.346154
-0.700000 	 0.150000 	 0.333333
-0.750000 	 0.100000 	 0.320755
-0.700000 	 0.100000 	 0.307692
-0.700000 	 0.150000 	 0.333333
-0.700000 	 0.100000 	 0.307692
-0.700000 	 0.150000 	 0.333333
-0.650000 	 0.150000 	 0.320000
-0.700000 	 0.100000 	 0.307692
-0.650000 	 0.100000 	 0.294118
-0.650000 	 0.150000 	 0.320000
-0.650000 	 0.100000 	 0.294118
-0.650000 	 0.150000 	 0.320000
-0.600000 	 0.150000 	 0.306122
-0.650000 	 0.100000 	 0.294118
-0.600000 	 0.100000 	 0.280000
-0.600000 	 0.150000 	 0.306122
-0.600000 	 0.100000 	 0.280000
-0.600000 	 0.150000 	 0.306122
-0.550000 	 0.150000 	 0.291667
-0.600000 	 0.100000 	 0.280000
-0.550000 	 0.100000 	 0.265306
-0.550000 	 0.150000 	 0.291667
-0.550000 	 0.100000 	 0.265306
-0.550000 	 0.150000 	 0.291667
-0.500000 	 0.150000 	 0.276596
-0.550000 	 0.100000 	 0.265306
-0.500000 	 0.100000 	 0.250000
-0.500000 	 0.150000 	 0.276596
-0.500000 	 0.100000 	 0.250000
-0.500000 	 0.150000 	 0.276596
-0.450000 	 0.150000 	 0.260870
-0.500000 	 0.100000 	 0.250000
-0.450000 	 0.100000 	 0.234043
-0.450000 	 0.150000 	 0.260870
-0.450000 	 0.100000 	 0.234043
-0.450000 	 0.150000 	 0.260870
-0.400000 	 0.150000 	 0.244444
-0.450000 	 0.100000 	 0.234043
-0.400000 	 0.100000 	 0.217391
-0.400000 	 0.150000 	 0.244444
-0.400000 	 0.100000 	 0.217391
-0.400000 	 0.150000 	 0.244444
-0.350000 	 0.150000 	 0.227273
-0.400000 	 0.100000 	 0.217391
-0.350000 	 0.100000 	 0.200000
-0.350000 	 0.150000 	 0.227273
-0.350000 	 0.100000 	 0.200000
-0.350000 	 0.150000 	 0.227273
-0.300000 	 0.150000 	 0.209302
-0.350000 	 0.100000 	 0.200000
-0.300000 	 0.100000 	 0.181818
-0.300000 	 0.150000 	 0.209302
-0.300000 	 0.100000 	 0.181818
-0.300000 	 0.150000 	 0.209302
-0.250000 	 0.150000 	 0.190476
-0.300000 	 0.100000 	 0.181818
-0.250000 	 0.100000 	 0.162791
-0.250000 	 0.150000 	 0.190476
-0.250000 	 0.100000 	 0.162791
-0.250000 	 0.150000 	 0.190476
-0.200000 	 0.150000 	 0.170732
-0.250000 	 0.100000 	 0.162791
-0.200000 	 0.100000 	 0.142857
-0.200000 	 0.150000 	 0.170732
-0.200000 	 0.100000 	 0.142857
-0.200000 	 0.150000 	 0.170732
-0.150000 	 0.150000 	 0.150000
-0.200000 	 0.100000 	 0.142857
-0.150000 	 0.100000 	 0.121951
-0.150000 	 0.150000 	 0.150000
-0.150000 	 0.100000 	 0.121951
-0.150000 	 0.150000 	 0.150000
-0.100000 	 0.150000 	 0.128205
-0.150000 	 0.100000 	 0.121951
-0.100000 	 0.100000 	 0.100000
-0.100000 	 0.150000 	 0.128205
-0.100000 	 0.100000 	 0.100000
-0.100000 	 0.150000 	 0.128205
-0.050000 	 0.150000 	 0.083333
0.000000 	 0.100000 	 0.047937
0.050000 	 0.100000 	 0.027027
0.050000 	 0.150000 	 0.055556
0.050000 	 0.100000 	 0.027027
0.050000 	 0.150000 	 0.055556
0.100000 	 0.150000 	 0.028571
0.050000 	 0.100000 	 0.027027
0.100000 	 0.100000 	 0.000000
0.100000 	 0.150000 	 0.028571
0.100000 	 0.100000 	 0.000000
0.100000 	 0.150000 	 0.028571
0.150000 	 0.150000 	 0.000000
-1.000000 	 0.150000 	 0.403509
-1.000000 	 0.200000 	 0.428571
-0.950000 	 0.200000 	 0.418182
-1.000000 	 0.150000 	 0.403509
-0.950000 	 0.150000 	 0.392857
-0.950000 	 0.200000 	 0.418182
-0.950000 	 0.150000 	 0.392857
-0.950000 	 0.200000 	 0.418182
-0.900000 	 0.200000 	 0.407407
-0.950000 	 0.150000 	 0.392857
-0.900000 	 0.150000 	 0.381818
-0.900000 	 0.200000 	 0.407407
-0.900000 	 0.150000 	 0.381818
-0.900000 	 0.200000 	 0.407407
-0.850000 	 0.200000 	 0.396226
-0.900000 	 0.150000 	 0.381818
-0.850000 	 0.150000 	 0.370370
-0.850000 	 0.200000 	 0.396226
-0.850000 	 0.150000 	 0.370370
-0.850000 	 0.200000 	 0.396226
-0.800000 	 0.200000 	 0.384615
-0.850000 	 0.150000 	 0.370370
-0.800000 	 0.150000 	 0.358491
-0.800000 	 0.200000 	 0.384615
-0.800000 	 0.150000 	 0.358491
-0.800000 	 0.200000 	 0.384615
-0.750000 	 0.200000 	 0.372549
-0.800000 	 0.150000 	 0.358491
-0.750000 	 0.150000 	 0.346154
-0.750000 	 0.200000 	 0.372549
-0.750000 	 0.150000 	 0.346154
-0.750000 	 0.200000 	 0.372549
-0.700000 	 0.200000 	 0.360000
-0.750000 	 0.150000 	 0.346154
-0.700000 	 0.150000 	 0.333333
-0.700000 	 0.200000 	 0.360000
-0.700000 	 0.150000 	 0.333333
-0.700000 	 0.200000 	 0.360000
-0.650000 	 0.200000 	 0.346939
-0.700000 	 0.150000 	 0.333333
-0.650000 	 0.150000 	 0.320000
-0.650000 	 0.200000 	 0.346939
-0.650000 	 0.150000 	 0.320000
-0.650000 	 0.200000 	 0.346939
-0.600000 	 0.200000 	 0.333333
-0.650000 	 0.150000 	 0.320000
-0.600000 	 0.150000 	 0.306122
-0.600000 	 0.200000 	 0.333333
-0.600000 	 0.150000 	 0.306122
-0.600000 	 0.200000 	 0.333333
-0.550000 	 0.200000 	 0.319149
-0.600000 	 0.150000 	 0.306122
-0.550000 	 0.150000 	 0.291667
-0.550000 	 0.200000 	 0.319149
-0.550000 	 0.150000 	 0.291667
-0.550000 	 0.200000 	 0.319149
-0.500000 	 0.200000 	 0.304348
-0.550000 	 0.150000 	 0.291667
-0.500000 	 0.150000 	 0.276596
-0.500000 	 0.200000 	 0.304348
-0.500000 	 0.150000 	 0.276596
-0.500000 	 0.200000 	 0.304348
-0.450000 	 0.200000 	 0.288889
-0.500000 	 0.150000 	 0.276596
-0.450000 	 0.150000 	 0.260870
-0.450000 	 0.200000 	 0.288889
-0.450000 	 0.150000 	 0.260870
-0.450000 	 0.200000 	 0.288889
-0.400000 	 0.200000 	 0.272727
-0.450000 	 0.150000 	 0.260870
-0.400000 	 0.150000 	 0.244444
-0.400000 	 0.200000 	 0.272727
-0.400000 	 0.150000 	 0.244444
-0.400000 	 0.200000 	 0.272727
-0.350000 	 0.200000 	 0.255814
-0.400000 	 0.150000 	 0.244444
-0.350000 	 0.150000 	 0.227273
-0.350000 	 0.200000 	 0.255814
-0.350000 	 0.150000 	 0.227273
-0.350000 	 0.200000 	 0.255814
-0.300000 	 0.200000 	 0.238095
-0.350000 	 0.150000 	 0.227273
-0.300000 	 0.150000 	 0.209302
-0.300000 	 0.200000 	 0.238095
-0.300000 	 0.150000 	 0.209302
-0.300000 	 0.200000 	 0.238095
-0.250000 	 0.200000 	 0.219512
-0.300000 	 0.150000 	 0.209302
-0.250000 	 0.150000 	 0.190476
-0.250000 	 0.200000 	 0.219512
-0.250000 	 0.150000 	 0.190476
-0.250000 	 0.200000 	 0.219512
-0.200000 	 0.200000 	 0.200000
-0.250000 	 0.150000 	 0.190476
-0.200000 	 0.150000 	 0.170732
-0.200000 	 0.200000 	 0.200000
-0.200000 	 0.150000 	 0.170732
-0.200000 	 0.200000 	 0.200000
-0.150000 	 0.200000 	 0.179487
-0.200000 	 0.150000 	 0.170732
-0.150000 	 0.150000 	 0.150000
-0.150000 	 0.200000 	 0.179487
-0.150000 	 0.150000 	 0.150000
-0.150000 	 0.200000 	 0.179487
-0.100000 	 0.200000 	 0.147226
-0.150000 	 0.150000 	 0.150000
-0.100000 	 0.150000 	 0.128205
-0.100000 	 0.200000 	 0.147226
0.050000 	 0.150000 	 0.055556
0.050000 	 0.200000 	 0.085714
0.100000 	 0.200000 	 0.058824
0.050000 	 0.150000 	 0.055556
0.100000 	 0.150000 	 0.028571
0.100000 	 0.200000 	 0.058824
0.100000 	 0.150000 	 0.028571
0.100000 	 0.200000 	 0.058824
0.150000 	 0.200000 	 0.030303
0.100000 	 0.150000 	 0.028571
0.150000 	 0.150000 	 0.000000
0.150000 	 0.200000 	 0.030303
0.150000 	 0.150000 	 0.000000
0.150000 	 0.200000 	 0.030303
0.200000 	 0.200000 	 0.000000
-1.000000 	 0.200000 	 0.428571
-1.000000 	 0.250000 	 0.454545
-0.950000 	 0.250000 	 0.444444
-1.000000 	 0.200000 	 0.428571
-0.950000 	 0.200000 	 0.418182
-0.950000 	 0.250000 	 0.444444
-0.950000 	 0.200000 	 0.418182
-0.950000 	 0.250000 	 0.444444
-0.900000 	 0.250000 	 0.433962
-0.950000 	 0.200000 	 0.418182
-0.900000 	 0.200000 	 0.407407
-0.900000 	 0.250000 	 0.433962
-0.900000 	 0.200000 	 0.407407
-0.900000 	 0.250000 	 0.433962
-0.850000 	 0.250000 	 0.423077
-0.900000 	 0.200000 	 0.407407
-0.850000 	 0.200000 	 0.396226
-0.850000 	 0.250000 	 0.423077
-0.850000 	 0.200000 	 0.396226
-0.850000 	 0.250000 	 0.423077
-0.800000 	 0.250000 	 0.411765
-0.850000 	 0.200000 	 0.396226
-0.800000 	 0.200000 	 0.384615
-0.800000 	 0.250000 	 0.411765
-0.800000 	 0.200000 	 0.384615
-0.800000 	 0.250000 	 0.411765
-0.750000 	 0.250000 	 0.400000
-0.800000 	 0.200000 	 0.384615
-0.750000 	 0.200000 	 0.372549
-0.750000 	 0.250000 	 0.400000
-0.750000 	 0.200000 	 0.372549
-0.750000 	 0.250000 	 0.400000
-0.700000 	 0.250000 	 0.387755
-0.750000 	 0.200000 	 0.372549
-0.700000 	 0.200000 	 0.360000
-0.700000 	 0.250000 	 0.387755
-0.700000 	 0.200000 	 0.360000
-0.700000 	 0.250000 	 0.387755
-0.650000 	 0.250000 	 0.375000
-0.700000 	 0.200000 	 0.360000
-0.650000 	 0.200000 	 0.346939
-0.650000 	 0.250000 	 0.375000
-0.650000 	 0.200000 	 0.346939
-0.650000 	 0.250000 	 0.375000
-0.600000 	 0.250000 	 0.361702
-0.650000 	 0.200000 	 0.346939
-0.600000 	 0.200000 	 0.333333
-0.600000 	 0.250000 	 0.361702
-0.600000 	 0.200000 	 0.333333
-0.600000 	 0.250000 	 0.361702
-0.550000 	 0.250000 	 0.347826
-0.600000 	 0.200000 	 0.333333
-0.550000 	 0.200000 	 0.319149
-0.550000 	 0.250000 	 0.347826
-0.550000 	 0.200000 	 0.319149
-0.550000 	 0.250000 	 0.347826
-0.500000 	 0.250000 	 0.333333
-0.550000 	 0.200000 	 0.319149
-0.500000 	 0.200000 	 0.304348
-0.500000 	 0.250000 	 0.333333
-0.500000 	 0.200000 	 0.304348
-0.500000 	 0.250000 	 0.333333
-0.450000 	 0.250000 	 0.318182
-0.500000 	 0.200000 	 0.304348
-0.450000 	 0.200000 	 0.288889
-0.450000 	 0.250000 	 0.318182
-0.450000 	 0.200000 	 0.288889
-0.450000 	 0.250000 	 0.318182
-0.400000 	 0.250000 	 0.302326
-0.450000 	 0.200000 	 0.288889
-0.400000 	 0.200000 	 0.272727
-0.400000 	 0.250000 	 0.302326
-0.400000 	 0.200000 	 0.272727
-0.400000 	 0.250000 	 0.302326
-0.350000 	 0.250000 	 0.285714
-0.400000 	 0.200000 	 0.272727
-0.350000 	 0.200000 	 0.255814
-0.350000 	 0.250000 	 0.285714
-0.350000 	 0.200000 	 0.255814
-0.350000 	 0.250000 	 0.285714
-0.300000 	 0.250000 	 0.268293
-0.350000 	 0.200000 	 0.255814
-0.300000 	 0.200000 	 0.238095
-0.300000 	 0.250000 	 0.268293
-0.300000 	 0.200000 	 0.238095
-0.300000 	 0.250000 	 0.268293
-0.250000 	 0.250000 	 0.250000
-0.300000 	 0.200000 	 0.238095
-0.250000 	 0.200000 	 0.219512
-0.250000 	 0.250000 	 0.250000
-0.250000 	 0.200000 	 0.219512
-0.250000 	 0.250000 	 0.250000
-0.200000 	 0.250000 	 0.230769
-0.250000 	 0.200000 	 0.219512
-0.200000 	 0.200000 	 0.200000
-0.200000 	 0.250000 	 0.230769
-0.200000 	 0.200000 	 0.200000
-0.200000 	 0.250000 	 0.230769
-0.150000 	 0.250000 	 0.203716
-0.200000 	 0.200000 	 0.200000
-0.150000 	 0.200000 	 0.179487
-0.150000 	 0.250000 	 0.203716
0.050000 	 0.200000 	 0.085714
0.050000 	 0.250000 	 0.115142
0.100000 	 0.250000 	 0.090909
0.050000 	 0.200000 	 0.085714
0.100000 	 0.200000 	 0.058824
0.100000 	 0.250000 	 0.090909
0.100000 	 0.200000 	 0.058824
0.100000 	 0.250000 	 0.090909
0.150000 	 0.250000 	 0.062500
0.100000 	 0.200000 	 0.058824
0.150000 	 0.200000 	 0.030303
0.150000 	 0.250000 	 0.062500
0.150000 	 0.200000 	 0.030303
0.150000 	 0.250000 	 0.062500
0.200000 	 0.250000 	 0.032258
0.150000 	 0.200000 	 0.030303
0.200000 	 0.200000 	 0.000000
0.200000 	 0.250000 	 0.032258
0.200000 	 0.200000 	 0.000000
0.200000 	 0.250000 	 0.032258
0.250000 	 0.250000 	 0.000000
-1.000000 	 0.250000 	 0.454545
-1.000000 	 0.300000 	 0.481481
-0.950000 	 0.300000 	 0.471698
-1.000000 	 0.250000 	 0.454545
-0.950000 	 0.250000 	 0.444444
-0.950000 	 0.300000 	 0.471698
-0.950000 	 0.250000 	 0.444444
-0.950000 	 0.300000 	 0.471698
-0.900000 	 0.300000 	 0.461538
-0.950000 	 0.250000 	 0.444444
-0.900000 	 0.250000 	 0.433962
-0.900000 	 0.300000 	 0.461538
-0.900000 	 0.250000 	 0.433962
-0.900000 	 0.300000 	 0.461538
-0.850000 	 0.300000 	 0.450980
-0.900000 	 0.250000 	 0.433962
-0.850000 	 0.250000 	 0.423077
-0.850000 	 0.300000 	 0.450980
-0.850000 	 0.250000 	 0.423077
-0.850000 	 0.300000 	 0.450980
-0.800000 	 0.300000 	 0.440000
-0.850000 	 0.250000 	 0.423077
-0.800000 	 0.250000 	 0.411765
-0.800000 	 0.300000 	 0.440000
-0.800000 	 0.250000 	 0.411765
-0.800000 	 0.300000 	 0.440000
-0.750000 	 0.300000 	 0.428571
-0.800000 	 0.250000 	 0.411765
-0.750000 	 0.250000 	 0.400000
-0.750000 	 0.300000 	 0.428571
-0.750000 	 0.250000 	 0.400000
-0.750000 	 0.300000 	 0.428571
-0.700000 	 0.300000 	 0.416667
-0.750000 	 0.250000 	 0.400000
-0.700000 	 0.250000 	 0.387755
-0.700000 	 0.300000 	 0.416667
-0.700000 	 0.250000 	 0.387755
-0.700000 	 0.300000 	 0.416667
-0.650000 	 0.300000 	 0.404255
-0.700000 	 0.250000 	 0.387755
-0.650000 	 0.250000 	 0.375000
-0.650000 	 0.300000 	 0.404255
-0.650000 	 0.250000 	 0.375000
-0.650000 	 0.300000 	 0.404255
-0.600000 	 0.300000 	 0.391304
-0.650000 	 0.250000 	 0.375000
-0.600000 	 0.250000 	 0.361702
-0.600000 	 0.300000 	 0.391304
-0.600000 	 0.250000 	 0.361702
-0.600000 	 0.300000 	 0.391304
-0.550000 	 0.300000 	 0.377778
-0.600000 	 0.250000 	 0.361702
-0.550000 	 0.250000 	 0.347826
-0.550000 	 0.300000 	 0.377778
-0.550000 	 0.250000 	 0.347826
-0.550000 	 0.300000 	 0.377778
-0.500000 	 0.300000 	 0.363636
-0.550000 	 0.250000 	 0.347826
-0.500000 	 0.250000 	 0.333333
-0.500000 	 0.300000 	 0.363636
-0.500000 	 0.250000 	 0.333333
-0.500000 	 0.300000 	 0.363636
-0.450000 	 0.300000 	 0.348837
-0.500000 	 0.250000 	 0.333333
-0.450000 	 0.250000 	 0.318182
-0.450000 	 0.300000 	 0.348837
-0.450000 	 0.250000 	 0.318182
-0.450000 	 0.300000 	 0.348837
-0.400000 	 0.300000 	 0.333333
-0.450000 	 0.250000 	 0.318182
-0.400000 	 0.250000 	 0.302326
-0.400000 	 0.300000 	 0.333333
-0.400000 	 0.250000 	 0.302326
-0.400000 	 0.300000 	 0.333333
-0.350000 	 0.300000 	 0.317073
-0.400000 	 0.250000 	 0.302326
-0.350000 	 0.250000 	 0.285714
-0.350000 	 0.300000 	 0.317073
-0.350000 	 0.250000 	 0.285714
-0.350000 	 0.300000 	 0.317073
-0.300000 	 0.300000 	 0.300000
-0.350000 	 0.250000 	 0.285714
-0.300000 	 0.250000 	 0.268293
-0.300000 	 0.300000 	 0.300000
-0.300000 	 0.250000 	 0.268293
-0.250000 	 0.250000 	 0.250000
-0.250000 	 0.300000 	 0.282051
-0.250000 	 0.250000 	 0.250000
-0.250000 	 0.300000 	 0.282051
-0.200000 	 0.300000 	 0.258933
-0.250000 	 0.250000 	 0.250000
-0.200000 	 0.250000 	 0.230769
-0.200000 	 0.300000 	 0.258933
0.050000 	 0.250000 	 0.115142
0.100000 	 0.250000 	 0.090909
0.100000 	 0.300000 	 0.125000
0.100000 	 0.250000 	 0.090909
0.100000 	 0.300000 	 0.125000
0.150000 	 0.300000 	 0.096774
0.100000 	 0.250000 	 0.090909
0.150000 	 0.250000 	 0.062500
0.150000 	 0.300000 	 0.096774
0.150000 	 0.250000 	 0.062500
0.150000 	 0.300000 	 0.096774
0.200000 	 0.300000 	 0.066667
0.150000 	 0.250000 	 0.062500
0.200000 	 0.250000 	 0.032258
0.200000 	 0.300000 	 0.066667
0.200000 	 0.250000 	 0.032258
0.200000 	 0.300000 	 0.066667
0.250000 	 0.300000 	 0.034483
0.200000 	 0.250000 	 0.032258
0.250000 	 0.250000 	 -0.000000
0.250000 	 0.300000 	 0.034483
0.250000 	 0.250000 	 0.000000
0.250000 	 0.300000 	 0.034483
0.300000 	 0.300000 	 0.000000
-1.000000 	 0.300000 	 0.481481
-1.000000 	 0.350000 	 0.509434
-0.950000 	 0.350000 	 0.500000
-1.000000 	 0.300000 	 0.481481
-0.950000 	 0.300000 	 0.471698
-0.950000 	 0.350000 	 0.500000
-0.950000 	 0.300000 	 0.471698
-0.950000 	 0.350000 	 0.500000
-0.900000 	 0.350000 	 0.490196
-0.950000 	 0.300000 	 0.471698
-0.900000 	 0.300000 	 0.461538
-0.900000 	 0.350000 	 0.490196
-0.900000 	 0.300000 	 0.461538
-0.900000 	 0.350000 	 0.490196
-0.850000 	 0.350000 	 0.480000
-0.900000 	 0.300000 	 0.461538
-0.850000 	 0.300000 	 0.450980
-0.850000 	 0.350000 	 0.480000
-0.850000 	 0.300000 	 0.450980
-0.850000 	 0.350000 	 0.480000
-0.800000 	 0.350000 	 0.469388
-0.850000 	 0.300000 	 0.450980
-0.800000 	 0.300000 	 0.440000
-0.800000 	 0.350000 	 0.469388
-0.800000 	 0.300000 	 0.440000
-0.800000 	 0.350000 	 0.469388
-0.750000 	 0.350000 	 0.458333
-0.800000 	 0.300000 	 0.440000
-0.750000 	 0.300000 	 0.428571
-0.750000 	 0.350000 	 0.458333
-0.750000 	 0.300000 	 0.428571
-0.750000 	 0.350000 	 0.458333
-0.700000 	 0.350000 	 0.446809
-0.750000 	 0.300000 	 0.428571
-0.700000 	 0.300000 	 0.416667
-0.700000 	 0.350000 	 0.446809
-0.700000 	 0.300000 	 0.416667
-0.700000 	 0.350000 	 0.446809
-0.650000 	 0.350000 	 0.434783
-0.700000 	 0.300000 	 0.416667
-0.650000 	 0.300000 	 0.404255
-0.650000 	 0.350000 	 0.434783
-0.650000 	 0.300000 	 0.404255
-0.650000 	 0.350000 	 0.434783
-0.600000 	 0.350000 	 0.422222
-0.650000 	 0.300000 	 0.404255
-0.600000 	 0.300000 	 0.391304
-0.600000 	 0.350000 	 0.422222
-0.600000 	 0.300000 	 0.391304
-0.600000 	 0.350000 	 0.422222
-0.550000 	 0.350000 	 0.409091
-0.600000 	 0.300000 	 0.391304
-0.550000 	 0.300000 	 0.377778
-0.550000 	 0.350000 	 0.409091
-0.550000 	 0.300000 	 0.377778
-0.550000 	 0.350000 	 0.409091
-0.500000 	 0.350000 	 0.395349
-0.550000 	 0.300000 	 0.377778
-0.500000 	 0.300000 	 0.363636
-0.500000 	 0.350000 	 0.395349
-0.500000 	 0.300000 	 0.363636
-0.500000 	 0.350000 	 0.395349
-0.450000 	 0.350000 	 0.380952
-0.500000 	 0.300000 	 0.363636
-0.450000 	 0.300000 	 0.348837
-0.450000 	 0.350000 	 0.380952
-0.450000 	 0.300000 	 0.348837
-0.450000 	 0.350000 	 0.380952
-0.400000 	 0.350000 	 0.365854
-0.450000 	 0.300000 	 0.348837
-0.400000 	 0.300000 	 0.333333
-0.400000 	 0.350000 	 0.365854
-0.400000 	 0.300000 	 0.333333
-0.400000 	 0.350000 	 0.365854
-0.350000 	 0.350000 	 0.350000
-0.400000 	 0.300000 	 0.333333
-0.350000 	 0.300000 	 0.317073
-0.350000 	 0.350000 	 0.350000
-0.350000 	 0.300000 	 0.317073
-0.300000 	 0.300000 	 0.300000
-0.300000 	 0.350000 	 0.333333
-0.300000 	 0.300000 	 0.300000
-0.300000 	 0.350000 	 0.333333
-0.250000 	 0.350000 	 0.313484
-0.300000 	 0.300000 	 0.300000
-0.250000 	 0.300000 	 0.282051
-0.250000 	 0.350000 	 0.313484
0.050000 	 0.300000 	 0.137689
0.100000 	 0.300000 	 0.125000
0.100000 	 0.350000 	 0.161290
0.100000 	 0.300000 	 0.125000
0.100000 	 0.350000 	 0.161290
0.150000 	 0.350000 	 0.133333
0.100000 	 0.300000 	 0.125000
0.150000 	 0.300000 	 0.096774
0.150000 	 0.350000 	 0.133333
0.150000 	 0.300000 	 0.096774
0.150000 	 0.350000 	 0.133333
0.200000 	 0.350000 	 0.103448
0.150000 	 0.300000 	 0.096774
0.200000 	 0.300000 	 0.066667
0.200000 	 0.350000 	 0.103448
0.200000 	 0.300000 	 0.066667
0.200000 	 0.350000 	 0.103448
0.250000 	 0.350000 	 0.071429
0.200000 	 0.300000 	 0.066667
0.250000 	 0.300000 	 0.034483
0.250000 	 0.350000 	 0.071429
0.250000 	 0.300000 	 0.034483
0.250000 	 0.350000 	 0.071429
0.300000 	 0.350000 	 0.037037
0.250000 	 0.300000 	 0.034483
0.300000 	 0.300000 	 0.000000
0.300000 	 0.350000 	 0.037037
0.300000 	 0.300000 	 0.000000
0.300000 	 0.350000 	 0.037037
0.350000 	 0.350000 	 0.000000
-1.000000 	 0.350000 	 0.509434
-1.000000 	 0.400000 	 0.538462
-0.950000 	 0.400000 	 0.529412
-1.000000 	 0.350000 	 0.509434
-0.950000 	 0.350000 	 0.500000
-0.950000 	 0.400000 	 0.529412
-0.950000 	 0.350000 	 0.500000
-0.950000 	 0.400000 	 0.529412
-0.900000 	 0.400000 	 0.520000
-0.950000 	 0.350000 	 0.500000
-0.900000 	 0.350000 	 0.490196
-0.900000 	 0.400000 	 0.520000
-0.900000 	 0.350000 	 0.490196
-0.900000 	 0.400000 	 0.520000
-0.850000 	 0.400000 	 0.510204
-0.900000 	 0.350000 	 0.490196
-0.850000 	 0.350000 	 0.480000
-0.850000 	 0.400000 	 0.510204
-0.850000 	 0.350000 	 0.480000
-0.850000 	 0.400000 	 0.510204
-0.800000 	 0.400000 	 0.500000
-0.850000 	 0.350000 	 0.480000
-0.800000 	 0.350000 	 0.469388
-0.800000 	 0.400000 	 0.500000
-0.800000 	 0.350000 	 0.469388
-0.800000 	 0.400000 	 0.500000
-0.750000 	 0.400000 	 0.489362
-0.800000 	 0.350000 	 0.469388
-0.750000 	 0.350000 	 0.458333
-0.750000 	 0.400000 	 0.489362
-0.750000 	 0.350000 	 0.458333
-0.750000 	 0.400000 	 0.489362
-0.700000 	 0.400000 	 0.478261
-0.750000 	 0.350000 	 0.458333
-0.700000 	 0.350000 	 0.446809
-0.700000 	 0.400000 	 0.478261
-0.700000 	 0.350000 	 0.446809
-0.700000 	 0.400000 	 0.478261
-0.650000 	 0.400000 	 0.466667
-0.700000 	 0.350000 	 0.446809
-0.650000 	 0.350000 	 0.434783
-0.650000 	 0.400000 	 0.466667
-0.650000 	 0.350000 	 0.434783
-0.650000 	 0.400000 	 0.466667
-0.600000 	 0.400000 	 0.454545
-0.650000 	 0.350000 	 0.434783
-0.600000 	 0.350000 	 0.422222
-0.600000 	 0.400000 	 0.454545
-0.600000 	 0.350000 	 0.422222
-0.600000 	 0.400000 	 0.454545
-0.550000 	 0.400000 	 0.441860
-0.600000 	 0.350000 	 0.422222
-0.550000 	 0.350000 	 0.409091
-0.550000 	 0.400000 	 0.441860
-0.550000 	 0.350000 	 0.409091
-0.550000 	 0.400000 	 0.441860
-0.500000 	 0.400000 	 0.428571
-0.550000 	 0.350000 	 0.409091
-0.500000 	 0.350000 	 0.395349
-0.500000 	 0.400000 	 0.428571
-0.500000 	 0.350000 	 0.395349
-0.500000 	 0.400000 	 0.428571
-0.450000 	 0.400000 	 0.414634
-0.500000 	 0.350000 	 0.395349
-0.450000 	 0.350000 	 0.380952
-0.450000 	 0.400000 	 0.414634
-0.450000 	 0.350000 	 0.380952
-0.450000 	 0.400000 	 0.414634
-0.400000 	 0.400000 	 0.400000
-0.450000 	 0.350000 	 0.380952
-0.400000 	 0.350000 	 0.365854
-0.400000 	 0.400000 	 0.400000
-0.400000 	 0.350000 	 0.365854
-0.400000 	 0.400000 	 0.400000
-0.350000 	 0.400000 	 0.384615
-0.350000 	 0.350000 	 0.350000
-0.350000 	 0.400000 	 0.384615
-0.300000 	 0.400000 	 0.367638
-0.350000 	 0.350000 	 0.350000
-0.300000 	 0.350000 	 0.333333
-0.300000 	 0.400000 	 0.367638
0.100000 	 0.350000 	 0.161290
0.100000 	 0.400000 	 0.193061
0.150000 	 0.400000 	 0.172414
0.100000 	 0.350000 	 0.161290
0.150000 	 0.350000 	 0.133333
0.150000 	 0.400000 	 0.172414
0.150000 	 0.350000 	 0.133333
0.150000 	 0.400000 	 0.172414
0.200000 	 0.400000 	 0.142857
0.150000 	 0.350000 	 0.133333
0.200000 	 0.350000 	 0.103448
0.200000 	 0.400000 	 0.142857
0.200000 	 0.350000 	 0.103448
0.200000 	 0.400000 	 0.142857
0.250000 	 0.400000 	 0.111111
0.200000 	 0.350000 	 0.103448
0.250000 	 0.350000 	 0.071429
0.250000 	 0.400000 	 0.111111
0.250000 	 0.350000 	 0.071429
0.250000 	 0.400000 	 0.111111
0.300000 	 0.400000 	 0.076923
0.250000 	 0.350000 	 0.071429
0.300000 	 0.350000 	 0.037037
0.300000 	 0.400000 	 0.076923
0.300000 	 0.350000 	 0.037037
0.300000 	 0.400000 	 0.076923
0.350000 	 0.400000 	 0.040000
0.300000 	 0.350000 	 0.037037
0.350000 	 0.350000 	 0.000000
0.350000 	 0.400000 	 0.040000
0.350000 	 0.350000 	 0.000000
0.350000 	 0.400000 	 0.040000
0.400000 	 0.400000 	 0.000000
-1.000000 	 0.400000 	 0.538462
-1.000000 	 0.450000 	 0.568627
-0.950000 	 0.450000 	 0.560000
-1.000000 	 0.400000 	 0.538462
-0.950000 	 0.400000 	 0.529412
-0.950000 	 0.450000 	 0.560000
-0.950000 	 0.400000 	 0.529412
-0.950000 	 0.450000 	 0.560000
-0.900000 	 0.450000 	 0.551020
-0.950000 	 0.400000 	 0.529412
-0.900000 	 0.400000 	 0.520000
-0.900000 	 0.450000 	 0.551020
-0.900000 	 0.400000 	 0.520000
-0.900000 	 0.450000 	 0.551020
-0.850000 	 0.450000 	 0.541667
-0.900000 	 0.400000 	 0.520000
-0.850000 	 0.400000 	 0.510204
-0.850000 	 0.450000 	 0.541667
-0.850000 	 0.400000 	 0.510204
-0.850000 	 0.450000 	 0.541667
-0.800000 	 0.450000 	 0.531915
-0.850000 	 0.400000 	 0.510204
-0.800000 	 0.400000 	 0.500000
-0.800000 	 0.450000 	 0.531915
-0.800000 	 0.400000 	 0.500000
-0.800000 	 0.450000 	 0.531915
-0.750000 	 0.450000 	 0.521739
-0.800000 	 0.400000 	 0.500000
-0.750000 	 0.400000 	 0.489362
-0.750000 	 0.450000 	 0.521739
-0.750000 	 0.400000 	 0.489362
-0.750000 	 0.450000 	 0.521739
-0.700000 	 0.450000 	 0.511111
-0.750000 	 0.400000 	 0.489362
-0.700000 	 0.400000 	 0.478261
-0.700000 	 0.450000 	 0.511111
-0.700000 	 0.400000 	 0.478261
-0.700000 	 0.450000 	 0.511111
-0.650000 	 0.450000 	 0.500000
-0.700000 	 0.400000 	 0.478261
-0.650000 	 0.400000 	 0.466667
-0.650000 	 0.450000 	 0.500000
-0.650000 	 0.400000 	 0.466667
-0.650000 	 0.450000 	 0.500000
-0.600000 	 0.450000 	 0.488372
-0.650000 	 0.400000 	 0.466667
-0.600000 	 0.400000 	 0.454545
-0.600000 	 0.450000 	 0.488372
-0.600000 	 0.400000 	 0.454545
-0.600000 	 0.450000 	 0.488372
-0.550000 	 0.450000 	 0.476190
-0.600000 	 0.400000 	 0.454545
-0.550000 	 0.400000 	 0.441860
-0.550000 	 0.450000 	 0.476190
-0.550000 	 0.400000 	 0.441860
-0.550000 	 0.450000 	 0.476190
-0.500000 	 0.450000 	 0.463415
-0.550000 	 0.400000 	 0.441860
-0.500000 	 0.400000 	 0.428571
-0.500000 	 0.450000 	 0.463415
-0.500000 	 0.400000 	 0.428571
-0.500000 	 0.450000 	 0.463415
-0.450000 	 0.450000 	 0.450000
-0.500000 	 0.400000 	 0.428571
-0.450000 	 0.400000 	 0.414634
-0.450000 	 0.450000 	 0.450000
-0.450000 	 0.400000 	 0.414634
-0.450000 	 0.450000 	 0.450000
-0.400000 	 0.450000 	 0.435897
-0.400000 	 0.400000 	 0.400000
-0.400000 	 0.450000 	 0.435897
-0.350000 	 0.450000 	 0.421053
-0.400000 	 0.400000 	 0.400000
-0.350000 	 0.400000 	 0.384615
-0.350000 	 0.450000 	 0.421053
-0.350000 	 0.400000 	 0.384615
-0.350000 	 0.450000 	 0.421053
-0.300000 	 0.450000 	 0.394092
0.100000 	 0.400000 	 0.193061
0.150000 	 0.400000 	 0.172414
0.150000 	 0.450000 	 0.214286
0.150000 	 0.400000 	 0.172414
0.150000 	 0.450000 	 0.214286
0.200000 	 0.450000 	 0.185185
0.150000 	 0.400000 	 0.172414
0.200000 	 0.400000 	 0.142857
0.200000 	 0.450000 	 0.185185
0.200000 	 0.400000 	 0.142857
0.200000 	 0.450000 	 0.185185
0.250000 	 0.450000 	 0.153846
0.200000 	 0.400000 	 0.142857
0.250000 	 0.400000 	 0.111111
0.250000 	 0.450000 	 0.153846
0.250000 	 0.400000 	 0.111111
0.250000 	 0.450000 	 0.153846
0.300000 	 0.450000 	 0.120000
0.250000 	 0.400000 	 0.111111
0.300000 	 0.400000 	 0.076923
0.300000 	 0.450000 	 0.120000
0.300000 	 0.400000 	 0.076923
0.300000 	 0.450000 	 0.120000
0.350000 	 0.450000 	 0.083333
0.300000 	 0.400000 	 0.076923
0.350000 	 0.400000 	 0.040000
0.350000 	 0.450000 	 0.083333
0.350000 	 0.400000 	 0.040000
0.350000 	 0.450000 	 0.083333
0.400000 	 0.450000 	 0.043478
0.350000 	 0.400000 	 0.040000
0.400000 	 0.400000 	 0.000000
0.400000 	 0.450000 	 0.043478
0.400000 	 0.400000 	 0.000000
0.400000 	 0.450000 	 0.043478
0.450000 	 0.450000 	 0.000000
-1.000000 	 0.450000 	 0.568627
-1.000000 	 0.500000 	 0.600000
-0.950000 	 0.500000 	 0.591837
-1.000000 	 0.450000 	 0.568627
-0.950000 	 0.450000 	 0.560000
-0.950000 	 0.500000 	 0.591837
-0.950000 	 0.450000 	 0.560000
-0.950000 	 0.500000 	 0.591837
-0.900000 	 0.500000 	 0.583333
-0.950000 	 0.450000 	 0.560000
-0.900000 	 0.450000 	 0.551020
-0.900000 	 0.500000 	 0.583333
-0.900000 	 0.450000 	 0.551020
-0.900000 	 0.500000 	 0.583333
-0.850000 	 0.500000 	 0.574468
-0.900000 	 0.450000 	 0.551020
-0.850000 	 0.450000 	 0.541667
-0.850000 	 0.500000 	 0.574468
-0.850000 	 0.450000 	 0.541667
-0.850000 	 0.500000 	 0.574468
-0.800000 	 0.500000 	 0.565217
-0.850000 	 0.450000 	 0.541667
-0.800000 	 0.450000 	 0.531915
-0.800000 	 0.500000 	 0.565217
-0.800000 	 0.450000 	 0.531915
-0.800000 	 0.500000 	 0.565217
-0.750000 	 0.500000 	 0.555556
-0.800000 	 0.450000 	 0.531915
-0.750000 	 0.450000 	 0.521739
-0.750000 	 0.500000 	 0.555556
-0.750000 	 0.450000 	 0.521739
-0.750000 	 0.500000 	 0.555556
-0.700000 	 0.500000 	 0.545455
-0.750000 	 0.450000 	 0.521739
-0.700000 	 0.450000 	 0.511111
-0.700000 	 0.500000 	 0.545455
-0.700000 	 0.450000 	 0.511111
-0.700000 	 0.500000 	 0.545455
-0.650000 	 0.500000 	 0.534884
-0.700000 	 0.450000 	 0.511111
-0.650000 	 0.450000 	 0.500000
-0.650000 	 0.500000 	 0.534884
-0.650000 	 0.450000 	 0.500000
-0.650000 	 0.500000 	 0.534884
-0.600000 	 0.500000 	 0.523810
-0.650000 	 0.450000 	 0.500000
-0.600000 	 0.450000 	 0.488372
-0.600000 	 0.500000 	 0.523810
-0.600000 	 0.450000 	 0.488372
-0.600000 	 0.500000 	 0.523810
-0.550000 	 0.500000 	 0.512195
-0.600000 	 0.450000 	 0.488372
-0.550000 	 0.450000 	 0.476190
-0.550000 	 0.500000 	 0.512195
-0.550000 	 0.450000 	 0.476190
-0.550000 	 0.500000 	 0.512195
-0.500000 	 0.500000 	 0.500000
-0.550000 	 0.450000 	 0.476190
-0.500000 	 0.450000 	 0.463415
-0.500000 	 0.500000 	 0.500000
-0.500000 	 0.450000 	 0.463415
-0.500000 	 0.500000 	 0.500000
-0.450000 	 0.500000 	 0.487179
-0.450000 	 0.450000 	 0.450000
-0.450000 	 0.500000 	 0.487179
-0.400000 	 0.500000 	 0.473684
-0.450000 	 0.450000 	 0.450000
-0.400000 	 0.450000 	 0.435897
-0.400000 	 0.500000 	 0.473684
-0.400000 	 0.450000 	 0.435897
-0.400000 	 0.500000 	 0.473684
-0.350000 	 0.500000 	 0.450771
-0.400000 	 0.450000 	 0.435897
-0.350000 	 0.450000 	 0.421053
-0.350000 	 0.500000 	 0.450771
0.100000 	 0.450000 	 0.221892
0.150000 	 0.450000 	 0.214286
0.150000 	 0.500000 	 0.259259
0.150000 	 0.450000 	 0.214286
0.150000 	 0.500000 	 0.259259
0.200000 	 0.500000 	 0.230769
0.150000 	 0.450000 	 0.214286
0.200000 	 0.450000 	 0.185185
0.200000 	 0.500000 	 0.230769
0.200000 	 0.450000 	 0.185185
0.200000 	 0.500000 	 0.230769
0.250000 	 0.500000 	 0.200000
0.200000 	 0.450000 	 0.185185
0.250000 	 0.450000 	 0.153846
0.250000 	 0.500000 	 0.200000
0.250000 	 0.450000 	 0.153846
0.250000 	 0.500000 	 0.200000
0.300000 	 0.500000 	 0.166667
0.250000 	 0.450000 	 0.153846
0.300000 	 0.450000 	 0.120000
0.300000 	 0.500000 	 0.166667
0.300000 	 0.450000 	 0.120000
0.300000 	 0.500000 	 0.166667
0.350000 	 0.500000 	 0.130435
0.300000 	 0.450000 	 0.120000
0.350000 	 0.450000 	 0.083333
0.350000 	 0.500000 	 0.130435
0.350000 	 0.450000 	 0.083333
0.350000 	 0.500000 	 0.130435
0.400000 	 0.500000 	 0.090909
0.350000 	 0.450000 	 0.083333
0.400000 	 0.450000 	 0.043478
0.400000 	 0.500000 	 0.090909
0.400000 	 0.450000 	 0.043478
0.400000 	 0.500000 	 0.090909
0.450000 	 0.500000 	 0.047619
0.400000 	 0.450000 	 0.043478
0.450000 	 0.450000 	 0.000000
0.450000 	 0.500000 	 0.047619
0.450000 	 0.450000 	 0.000000
0.450000 	 0.500000 	 0.047619
0.500000 	 0.500000 	 0.000000
-1.000000 	 0.500000 	 0.600000
-1.000000 	 0.550000 	 0.632653
-0.950000 	 0.550000 	 0.625000
-1.000000 	 0.500000 	 0.600000
-0.950000 	 0.500000 	 0.591837
-0.950000 	 0.550000 	 0.625000
-0.950000 	 0.500000 	 0.591837
-0.950000 	 0.550000 	 0.625000
-0.900000 	 0.550000 	 0.617021
-0.950000 	 0.500000 	 0.591837
-0.900000 	 0.500000 	 0.583333
-0.900000 	 0.550000 	 0.617021
-0.900000 	 0.500000 	 0.583333
-0.900000 	 0.550000 	 0.617021
-0.850000 	 0.550000 	 0.608696
-0.900000 	 0.500000 	 0.583333
-0.850000 	 0.500000 	 0.574468
-0.850000 	 0.550000 	 0.608696
-0.850000 	 0.500000 	 0.574468
-0.850000 	 0.550000 	 0.608696
-0.800000 	 0.550000 	 0.600000
-0.850000 	 0.500000 	 0.574468
-0.800000 	 0.500000 	 0.565217
-0.800000 	 0.550000 	 0.600000
-0.800000 	 0.500000 	 0.565217
-0.800000 	 0.550000 	 0.600000
-0.750000 	 0.550000 	 0.590909
-0.800000 	 0.500000 	 0.565217
-0.750000 	 0.500000 	 0.555556
-0.750000 	 0.550000 	 0.590909
-0.750000 	 0.500000 	 0.555556
-0.750000 	 0.550000 	 0.590909
-0.700000 	 0.550000 	 0.581395
-0.750000 	 0.500000 	 0.555556
-0.700000 	 0.500000 	 0.545455
-0.700000 	 0.550000 	 0.581395
-0.700000 	 0.500000 	 0.545455
-0.700000 	 0.550000 	 0.581395
-0.650000 	 0.550000 	 0.571429
-0.700000 	 0.500000 	 0.545455
-0.650000 	 0.500000 	 0.534884
-0.650000 	 0.550000 	 0.571429
-0.650000 	 0.500000 	 0.534884
-0.650000 	 0.550000 	 0.571429
-0.600000 	 0.550000 	 0.560976
-0.650000 	 0.500000 	 0.534884
-0.600000 	 0.500000 	 0.523810
-0.600000 	 0.550000 	 0.560976
-0.600000 	 0.500000 	 0.523810
-0.600000 	 0.550000 	 0.560976
-0.550000 	 0.550000 	 0.550000
-0.600000 	 0.500000 	 0.523810
-0.550000 	 0.500000 	 0.512195
-0.550000 	 0.550000 	 0.550000
-0.550000 	 0.500000 	 0.512195
-0.500000 	 0.500000 	 0.500000
-0.500000 	 0.550000 	 0.538462
-0.500000 	 0.500000 	 0.500000
-0.500000 	 0.550000 	 0.538462
-0.450000 	 0.550000 	 0.526316
-0.500000 	 0.500000 	 0.500000
-0.450000 	 0.500000 	 0.487179
-0.450000 	 0.550000 	 0.526316
-0.450000 	 0.500000 	 0.487179
-0.450000 	 0.550000 	 0.526316
-0.400000 	 0.550000 	 0.506737
-0.450000 	 0.500000 	 0.487179
-0.400000 	 0.500000 	 0.473684
-0.400000 	 0.550000 	 0.506737
0.150000 	 0.500000 	 0.259259
0.150000 	 0.550000 	 0.297082
0.200000 	 0.550000 	 0.280000
0.150000 	 0.500000 	 0.259259
0.200000 	 0.500000 	 0.230769
0.200000 	 0.550000 	 0.280000
0.200000 	 0.500000 	 0.230769
0.200000 	 0.550000 	 0.280000
0.250000 	 0.550000 	 0.250000
0.200000 	 0.500000 	 0.230769
0.250000 	 0.500000 	 0.200000
0.250000 	 0.550000 	 0.250000
0.250000 	 0.500000 	 0.200000
0.250000 	 0.550000 	 0.250000
0.300000 	 0.550000 	 0.217391
0.250000 	 0.500000 	 0.200000
0.300000 	 0.500000 	 0.166667
0.300000 	 0.550000 	 0.217391
0.300000 	 0.500000 	 0.166667
0.300000 	 0.550000 	 0.217391
0.350000 	 0.550000 	 0.181818
0.300000 	 0.500000 	 0.166667
0.350000 	 0.500000 	 0.130435
0.350000 	 0.550000 	 0.181818
0.350000 	 0.500000 	 0.130435
0.350000 	 0.550000 	 0.181818
0.400000 	 0.550000 	 0.142857
0.350000 	 0.500000 	 0.130435
0.400000 	 0.500000 	 0.090909
0.400000 	 0.550000 	 0.142857
0.400000 	 0.500000 	 0.090909
0.400000 	 0.550000 	 0.142857
0.450000 	 0.550000 	 0.100000
0.400000 	 0.500000 	 0.090909
0.450000 	 0.500000 	 0.047619
0.450000 	 0.550000 	 0.100000
0.450000 	 0.500000 	 0.047619
0.450000 	 0.550000 	 0.100000
0.500000 	 0.550000 	 0.052632
0.450000 	 0.500000 	 0.047619
0.500000 	 0.500000 	 -0.000000
0.500000 	 0.550000 	 0.052632
0.500000 	 0.500000 	 0.000000
0.500000 	 0.550000 	 0.052632
0.550000 	 0.550000 	 0.000000
-1.000000 	 0.550000 	 0.632653
-1.000000 	 0.600000 	 0.666667
-0.950000 	 0.600000 	 0.659574
-1.000000 	 0.550000 	 0.632653
-0.950000 	 0.550000 	 0.625000
-0.950000 	 0.600000 	 0.659574
-0.950000 	 0.550000 	 0.625000
-0.950000 	 0.600000 	 0.659574
-0.900000 	 0.600000 	 0.652174
-0.950000 	 0.550000 	 0.625000
-0.900000 	 0.550000 	 0.617021
-0.900000 	 0.600000 	 0.652174
-0.900000 	 0.550000 	 0.617021
-0.900000 	 0.600000 	 0.652174
-0.850000 	 0.600000 	 0.644444
-0.900000 	 0.550000 	 0.617021
-0.850000 	 0.550000 	 0.608696
-0.850000 	 0.600000 	 0.644444
-0.850000 	 0.550000 	 0.608696
-0.850000 	 0.600000 	 0.644444
-0.800000 	 0.600000 	 0.636364
-0.850000 	 0.550000 	 0.608696
-0.800000 	 0.550000 	 0.600000
-0.800000 	 0.600000 	 0.636364
-0.800000 	 0.550000 	 0.600000
-0.800000 	 0.600000 	 0.636364
-0.750000 	 0.600000 	 0.627907
-0.800000 	 0.550000 	 0.600000
-0.750000 	 0.550000 	 0.590909
-0.750000 	 0.600000 	 0.627907
-0.750000 	 0.550000 	 0.590909
-0.750000 	 0.600000 	 0.627907
-0.700000 	 0.600000 	 0.619048
-0.750000 	 0.550000 	 0.590909
-0.700000 	 0.550000 	 0.581395
-0.700000 	 0.600000 	 0.619048
-0.700000 	 0.550000 	 0.581395
-0.700000 	 0.600000 	 0.619048
-0.650000 	 0.600000 	 0.609756
-0.700000 	 0.550000 	 0.581395
-0.650000 	 0.550000 	 0.571429
-0.650000 	 0.600000 	 0.609756
-0.650000 	 0.550000 	 0.571429
-0.650000 	 0.600000 	 0.609756
-0.600000 	 0.600000 	 0.600000
-0.650000 	 0.550000 	 0.571429
-0.600000 	 0.550000 	 0.560976
-0.600000 	 0.600000 	 0.600000
-0.550000 	 0.550000 	 0.550000
-0.550000 	 0.600000 	 0.589744
-0.500000 	 0.600000 	 0.578947
-0.550000 	 0.550000 	 0.550000
-0.500000 	 0.550000 	 0.538462
-0.500000 	 0.600000 	 0.578947
-0.500000 	 0.550000 	 0.538462
-0.500000 	 0.600000 	 0.578947
-0.450000 	 0.600000 	 0.562251
-0.500000 	 0.550000 	 0.538462
-0.450000 	 0.550000 	 0.526316
-0.450000 	 0.600000 	 0.562251
0.150000 	 0.550000 	 0.297082
0.200000 	 0.550000 	 0.280000
0.200000 	 0.600000 	 0.333333
0.200000 	 0.550000 	 0.280000
0.200000 	 0.600000 	 0.333333
0.250000 	 0.600000 	 0.304348
0.200000 	 0.550000 	 0.280000
0.250000 	 0.550000 	 0.250000
0.250000 	 0.600000 	 0.304348
0.250000 	 0.550000 	 0.250000
0.250000 	 0.600000 	 0.304348
0.300000 	 0.600000 	 0.272727
0.250000 	 0.550000 	 0.250000
0.300000 	 0.550000 	 0.217391
0.300000 	 0.600000 	 0.272727
0.300000 	 0.550000 	 0.217391
0.300000 	 0.600000 	 0.272727
0.350000 	 0.600000 	 0.238095
0.300000 	 0.550000 	 0.217391
0.350000 	 0.550000 	 0.181818
0.350000 	 0.600000 	 0.238095
0.350000 	 0.550000 	 0.181818
0.350000 	 0.600000 	 0.238095
0.400000 	 0.600000 	 0.200000
0.350000 	 0.550000 	 0.181818
0.400000 	 0.550000 	 0.142857
0.400000 	 0.600000 	 0.200000
0.400000 	 0.550000 	 0.142857
0.400000 	 0.600000 	 0.200000
0.450000 	 0.600000 	 0.157895
0.400000 	 0.550000 	 0.142857
0.450000 	 0.550000 	 0.100000
0.450000 	 0.600000 	 0.157895
0.450000 	 0.550000 	 0.100000
0.450000 	 0.600000 	 0.157895
0.500000 	 0.600000 	 0.111111
0.450000 	 0.550000 	 0.100000
0.500000 	 0.550000 	 0.052632
0.500000 	 0.600000 	 0.111111
0.500000 	 0.550000 	 0.052632
0.500000 	 0.600000 	 0.111111
0.550000 	 0.600000 	 0.058824
0.500000 	 0.550000 	 0.052632
0.550000 	 0.550000 	 0.000000
0.550000 	 0.600000 	 0.058824
0.550000 	 0.550000 	 0.000000
0.550000 	 0.600000 	 0.058824
0.600000 	 0.600000 	 0.000000
-1.000000 	 0.600000 	 0.666667
-1.000000 	 0.650000 	 0.702128
-0.950000 	 0.650000 	 0.695652
-1.000000 	 0.600000 	 0.666667
-0.950000 	 0.600000 	 0.659574
-0.950000 	 0.650000 	 0.695652
-0.950000 	 0.600000 	 0.659574
-0.950000 	 0.650000 	 0.695652
-0.900000 	 0.650000 	 0.688889
-0.950000 	 0.600000 	 0.659574
-0.900000 	 0.600000 	 0.652174
-0.900000 	 0.650000 	 0.688889
-0.900000 	 0.600000 	 0.652174
-0.900000 	 0.650000 	 0.688889
-0.850000 	 0.650000 	 0.681818
-0.900000 	 0.600000 	 0.652174
-0.850000 	 0.600000 	 0.644444
-0.850000 	 0.650000 	 0.681818
-0.850000 	 0.600000 	 0.644444
-0.850000 	 0.650000 	 0.681818
-0.800000 	 0.650000 	 0.674419
-0.850000 	 0.600000 	 0.644444
-0.800000 	 0.600000 	 0.636364
-0.800000 	 0.650000 	 0.674419
-0.800000 	 0.600000 	 0.636364
-0.800000 	 0.650000 	 0.674419
-0.750000 	 0.650000 	 0.666667
-0.800000 	 0.600000 	 0.636364
-0.750000 	 0.600000 	 0.627907
-0.750000 	 0.650000 	 0.666667
-0.750000 	 0.600000 	 0.627907
-0.750000 	 0.650000 	 0.666667
-0.700000 	 0.650000 	 0.658537
-0.750000 	 0.600000 	 0.627907
-0.700000 	 0.600000 	 0.619048
-0.700000 	 0.650000 	 0.658537
-0.700000 	 0.600000 	 0.619048
-0.700000 	 0.650000 	 0.658537
-0.650000 	 0.650000 	 0.650000
-0.700000 	 0.600000 	 0.619048
-0.650000 	 0.600000 	 0.609756
-0.650000 	 0.650000 	 0.650000
-0.650000 	 0.600000 	 0.609756
-0.650000 	 0.650000 	 0.650000
-0.600000 	 0.650000 	 0.641026
-0.600000 	 0.600000 	 0.600000
-0.600000 	 0.650000 	 0.641026
-0.550000 	 0.650000 	 0.631579
-0.600000 	 0.600000 	 0.600000
-0.550000 	 0.600000 	 0.589744
-0.550000 	 0.650000 	 0.631579
-0.550000 	 0.600000 	 0.589744
-0.550000 	 0.650000 	 0.631579
-0.500000 	 0.650000 	 0.617458
-0.550000 	 0.600000 	 0.589744
-0.500000 	 0.600000 	 0.578947
-0.500000 	 0.650000 	 0.617458
0.150000 	 0.600000 	 0.333825
0.200000 	 0.600000 	 0.333333
0.200000 	 0.650000 	 0.389022
0.200000 	 0.600000 	 0.333333
0.200000 	 0.650000 	 0.389022
0.250000 	 0.650000 	 0.363636
0.200000 	 0.600000 	 0.333333
0.250000 	 0.600000 	 0.304348
0.250000 	 0.650000 	 0.363636
0.250000 	 0.600000 	 0.304348
0.250000 	 0.650000 	 0.363636
0.300000 	 0.650000 	 0.333333
0.250000 	 0.600000 	 0.304348
0.300000 	 0.600000 	 0.272727
0.300000 	 0.650000 	 0.333333
0.300000 	 0.600000 	 0.272727
0.300000 	 0.650000 	 0.333333
0.350000 	 0.650000 	 0.300000
0.300000 	 0.600000 	 0.272727
0.350000 	 0.600000 	 0.238095
0.350000 	 0.650000 	 0.300000
0.350000 	 0.600000 	 0.238095
0.350000 	 0.650000 	 0.300000
0.400000 	 0.650000 	 0.263158
0.350000 	 0.600000 	 0.238095
0.400000 	 0.600000 	 0.200000
0.400000 	 0.650000 	 0.263158
0.400000 	 0.600000 	 0.200000
0.400000 	 0.650000 	 0.263158
0.450000 	 0.650000 	 0.222222
0.400000 	 0.600000 	 0.200000
0.450000 	 0.600000 	 0.157895
0.450000 	 0.650000 	 0.222222
0.450000 	 0.600000 	 0.157895
0.450000 	 0.650000 	 0.222222
0.500000 	 0.650000 	 0.176471
0.450000 	 0.600000 	 0.157895
0.500000 	 0.600000 	 0.111111
0.500000 	 0.650000 	 0.176471
0.500000 	 0.600000 	 0.111111
0.500000 	 0.650000 	 0.176471
0.550000 	 0.650000 	 0.125000
0.500000 	 0.600000 	 0.111111
0.550000 	 0.600000 	 0.058824
0.550000 	 0.650000 	 0.125000
0.550000 	 0.600000 	 0.058824
0.550000 	 0.650000 	 0.125000
0.600000 	 0.650000 	 0.066667
0.550000 	 0.600000 	 0.058824
0.600000 	 0.600000 	 0.000000
0.600000 	 0.650000 	 0.066667
0.600000 	 0.600000 	 0.000000
0.600000 	 0.650000 	 0.066667
0.650000 	 0.650000 	 0.000000
-1.000000 	 0.650000 	 0.702128
-1.000000 	 0.700000 	 0.739130
-0.950000 	 0.700000 	 0.733333
-1.000000 	 0.650000 	 0.702128
-0.950000 	 0.650000 	 0.695652
-0.950000 	 0.700000 	 0.733333
-0.950000 	 0.650000 	 0.695652
-0.950000 	 0.700000 	 0.733333
-0.900000 	 0.700000 	 0.727273
-0.950000 	 0.650000 	 0.695652
-0.900000 	 0.650000 	 0.688889
-0.900000 	 0.700000 	 0.727273
-0.900000 	 0.650000 	 0.688889
-0.900000 	 0.700000 	 0.727273
-0.850000 	 0.700000 	 0.720930
-0.900000 	 0.650000 	 0.688889
-0.850000 	 0.650000 	 0.681818
-0.850000 	 0.700000 	 0.720930
-0.850000 	 0.650000 	 0.681818
-0.850000 	 0.700000 	 0.720930
-0.800000 	 0.700000 	 0.714286
-0.850000 	 0.650000 	 0.681818
-0.800000 	 0.650000 	 0.674419
-0.800000 	 0.700000 	 0.714286
-0.800000 	 0.650000 	 0.674419
-0.800000 	 0.700000 	 0.714286
-0.750000 	 0.700000 	 0.707317
-0.800000 	 0.650000 	 0.674419
-0.750000 	 0.650000 	 0.666667
-0.750000 	 0.700000 	 0.707317
-0.750000 	 0.650000 	 0.666667
-0.750000 	 0.700000 	 0.707317
-0.700000 	 0.700000 	 0.700000
-0.750000 	 0.650000 	 0.666667
-0.700000 	 0.650000 	 0.658537
-0.700000 	 0.700000 	 0.700000
-0.700000 	 0.650000 	 0.658537
-0.700000 	 0.700000 	 0.700000
-0.650000 	 0.700000 	 0.692308
-0.650000 	 0.650000 	 0.650000
-0.650000 	 0.700000 	 0.692308
-0.600000 	 0.700000 	 0.684211
-0.650000 	 0.650000 	 0.650000
-0.600000 	 0.650000 	 0.641026
-0.600000 	 0.700000 	 0.684211
-0.600000 	 0.650000 	 0.641026
-0.600000 	 0.700000 	 0.684211
-0.550000 	 0.700000 	 0.672446
-0.600000 	 0.650000 	 0.641026
-0.550000 	 0.650000 	 0.631579
-0.550000 	 0.700000 	 0.672446
0.200000 	 0.650000 	 0.389022
0.250000 	 0.650000 	 0.363636
0.250000 	 0.700000 	 0.428571
0.250000 	 0.650000 	 0.363636
0.250000 	 0.700000 	 0.428571
0.300000 	 0.700000 	 0.400000
0.250000 	 0.650000 	 0.363636
0.300000 	 0.650000 	 0.333333
0.300000 	 0.700000 	 0.400000
0.300000 	 0.650000 	 0.333333
0.300000 	 0.700000 	 0.400000
0.350000 	 0.700000 	 0.368421
0.300000 	 0.650000 	 0.333333
0.350000 	 0.650000 	 0.300000
0.350000 	 0.700000 	 0.368421
0.350000 	 0.650000 	 0.300000
0.350000 	 0.700000 	 0.368421
0.400000 	 0.700000 	 0.333333
0.350000 	 0.650000 	 0.300000
0.400000 	 0.650000 	 0.263158
0.400000 	 0.700000 	 0.333333
0.400000 	 0.650000 	 0.263158
0.400000 	 0.700000 	 0.333333
0.450000 	 0.700000 	 0.294118
0.400000 	 0.650000 	 0.263158
0.450000 	 0.650000 	 0.222222
0.450000 	 0.700000 	 0.294118
0.450000 	 0.650000 	 0.222222
0.450000 	 0.700000 	 0.294118
0.500000 	 0.700000 	 0.250000
0.450000 	 0.650000 	 0.222222
0.500000 	 0.650000 	 0.176471
0.500000 	 0.700000 	 0.250000
0.500000 	 0.650000 	 0.176471
0.500000 	 0.700000 	 0.250000
0.550000 	 0.700000 	 0.200000
0.500000 	 0.650000 	 0.176471
0.550000 	 0.650000 	 0.125000
0.550000 	 0.700000 	 0.200000
0.550000 	 0.650000 	 0.125000
0.550000 	 0.700000 	 0.200000
0.600000 	 0.700000 	 0.142857
0.550000 	 0.650000 	 0.125000
0.600000 	 0.650000 	 0.066667
0.600000 	 0.700000 	 0.142857
0.600000 	 0.650000 	 0.066667
0.600000 	 0.700000 	 0.142857
0.650000 	 0.700000 	 0.076923
0.600000 	 0.650000 	 0.066667
0.650000 	 0.650000 	 0.000000
0.650000 	 0.700000 	 0.076923
0.650000 	 0.650000 	 0.000000
0.650000 	 0.700000 	 0.076923
0.700000 	 0.700000 	 0.000000
-1.000000 	 0.700000 	 0.739130
-1.000000 	 0.750000 	 0.777778
-0.950000 	 0.750000 	 0.772727
-1.000000 	 0.700000 	 0.739130
-0.950000 	 0.700000 	 0.733333
-0.950000 	 0.750000 	 0.772727
-0.950000 	 0.700000 	 0.733333
-0.950000 	 0.750000 	 0.772727
-0.900000 	 0.750000 	 0.767442
-0.950000 	 0.700000 	 0.733333
-0.900000 	 0.700000 	 0.727273
-0.900000 	 0.750000 	 0.767442
-0.900000 	 0.700000 	 0.727273
-0.900000 	 0.750000 	 0.767442
-0.850000 	 0.750000 	 0.761905
-0.900000 	 0.700000 	 0.727273
-0.850000 	 0.700000 	 0.720930
-0.850000 	 0.750000 	 0.761905
-0.850000 	 0.700000 	 0.720930
-0.850000 	 0.750000 	 0.761905
-0.800000 	 0.750000 	 0.756098
-0.850000 	 0.700000 	 0.720930
-0.800000 	 0.700000 	 0.714286
-0.800000 	 0.750000 	 0.756098
-0.800000 	 0.700000 	 0.714286
-0.800000 	 0.750000 	 0.756098
-0.750000 	 0.750000 	 0.750000
-0.800000 	 0.700000 	 0.714286
-0.750000 	 0.700000 	 0.707317
-0.750000 	 0.750000 	 0.750000
-0.750000 	 0.700000 	 0.707317
-0.750000 	 0.750000 	 0.750000
-0.700000 	 0.750000 	 0.743590
-0.700000 	 0.700000 	 0.700000
-0.700000 	 0.750000 	 0.743590
-0.650000 	 0.750000 	 0.736842
-0.700000 	 0.700000 	 0.700000
-0.650000 	 0.700000 	 0.692308
-0.650000 	 0.750000 	 0.736842
-0.650000 	 0.700000 	 0.692308
-0.650000 	 0.750000 	 0.736842
-0.600000 	 0.750000 	 0.727273
-0.650000 	 0.700000 	 0.692308
-0.600000 	 0.700000 	 0.684211
-0.600000 	 0.750000 	 0.727273
0.200000 	 0.700000 	 0.435310
0.250000 	 0.700000 	 0.428571
0.250000 	 0.750000 	 0.500000
0.250000 	 0.700000 	 0.428571
0.250000 	 0.750000 	 0.500000
0.300000 	 0.750000 	 0.473684
0.250000 	 0.700000 	 0.428571
0.300000 	 0.700000 	 0.400000
0.300000 	 0.750000 	 0.473684
0.300000 	 0.700000 	 0.400000
0.300000 	 0.750000 	 0.473684
0.350000 	 0.750000 	 0.444444
0.300000 	 0.700000 	 0.400000
0.350000 	 0.700000 	 0.368421
0.350000 	 0.750000 	 0.444444
0.350000 	 0.700000 	 0.368421
0.350000 	 0.750000 	 0.444444
0.400000 	 0.750000 	 0.411765
0.350000 	 0.700000 	 0.368421
0.400000 	 0.700000 	 0.333333
0.400000 	 0.750000 	 0.411765
0.400000 	 0.700000 	 0.333333
0.400000 	 0.750000 	 0.411765
0.450000 	 0.750000 	 0.375000
0.400000 	 0.700000 	 0.333333
0.450000 	 0.700000 	 0.294118
0.450000 	 0.750000 	 0.375000
0.450000 	 0.700000 	 0.294118
0.450000 	 0.750000 	 0.375000
0.500000 	 0.750000 	 0.333333
0.450000 	 0.700000 	 0.294118
0.500000 	 0.700000 	 0.250000
0.500000 	 0.750000 	 0.333333
0.500000 	 0.700000 	 0.250000
0.500000 	 0.750000 	 0.333333
0.550000 	 0.750000 	 0.285714
0.500000 	 0.700000 	 0.250000
0.550000 	 0.700000 	 0.200000
0.550000 	 0.750000 	 0.285714
0.550000 	 0.700000 	 0.200000
0.550000 	 0.750000 	 0.285714
0.600000 	 0.750000 	 0.230769
0.550000 	 0.700000 	 0.200000
0.600000 	 0.700000 	 0.142857
0.600000 	 0.750000 	 0.230769
0.600000 	 0.700000 	 0.142857
0.600000 	 0.750000 	 0.230769
0.650000 	 0.750000 	 0.166667
0.600000 	 0.700000 	 0.142857
0.650000 	 0.700000 	 0.076923
0.650000 	 0.750000 	 0.166667
0.650000 	 0.700000 	 0.076923
0.650000 	 0.750000 	 0.166667
0.700000 	 0.750000 	 0.090909
0.650000 	 0.700000 	 0.076923
0.700000 	 0.700000 	 0.000000
0.700000 	 0.750000 	 0.090909
0.700000 	 0.700000 	 0.000000
0.700000 	 0.750000 	 0.090909
0.750000 	 0.750000 	 0.000000
-1.000000 	 0.750000 	 0.777778
-1.000000 	 0.800000 	 0.818182
-0.950000 	 0.800000 	 0.813953
-1.000000 	 0.750000 	 0.777778
-0.950000 	 0.750000 	 0.772727
-0.950000 	 0.800000 	 0.813953
-0.950000 	 0.750000 	 0.772727
-0.950000 	 0.800000 	 0.813953
-0.900000 	 0.800000 	 0.809524
-0.950000 	 0.750000 	 0.772727
-0.900000 	 0.750000 	 0.767442
-0.900000 	 0.800000 	 0.809524
-0.900000 	 0.750000 	 0.767442
-0.900000 	 0.800000 	 0.809524
-0.850000 	 0.800000 	 0.804878
-0.900000 	 0.750000 	 0.767442
-0.850000 	 0.750000 	 0.761905
-0.850000 	 0.800000 	 0.804878
-0.850000 	 0.750000 	 0.761905
-0.850000 	 0.800000 	 0.804878
-0.800000 	 0.800000 	 0.800000
-0.850000 	 0.750000 	 0.761905
-0.800000 	 0.750000 	 0.756098
-0.800000 	 0.800000 	 0.800000
-0.800000 	 0.750000 	 0.756098
-0.750000 	 0.750000 	 0.750000
-0.750000 	 0.800000 	 0.794872
-0.750000 	 0.750000 	 0.750000
-0.750000 	 0.800000 	 0.794872
-0.700000 	 0.800000 	 0.789474
-0.750000 	 0.750000 	 0.750000
-0.700000 	 0.750000 	 0.743590
-0.700000 	 0.800000 	 0.789474
-0.700000 	 0.750000 	 0.743590
-0.700000 	 0.800000 	 0.789474
-0.650000 	 0.800000 	 0.781976
-0.700000 	 0.750000 	 0.743590
-0.650000 	 0.750000 	 0.736842
-0.650000 	 0.800000 	 0.781976
0.250000 	 0.750000 	 0.500000
0.300000 	 0.750000 	 0.473684
0.300000 	 0.800000 	 0.554140
0.300000 	 0.750000 	 0.473684
0.300000 	 0.800000 	 0.554140
0.350000 	 0.800000 	 0.529412
0.300000 	 0.750000 	 0.473684
0.350000 	 0.750000 	 0.444444
0.350000 	 0.800000 	 0.529412
0.350000 	 0.750000 	 0.444444
0.350000 	 0.800000 	 0.529412
0.400000 	 0.800000 	 0.500000
0.350000 	 0.750000 	 0.444444
0.400000 	 0.750000 	 0.411765
0.400000 	 0.800000 	 0.500000
0.400000 	 0.750000 	 0.411765
0.400000 	 0.800000 	 0.500000
0.450000 	 0.800000 	 0.466667
0.400000 	 0.750000 	 0.411765
0.450000 	 0.750000 	 0.375000
0.450000 	 0.800000 	 0.466667
0.450000 	 0.750000 	 0.375000
0.450000 	 0.800000 	 0.466667
0.500000 	 0.800000 	 0.428571
0.450000 	 0.750000 	 0.375000
0.500000 	 0.750000 	 0.333333
0.500000 	 0.800000 	 0.428571
0.500000 	 0.750000 	 0.333333
0.500000 	 0.800000 	 0.428571
0.550000 	 0.800000 	 0.384615
0.500000 	 0.750000 	 0.333333
0.550000 	 0.750000 	 0.285714
0.550000 	 0.800000 	 0.384615
0.550000 	 0.750000 	 0.285714
0.550000 	 0.800000 	 0.384615
0.600000 	 0.800000 	 0.333333
0.550000 	 0.750000 	 0.285714
0.600000 	 0.750000 	 0.230769
0.600000 	 0.800000 	 0.333333
0.600000 	 0.750000 	 0.230769
0.600000 	 0.800000 	 0.333333
0.650000 	 0.800000 	 0.272727
0.600000 	 0.750000 	 0.230769
0.650000 	 0.750000 	 0.166667
0.650000 	 0.800000 	 0.272727
0.650000 	 0.750000 	 0.166667
0.650000 	 0.800000 	 0.272727
0.700000 	 0.800000 	 0.200000
0.650000 	 0.750000 	 0.166667
0.700000 	 0.750000 	 0.090909
0.700000 	 0.800000 	 0.200000
0.700000 	 0.750000 	 0.090909
0.700000 	 0.800000 	 0.200000
0.750000 	 0.800000 	 0.111111
0.700000 	 0.750000 	 0.090909
0.750000 	 0.750000 	 -0.000000
0.750000 	 0.800000 	 0.111111
0.750000 	 0.750000 	 0.000000
0.750000 	 0.800000 	 0.111111
0.800000 	 0.800000 	 0.000000
-1.000000 	 0.800000 	 0.818182
-1.000000 	 0.850000 	 0.860465
-0.950000 	 0.850000 	 0.857143
-1.000000 	 0.800000 	 0.818182
-0.950000 	 0.800000 	 0.813953
-0.950000 	 0.850000 	 0.857143
-0.950000 	 0.800000 	 0.813953
-0.950000 	 0.850000 	 0.857143
-0.900000 	 0.850000 	 0.853659
-0.950000 	 0.800000 	 0.813953
-0.900000 	 0.800000 	 0.809524
-0.900000 	 0.850000 	 0.853659
-0.900000 	 0.800000 	 0.809524
-0.900000 	 0.850000 	 0.853659
-0.850000 	 0.850000 	 0.850000
-0.900000 	 0.800000 	 0.809524
-0.850000 	 0.800000 	 0.804878
-0.850000 	 0.850000 	 0.850000
-0.800000 	 0.800000 	 0.800000
-0.800000 	 0.850000 	 0.846154
-0.750000 	 0.850000 	 0.842105
-0.800000 	 0.800000 	 0.800000
-0.750000 	 0.800000 	 0.794872
-0.750000 	 0.850000 	 0.842105
-0.750000 	 0.800000 	 0.794872
-0.750000 	 0.850000 	 0.842105
-0.700000 	 0.850000 	 0.836583
-0.750000 	 0.800000 	 0.794872
-0.700000 	 0.800000 	 0.789474
-0.700000 	 0.850000 	 0.836583
0.300000 	 0.800000 	 0.554140
0.350000 	 0.800000 	 0.529412
0.350000 	 0.850000 	 0.614636
0.350000 	 0.800000 	 0.529412
0.350000 	 0.850000 	 0.614636
0.400000 	 0.850000 	 0.600000
0.350000 	 0.800000 	 0.529412
0.400000 	 0.800000 	 0.500000
0.400000 	 0.850000 	 0.600000
0.400000 	 0.800000 	 0.500000
0.400000 	 0.850000 	 0.600000
0.450000 	 0.850000 	 0.571429
0.400000 	 0.800000 	 0.500000
0.450000 	 0.800000 	 0.466667
0.450000 	 0.850000 	 0.571429
0.450000 	 0.800000 	 0.466667
0.450000 	 0.850000 	 0.571429
0.500000 	 0.850000 	 0.538462
0.450000 	 0.800000 	 0.466667
0.500000 	 0.800000 	 0.428571
0.500000 	 0.850000 	 0.538462
0.500000 	 0.800000 	 0.428571
0.500000 	 0.850000 	 0.538462
0.550000 	 0.850000 	 0.500000
0.500000 	 0.800000 	 0.428571
0.550000 	 0.800000 	 0.384615
0.550000 	 0.850000 	 0.500000
0.550000 	 0.800000 	 0.384615
0.550000 	 0.850000 	 0.500000
0.600000 	 0.850000 	 0.454545
0.550000 	 0.800000 	 0.384615
0.600000 	 0.800000 	 0.333333
0.600000 	 0.850000 	 0.454545
0.600000 	 0.800000 	 0.333333
0.600000 	 0.850000 	 0.454545
0.650000 	 0.850000 	 0.400000
0.600000 	 0.800000 	 0.333333
0.650000 	 0.800000 	 0.272727
0.650000 	 0.850000 	 0.400000
0.650000 	 0.800000 	 0.272727
0.650000 	 0.850000 	 0.400000
0.700000 	 0.850000 	 0.333333
0.650000 	 0.800000 	 0.272727
0.700000 	 0.800000 	 0.200000
0.700000 	 0.850000 	 0.333333
0.700000 	 0.800000 	 0.200000
0.700000 	 0.850000 	 0.333333
0.750000 	 0.850000 	 0.250000
0.700000 	 0.800000 	 0.200000
0.750000 	 0.800000 	 0.111111
0.750000 	 0.850000 	 0.250000
0.750000 	 0.800000 	 0.111111
0.750000 	 0.850000 	 0.250000
0.800000 	 0.850000 	 0.142857
0.750000 	 0.800000 	 0.111111
0.800000 	 0.800000 	 0.000000
0.800000 	 0.850000 	 0.142857
0.800000 	 0.800000 	 0.000000
0.800000 	 0.850000 	 0.142857
0.850000 	 0.850000 	 0.000000
-1.000000 	 0.850000 	 0.860465
-1.000000 	 0.900000 	 0.904762
-0.950000 	 0.900000 	 0.902439
-1.000000 	 0.850000 	 0.860465
-0.950000 	 0.850000 	 0.857143
-0.950000 	 0.900000 	 0.902439
-0.950000 	 0.850000 	 0.857143
-0.950000 	 0.900000 	 0.902439
-0.900000 	 0.900000 	 0.900000
-0.950000 	 0.850000 	 0.857143
-0.900000 	 0.850000 	 0.853659
-0.900000 	 0.900000 	 0.900000
-0.850000 	 0.850000 	 0.850000
-0.850000 	 0.900000 	 0.897436
-0.800000 	 0.900000 	 0.894737
-0.850000 	 0.850000 	 0.850000
-0.800000 	 0.850000 	 0.846154
-0.800000 	 0.900000 	 0.894737
-0.800000 	 0.850000 	 0.846154
-0.800000 	 0.900000 	 0.894737
-0.750000 	 0.900000 	 0.891113
-0.800000 	 0.850000 	 0.846154
-0.750000 	 0.850000 	 0.842105
-0.750000 	 0.900000 	 0.891113
0.400000 	 0.850000 	 0.600000
0.450000 	 0.850000 	 0.571429
0.450000 	 0.900000 	 0.687552
0.450000 	 0.850000 	 0.571429
0.450000 	 0.900000 	 0.687552
0.500000 	 0.900000 	 0.666667
0.450000 	 0.850000 	 0.571429
0.500000 	 0.850000 	 0.538462
0.500000 	 0.900000 	 0.666667
0.500000 	 0.850000 	 0.538462
0.500000 	 0.900000 	 0.666667
0.550000 	 0.900000 	 0.636364
0.500000 	 0.850000 	 0.538462
0.550000 	 0.850000 	 0.500000
0.550000 	 0.900000 	 0.636364
0.550000 	 0.850000 	 0.500000
0.550000 	 0.900000 	 0.636364
0.600000 	 0.900000 	 0.600000
0.550000 	 0.850000 	 0.500000
0.600000 	 0.850000 	 0.454545
0.600000 	 0.900000 	 0.600000
0.600000 	 0.850000 	 0.454545
0.600000 	 0.900000 	 0.600000
0.650000 	 0.900000 	 0.555556
0.600000 	 0.850000 	 0.454545
0.650000 	 0.850000 	 0.400000
0.650000 	 0.900000 	 0.555556
0.650000 	 0.850000 	 0.400000
0.650000 	 0.900000 	 0.555556
0.700000 	 0.900000 	 0.500000
0.650000 	 0.850000 	 0.400000
0.700000 	 0.850000 	 0.333333
0.700000 	 0.900000 	 0.500000
0.700000 	 0.850000 	 0.333333
0.700000 	 0.900000 	 0.500000
0.750000 	 0.900000 	 0.428571
0.700000 	 0.850000 	 0.333333
0.750000 	 0.850000 	 0.250000
0.750000 	 0.900000 	 0.428571
0.750000 	 0.850000 	 0.250000
0.750000 	 0.900000 	 0.428571
0.800000 	 0.900000 	 0.333333
0.750000 	 0.850000 	 0.250000
0.800000 	 0.850000 	 0.142857
0.800000 	 0.900000 	 0.333333
0.800000 	 0.850000 	 0.142857
0.800000 	 0.900000 	 0.333333
0.850000 	 0.900000 	 0.200000
0.800000 	 0.850000 	 0.142857
0.850000 	 0.850000 	 0.000000
0.850000 	 0.900000 	 0.200000
0.850000 	 0.850000 	 0.000000
0.850000 	 0.900000 	 0.200000
0.900000 	 0.900000 	 0.000000
-1.000000 	 0.900000 	 0.904762
-1.000000 	 0.950000 	 0.951220
-0.950000 	 0.950000 	 0.950000
-1.000000 	 0.900000 	 0.904762
-0.950000 	 0.900000 	 0.902439
-0.950000 	 0.950000 	 0.950000
-0.950000 	 0.900000 	 0.902439
-0.950000 	 0.950000 	 0.950000
-0.900000 	 0.950000 	 0.948718
-0.900000 	 0.900000 	 0.900000
-0.900000 	 0.950000 	 0.948718
-0.850000 	 0.950000 	 0.947368
-0.900000 	 0.900000 	 0.900000
-0.850000 	 0.900000 	 0.897436
-0.850000 	 0.950000 	 0.947368
-0.850000 	 0.900000 	 0.897436
-0.850000 	 0.950000 	 0.947368
-0.800000 	 0.950000 	 0.945582
-0.850000 	 0.900000 	 0.897436
-0.800000 	 0.900000 	 0.894737
-0.800000 	 0.950000 	 0.945582
0.500000 	 0.900000 	 0.666667
0.550000 	 0.900000 	 0.636364
0.550000 	 0.950000 	 0.783672
0.550000 	 0.900000 	 0.636364
0.550000 	 0.950000 	 0.783672
0.600000 	 0.950000 	 0.777778
0.550000 	 0.900000 	 0.636364
0.600000 	 0.900000 	 0.600000
0.600000 	 0.950000 	 0.777778
0.600000 	 0.900000 	 0.600000
0.600000 	 0.950000 	 0.777778
0.650000 	 0.950000 	 0.750000
0.600000 	 0.900000 	 0.600000
0.650000 	 0.900000 	 0.555556
0.650000 	 0.950000 	 0.750000
0.650000 	 0.900000 	 0.555556
0.650000 	 0.950000 	 0.750000
0.700000 	 0.950000 	 0.714286
0.650000 	 0.900000 	 0.555556
0.700000 	 0.900000 	 0.500000
0.700000 	 0.950000 	 0.714286
0.700000 	 0.900000 	 0.500000
0.700000 	 0.950000 	 0.714286
0.750000 	 0.950000 	 0.666667
0.700000 	 0.900000 	 0.500000
0.750000 	 0.900000 	 0.428571
0.750000 	 0.950000 	 0.666667
0.750000 	 0.900000 	 0.428571
0.750000 	 0.950000 	 0.666667
0.800000 	 0.950000 	 0.600000
0.750000 	 0.900000 	 0.428571
0.800000 	 0.900000 	 0.333333
0.800000 	 0.950000 	 0.600000
0.800000 	 0.900000 	 0.333333
0.800000 	 0.950000 	 0.600000
0.850000 	 0.950000 	 0.500000
0.800000 	 0.900000 	 0.333333
0.850000 	 0.900000 	 0.200000
0.850000 	 0.950000 	 0.500000
0.850000 	 0.900000 	 0.200000
0.850000 	 0.950000 	 0.500000
0.900000 	 0.950000 	 0.333333
0.850000 	 0.900000 	 0.200000
0.900000 	 0.900000 	 0.000000
0.900000 	 0.950000 	 0.333333
0.900000 	 0.900000 	 0.000000
0.900000 	 0.950000 	 0.333333
0.950000 	 0.950000 	 0.000000
-1.000000 	 0.950000 	 0.951220
-1.000000 	 1.000000 	 1.000000
-0.950000 	 1.000000 	 1.000000
-0.950000 	 0.950000 	 0.950000
-0.950000 	 1.000000 	 1.000000
-0.900000 	 1.000000 	 1.000000
-0.950000 	 0.950000 	 0.950000
-0.900000 	 0.950000 	 0.948718
-0.900000 	 1.000000 	 1.000000
-0.900000 	 0.950000 	 0.948718
-0.900000 	 1.000000 	 1.000000
-0.850000 	 1.000000 	 1.000000
-0.900000 	 0.950000 	 0.948718
-0.850000 	 0.950000 	 0.947368
-0.850000 	 1.000000 	 1.000000
0.600000 	 0.950000 	 0.777778
0.650000 	 0.950000 	 0.750000
0.650000 	 1.000000 	 1.000000
0.650000 	 0.950000 	 0.750000
0.700000 	 0.950000 	 0.714286
0.700000 	 1.000000 	 1.000000
0.700000 	 0.950000 	 0.714286
0.750000 	 0.950000 	 0.666667
0.750000 	 1.000000 	 1.000000
0.750000 	 0.950000 	 0.666667
0.800000 	 0.950000 	 0.600000
0.800000 	 1.000000 	 1.000000
0.800000 	 0.950000 	 0.600000
0.800000 	 1.000000 	 1.000000
0.850000 	 1.000000 	 1.000000
0.800000 	 0.950000 	 0.600000
0.850000 	 0.950000 	 0.500000
0.850000 	 1.000000 	 1.000000
0.850000 	 0.950000 	 0.500000
0.850000 	 1.000000 	 1.000000
0.900000 	 1.000000 	 1.000000
0.850000 	 0.950000 	 0.500000
0.900000 	 0.950000 	 0.333333
0.900000 	 1.000000 	 1.000000
0.900000 	 0.950000 	 0.333333
0.900000 	 1.000000 	 1.000000
0.950000 	 1.000000 	 1.000000
0.900000 	 0.950000 	 0.333333
0.950000 	 0.950000 	 0.000000
0.950000 	 1.000000 	 1.000000
0.950000 	 0.950000 	 0.000000
0.950000 	 1.000000 	 1.000000
1.000000 	 1.000000 	 -0.000000


==> Figures/data/admm_l1_fista.dat <==
0 0.243156862232
1 0.093389953013
2 0.0405904836809
3 0.0144703624156
4 0.00397907062285
5 0.000746851299933
6 0.000127989904173
7 0.000124658131435
8 5.91980119323e-05
9 2.84251796349e-05
10 1.067660104e-05
11 2.90009648601e-06
12 4.83722597866e-07
13 8.25347623024e-08
14 1.0778456544e-07
15 5.09965613626e-08
16 2.44819192696e-08
17 9.26396814815e-09
18 2.61127125478e-09
19 5.266839187e-10
20 1.53865031827e-10
21 1.51392287595e-10
22 8.48021097788e-11
23 4.98422414452e-11
24 2.60881316549e-11
25 1.21900267658e-11
26 4.91806595448e-12
27 1.49841250519e-12
28 1.86906046196e-13
29 0.0
30 3.51274564991e-13
31 8.57869331128e-13
32 1.29063426613e-12
33 1.55042645389e-12
34 1.63813407283e-12
35 1.60405022598e-12
36 1.5102363804e-12
37 1.40809586213e-12
38 1.32854838242e-12
39 1.33143496228e-12
40 1.33382194178e-12
41 1.33526523172e-12
42 1.33576483208e-12
43 1.33670852165e-12
44 1.33804078928e-12
45 1.33898447885e-12
46 1.33937305691e-12
47 1.33998367957e-12
48 1.34048327993e-12
49 1.34015021303e-12
50 1.34064981339e-12


==> Figures/data/admm_l1_fistaP.dat <==
0 0.0
1 0.0
2 0.281753525125
3 0.43404278278
4 0.531063805404
5 0.598778594056
6 0.648923326122
7 0.648923326122
8 0.0
9 0.281753525125
10 0.43404278278
11 0.531063805404
12 0.598778594056
13 0.648923326122
14 0.648923326122
15 0.0
16 0.281753525125
17 0.43404278278
18 0.531063805404
19 0.598778594056
20 0.648923326122
21 0.648923326122
22 0.0
23 0.281753525125
24 0.43404278278
25 0.531063805404
26 0.598778594056
27 0.648923326122
28 0.687645854011
29 0.718499853459
30 0.743691046605
31 0.764664717617
32 0.782409243228
33 0.79762438096
34 0.8108199838
35 0.822376639019
36 0.832584381523
37 0.84166823163
38 0.84166823163
39 0.84166823163
40 0.84166823163
41 0.0
42 0.281753525125
43 0.43404278278
44 0.531063805404
45 0.598778594056
46 0.648923326122
47 0.687645854011
48 0.718499853459
49 0.718499853459
50 0.718499853459


==> Figures/data/admm_l1_oaim.dat <==
0 0.243156862232
1 0.093389953013
2 0.0405904836809
3 0.0189968855143
4 0.00933805791025
5 0.0047590072503
6 0.00249577911691
7 0.00134044646664
8 0.000734841730966
9 0.000105845224449
10 6.31041601792e-05
11 1.22871246549e-05
12 7.59891920499e-06
13 1.42141025583e-06
14 8.99955021505e-07
15 1.85662230479e-07
16 1.19349033767e-07
17 2.20139949603e-08
18 1.43333372948e-08
19 2.81661410861e-09
20 1.85083592896e-09
21 3.51859319458e-10
22 2.3275087413e-10
23 4.61634064308e-11
24 3.08468250942e-11
25 6.59894361377e-12
26 4.72688554964e-12
27 1.84563475614e-12
28 1.63358215843e-12
29 1.34042776878e-12
30 1.32499566874e-12
31 1.31827881944e-12
32 1.31988864283e-12
33 1.33010269465e-12
34 1.33137945113e-12
35 1.33626443244e-12
36 1.33659749935e-12
37 1.33859590079e-12
38 1.33903999e-12
39 1.33981714612e-12
40 1.33965061266e-12
41 1.34020572418e-12
42 1.33976163497e-12
43 1.34031674648e-12
44 1.34026123533e-12
45 1.33998367957e-12
46 1.34026123533e-12
47 1.34037225763e-12
48 1.34015021303e-12
49 1.34031674648e-12
50 1.34037225763e-12


==> Figures/data/admm_l1_oaimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 1.51396437161
10 1.51396437161
11 1.51396437161
12 1.51396437161
13 1.70124017039
14 1.70124017039
15 1.70124017039
16 1.70124017039
17 1.90590741949
18 1.90590741949
19 1.90590741949
20 1.90590741949
21 1.99976920444
22 1.99976920444
23 1.99976920444
24 1.99976920444
25 2.06640205969
26 2.06640205969
27 2.06640205969
28 2.06640205969
29 2.10969046583
30 2.10969046583
31 2.10969046583
32 2.10969046583
33 2.1328206098
34 2.1328206098
35 2.1328206098
36 2.1328206098
37 2.14386759628
38 2.14386759628
39 2.14386759628
40 2.14386759628
41 2.14917151382
42 2.14917151382
43 2.14917151382
44 2.14917151382
45 2.15197297303
46 2.15197297303
47 2.15197297303
48 2.15197297303
49 2.15367518724
50 2.15367518724


==> Figures/data/admm_l1_oim.dat <==
0 0.243156862232
1 0.093389953013
2 0.0405904836809
3 0.0189968855143
4 0.00933805791025
5 0.0047590072503
6 0.00249577911691
7 0.00106584187874
8 0.000425913781074
9 0.000126317344198
10 2.85666507424e-05
11 5.43466305269e-06
12 2.03726881076e-06
13 1.71122379489e-06
14 1.35280646496e-06
15 9.23959285415e-07
16 6.05422839695e-07
17 3.98104029631e-07
18 2.58966697531e-07
19 1.70393567867e-07
20 1.25142076923e-07
21 1.06024468371e-07
22 9.19472158412e-08
23 7.20629184103e-08
24 4.86413185841e-08
25 2.91201554536e-08
26 1.77567456294e-08
27 1.33405815839e-08
28 1.1947879075e-08
29 1.04724199312e-08
30 8.06678540632e-09
31 5.43071215775e-09
32 3.43202943842e-09
33 2.32666552691e-09
34 1.82460246911e-09
35 1.52744250581e-09
36 1.22836135708e-09
37 9.22279919102e-10
38 6.69176491996e-10
39 4.91975626904e-10
40 3.68603703116e-10
41 2.71139888319e-10
42 1.91192672805e-10
43 1.34331878954e-10
44 1.02872266261e-10
45 8.84216588837e-11
46 7.7851503022e-11
47 6.28953000792e-11
48 4.39236425009e-11
49 2.64911426129e-11
50 1.54106727379e-11


==> Figures/data/admm_l1_oimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.301666981568
8 0.301666981568
9 0.51583153597
10 0.51583153597
11 0.538563941553
12 0.538563941553
13 0.614984758496
14 0.614984758496
15 0.938693139937
16 0.938693139937
17 0.938693139937
18 0.938693139937
19 0.938693139937
20 0.938693139937
21 0.938693139937
22 0.938693139937
23 0.938693139937
24 0.938693139937
25 0.938693139937
26 0.938693139937
27 0.938693139937
28 0.938693139937
29 0.938693139937
30 0.938693139937
31 0.938693139937
32 0.938693139937
33 0.938693139937
34 0.938693139937
35 0.938693139937
36 0.938693139937
37 0.938693139937
38 0.938693139937
39 0.938693139937
40 0.938693139937
41 0.938693139937
42 0.938693139937
43 0.938693139937
44 0.938693139937
45 0.938693139937
46 0.938693139937
47 0.938693139937
48 0.938693139937
49 0.938693139937
50 0.938693139937


==> Figures/data/admm_l1_orig.dat <==
0 0.243156862232
1 0.093389953013
2 0.0405904836809
3 0.0189968855143
4 0.00933805791025
5 0.0047590072503
6 0.00249577911691
7 0.00134044646664
8 0.000734841730966
9 0.000410141360562
10 0.000232577736694
11 0.000133760990436
12 7.79014883908e-05
13 4.5879974069e-05
14 2.72920422612e-05
15 1.63802441799e-05
16 9.90988044353e-06
17 6.03842090419e-06
18 3.70317434167e-06
19 2.28428368843e-06
20 1.41649696334e-06
21 8.82604599961e-07
22 5.5236107166e-07
23 3.47080296337e-07
24 2.18901785809e-07
25 1.3853488795e-07
26 8.79529560294e-08
27 5.60047000997e-08
28 3.57594496236e-08
29 2.28910288502e-08
30 1.46881921625e-08
31 9.44546590942e-09
32 6.08633021759e-09
33 3.92907734126e-09
34 2.54070492423e-09
35 1.6454008156e-09
36 1.06701036895e-09
37 6.92742252451e-10
38 4.5020770445e-10
39 2.92843638228e-10
40 1.90636118003e-10
41 1.24200871809e-10
42 8.09973199623e-11
43 5.28969090752e-11
44 3.46243034244e-11
45 2.27508012429e-11
46 1.50446877178e-11
47 1.00536801106e-11
48 6.82948142483e-12
49 4.75541828138e-12
50 3.42798012198e-12


==> Figures/data/admm_l1_orm.dat <==
0 0.243156862232
1 0.0734118709628
2 0.0329969364798
3 0.0157527655002
4 0.00784796817802
5 0.00265614928202
6 0.000589724597578
7 0.000189898342905
8 8.09809415385e-05
9 3.60758638565e-05
10 1.50709294724e-05
11 6.03300282437e-06
12 2.50092244242e-06
13 1.09038635204e-06
14 4.84943367351e-07
15 2.14947403543e-07
16 9.503954157e-08
17 4.23978956388e-08
18 1.91617318679e-08
19 8.73527322698e-09
20 3.99711030941e-09
21 1.83389547992e-09
22 8.44591840909e-10
23 3.90590615407e-10
24 1.81227366447e-10
25 8.4328322103e-11
26 3.94387855707e-11
27 1.86749504749e-11
28 9.10738151561e-12
29 4.73043826332e-12
30 2.75296452301e-12
31 1.87866389112e-12
32 1.50707224478e-12
33 1.35896849329e-12
34 1.30817578992e-12
35 1.29718458197e-12
36 1.30123689601e-12
37 1.30906396834e-12
38 1.3166134849e-12
39 1.32299726729e-12
40 1.32793775975e-12
41 1.33160149574e-12
42 1.33454358675e-12
43 1.33643096589e-12
44 1.33743016661e-12
45 1.33831834503e-12
46 1.3391510123e-12
47 1.33937305691e-12
48 1.33937305691e-12
49 1.33992816842e-12
50 1.34031674648e-12


==> Figures/data/admm_l1_ormP.dat <==
0 1.0
1 1.0
2 1.0
3 1.48837582989
4 2.01490628593
5 1.77701358653
6 1.48821585569
7 1.46615055016
8 1.59656482884
9 1.69610490262
10 1.6783472156
11 1.62785791489
12 1.61865527651
13 1.64419347936
14 1.66679157986
15 1.66899265138
16 1.66230151028
17 1.66116075198
18 1.66689366529
19 1.67307112005
20 1.6757917716
21 1.67639656865
22 1.6775375967
23 1.67986617175
24 1.68238514775
25 1.68427228987
26 1.68562175704
27 1.68689669051
28 1.6882836846
29 1.68964724763
30 1.69083062121
31 1.69182879466
32 1.69272380465
33 1.69356549253
34 1.6943443146
35 1.69503734409
36 1.69564469411
37 1.69618452461
38 1.69667220095
39 1.69711231959
40 1.69750510536
41 1.69785357313
42 1.69816389297
43 1.69844198099
44 1.69869164522
45 1.69891536459
46 1.69911565668
47 1.69929534807
48 1.69945712792
49 1.69960318849
50 1.6997352245


==> Figures/data/admm_l2_fista.dat <==
0 0.368096819062
1 0.215900615452
2 0.144813674387
3 0.0980184098681
4 0.067791806095
5 0.0481188836338
6 0.0348826881557
7 0.0258446009202
8 0.0197055056822
9 0.0152351277139
10 0.0122290536784
11 0.0116491112675
12 0.0111658175793
13 0.0105894593711
14 0.00994857721584
15 0.00926731669821
16 0.00856617164618
17 0.00786201746221
18 0.0071681182719
19 0.00649437413576
20 0.00584773484249
21 0.00523270094251
22 0.0046518421293
23 0.00410628223395
24 0.00359611965583
25 0.00312076876849
26 0.00267921989974
27 0.00227022397221
28 0.00189241381306
29 0.00155935408054
30 0.00151721478273
31 0.00147598626668
32 0.00143580005803
33 0.00138568847979
34 0.00132681727121
35 0.00126031444926
36 0.00118730173798
37 0.0011088941426
38 0.0010261895551
39 0.000940255609234
40 0.000852116660474
41 0.000762742152138
42 0.000673036923188
43 0.000583833653174
44 0.00049922931248
45 0.00048357442073
46 0.000468351887383
47 0.000449415200728
48 0.000427203374939
49 0.000402672244676
50 0.000376665388778
51 0.000349130633012
52 0.000320459613845
53 0.000291100024076
54 0.000263608489688
55 0.000256102137686
56 0.000248795924643
57 0.000239756811253
58 0.000229246049942
59 0.000217515885958
60 0.000204815497435
61 0.000191389727462
62 0.000177475758432
63 0.000163299508229
64 0.000149072319597
65 0.000134988123278
66 0.000121221138438
67 0.000107924136528
68 9.52272803907e-05
69 8.32375411126e-05
70 7.20386834225e-05
71 6.16917942849e-05
72 5.22363100985e-05
73 4.36914786606e-05
74 3.60581759765e-05
75 2.93209875361e-05
76 2.34504600353e-05
77 1.84054325199e-05
78 1.41353645168e-05
79 1.05825910613e-05
80 7.68444885102e-06
81 5.37523227662e-06
82 3.58795165822e-06
83 2.2558777838e-06
84 1.31386659535e-06
85 6.99465544318e-07
86 3.5380898783e-07
87 2.2231426039e-07
88 2.5519301966e-07
89 2.45971507828e-07
90 2.37120269753e-07
91 2.26259533553e-07
92 2.13751159495e-07
93 1.99952836177e-07
94 1.85218878457e-07
95 1.69894181057e-07
96 1.54306520395e-07
97 1.38759064183e-07
98 1.23523922591e-07
99 1.08837171664e-07
100 9.48955370395e-08
101 8.18547657988e-08
102 6.9829621363e-08
103 5.88953348313e-08
104 4.90902971051e-08
105 4.04197489923e-08
106 3.28601794664e-08
107 2.63641812825e-08
108 2.0865487782e-08
109 1.62839670637e-08
110 1.2530363358e-08
111 9.51063083843e-09
112 7.1297305837e-09
113 5.29481530842e-09
114 3.91776905362e-09
115 2.91708568412e-09
116 2.21914092657e-09
117 1.75888914544e-09
118 1.48008366674e-09
119 1.33509303613e-09
120 1.28441762781e-09
121 1.2453375553e-09
122 1.20808929527e-09
123 1.16275011841e-09
124 1.11105680212e-09
125 1.05472580669e-09
126 9.95437954288e-10
127 9.34798516372e-10
128 8.7429136153e-10
129 8.15236544938e-10
130 7.5875877803e-10
131 7.05760172526e-10
132 6.56910081887e-10
133 6.12643158426e-10
134 5.73168679185e-10
135 5.38488476032e-10
136 5.08422470791e-10
137 4.82640205579e-10
138 4.60697036075e-10
139 4.42067327189e-10
140 4.26183366375e-10
141 4.12467837663e-10
142 4.00361577224e-10
143 3.89352439178e-10
144 3.789902836e-10
145 3.68904240489e-10
146 3.5880776128e-10
147 3.56875418106e-10
148 3.54985763007e-10
149 3.53138129849e-10
150 3.51330742276e-10
151 3.49562490065e-10
152 3.47345541218e-10
153 3.44723027901e-10
154 3.41736416942e-10
155 3.3842656455e-10
156 3.3483571471e-10
157 3.3100566732e-10
158 3.2697744512e-10
159 3.22792292895e-10
160 3.18490678275e-10
161 3.14110293331e-10
162 3.09688719113e-10
163 3.05259484357e-10
164 3.00855396151e-10
165 2.96505819897e-10
166 2.92237456456e-10
167 2.88074619714e-10
168 2.8403801533e-10
169 2.80145573406e-10
170 2.76413780753e-10
171 2.72854294714e-10
172 2.69477717918e-10
173 2.66291766415e-10
174 2.63301713765e-10
175 2.6051005797e-10
176 2.57918519875e-10
177 2.55525822723e-10
178 2.5332930198e-10
179 2.51325849021e-10
180 2.49509635175e-10
181 2.47874165638e-10
182 2.46412334981e-10
183 2.45116371644e-10
184 2.43977837933e-10
185 2.4298729695e-10
186 2.42136422024e-10
187 2.41415332169e-10
188 2.4081503458e-10
189 2.40327313605e-10
190 2.40395259254e-10
191 2.4046253877e-10
192 2.40547470831e-10
193 2.4064916726e-10
194 2.40767072945e-10
195 2.40899356019e-10
196 2.41045572391e-10
197 2.41204334284e-10
198 2.41375142096e-10
199 2.41556441516e-10
200 2.41746400675e-10
201 2.41945519175e-10
202 2.42151243501e-10
203 2.42362907521e-10
204 2.42579289988e-10
205 2.42799502725e-10
206 2.43021602842e-10
207 2.43245534826e-10
208 2.4346902272e-10
209 2.43691622437e-10
210 2.43912057218e-10
211 2.44129827465e-10
212 2.44343045797e-10
213 2.44551878748e-10
214 2.44754383427e-10
215 2.44950559836e-10
216 2.45139242239e-10
217 2.45320208592e-10
218 2.45492293161e-10
219 2.45655551456e-10
220 2.45808928767e-10
221 2.45952813671e-10
222 2.46086373501e-10
223 2.46209719279e-10
224 2.46209885812e-10
225 2.46210385413e-10
226 2.46211273591e-10
227 2.46211495636e-10
228 2.46212272792e-10
229 2.46212827903e-10
230 2.46213494037e-10
231 2.46214271193e-10
232 2.46215103861e-10
233 2.46216380617e-10
234 2.4621749084e-10
235 2.46218767597e-10
236 2.46220099864e-10
237 2.46221709688e-10
238 2.46223264e-10
239 2.46224873823e-10
240 2.46226428136e-10
241 2.46228037959e-10
242 2.46229703293e-10
243 2.46231313117e-10
244 2.46233089474e-10
245 2.46234588275e-10
246 2.4623630912e-10
247 2.46237585877e-10
248 2.46239306723e-10
249 2.46240694501e-10
250 2.46242304325e-10
251 2.46243581081e-10
252 2.46245135394e-10
253 2.46246356639e-10
254 2.46247633395e-10
255 2.46248466063e-10
256 2.46249465263e-10
257 2.46250464464e-10
258 2.4625124162e-10
259 2.46251352642e-10
260 2.46251408154e-10
261 2.46251352642e-10
262 2.4625124162e-10
263 2.46251019576e-10
264 2.46251297131e-10
265 2.4625124162e-10
266 2.46251463665e-10
267 2.46251519176e-10
268 2.46251408154e-10
269 2.46251463665e-10
270 2.46251463665e-10
271 2.46251574687e-10
272 2.46251408154e-10
273 2.46251630198e-10
274 2.46251574687e-10
275 2.46251519176e-10
276 2.46251519176e-10
277 2.46251463665e-10
278 2.46251574687e-10
279 2.46251741221e-10
280 2.46251796732e-10
281 2.46251907754e-10
282 2.46251907754e-10
283 2.46251852243e-10
284 2.46251796732e-10
285 2.46251852243e-10
286 2.46251852243e-10
287 2.46251685709e-10
288 2.46252018776e-10
289 2.46252129799e-10
290 2.46251796732e-10
291 2.46252074287e-10
292 2.46252351843e-10
293 2.46252018776e-10
294 2.46251907754e-10
295 2.46251907754e-10
296 2.46252074287e-10
297 2.46252129799e-10
298 2.46252129799e-10
299 2.46252351843e-10
300 2.46252240821e-10
301 2.46252129799e-10
302 2.46252129799e-10
303 2.46252518377e-10
304 2.46252351843e-10
305 2.46252629399e-10
306 2.46252740421e-10
307 2.46252573888e-10
308 2.4625268491e-10
309 2.46252629399e-10
310 2.46253017977e-10
311 2.46252795932e-10
312 2.46252795932e-10
313 2.4625268491e-10
314 2.46252629399e-10
315 2.46252795932e-10
316 2.46252795932e-10
317 2.4625268491e-10
318 2.46252906955e-10
319 2.46252851444e-10
320 2.46253128999e-10
321 2.46252906955e-10
322 2.46252962466e-10
323 2.4625268491e-10
324 2.46253017977e-10
325 2.46253073488e-10
326 2.46252962466e-10
327 2.46252962466e-10
328 2.46252851444e-10
329 2.46252962466e-10
330 2.46252795932e-10
331 2.46252906955e-10
332 2.46252851444e-10
333 2.46252962466e-10
334 2.46253017977e-10
335 2.46252740421e-10
336 2.46253128999e-10
337 2.46252740421e-10
338 2.46252851444e-10
339 2.46252795932e-10
340 2.46253073488e-10
341 2.4625268491e-10
342 2.46252740421e-10
343 2.4625268491e-10
344 2.46252906955e-10
345 2.46252962466e-10
346 2.46252851444e-10
347 2.46252851444e-10
348 2.46252795932e-10
349 2.46252795932e-10
350 2.46252795932e-10


==> Figures/data/admm_l2_fistaP.dat <==
0 0.0
1 0.0
2 0.281753525125
3 0.43404278278
4 0.531063805404
5 0.598778594056
6 0.648923326122
7 0.687645854011
8 0.718499853459
9 0.743691046605
10 0.743691046605
11 0.0
12 0.281753525125
13 0.43404278278
14 0.531063805404
15 0.598778594056
16 0.648923326122
17 0.687645854011
18 0.718499853459
19 0.743691046605
20 0.764664717617
21 0.782409243228
22 0.79762438096
23 0.8108199838
24 0.822376639019
25 0.832584381523
26 0.84166823163
27 0.849805522435
28 0.857137947999
29 0.857137947999
30 0.857137947999
31 0.0
32 0.281753525125
33 0.43404278278
34 0.531063805404
35 0.598778594056
36 0.648923326122
37 0.687645854011
38 0.718499853459
39 0.743691046605
40 0.764664717617
41 0.782409243228
42 0.79762438096
43 0.8108199838
44 0.8108199838
45 0.0
46 0.281753525125
47 0.43404278278
48 0.531063805404
49 0.598778594056
50 0.648923326122
51 0.687645854011
52 0.718499853459
53 0.743691046605
54 0.743691046605
55 0.0
56 0.281753525125
57 0.43404278278
58 0.531063805404
59 0.598778594056
60 0.648923326122
61 0.687645854011
62 0.718499853459
63 0.743691046605
64 0.764664717617
65 0.782409243228
66 0.79762438096
67 0.8108199838
68 0.822376639019
69 0.832584381523
70 0.84166823163
71 0.849805522435
72 0.857137947999
73 0.863780123005
74 0.869825781042
75 0.875352339941
76 0.880424316147
77 0.885095913764
78 0.889413012526
79 0.893414711783
80 0.89713454227
81 0.90060142634
82 0.903840445661
83 0.906873460036
84 0.909719610059
85 0.912395728294
86 0.914916677883
87 0.917295633121
88 0.917295633121
89 0.0
90 0.281753525125
91 0.43404278278
92 0.531063805404
93 0.598778594056
94 0.648923326122
95 0.687645854011
96 0.718499853459
97 0.743691046605
98 0.764664717617
99 0.782409243228
100 0.79762438096
101 0.8108199838
102 0.822376639019
103 0.832584381523
104 0.84166823163
105 0.849805522435
106 0.857137947999
107 0.863780123005
108 0.869825781042
109 0.875352339941
110 0.880424316147
111 0.885095913764
112 0.889413012526
113 0.893414711783
114 0.89713454227
115 0.90060142634
116 0.903840445661
117 0.906873460036
118 0.909719610059
119 0.912395728294
120 0.912395728294
121 0.0
122 0.281753525125
123 0.43404278278
124 0.531063805404
125 0.598778594056
126 0.648923326122
127 0.687645854011
128 0.718499853459
129 0.743691046605
130 0.764664717617
131 0.782409243228
132 0.79762438096
133 0.8108199838
134 0.822376639019
135 0.832584381523
136 0.84166823163
137 0.849805522435
138 0.857137947999
139 0.863780123005
140 0.869825781042
141 0.875352339941
142 0.880424316147
143 0.885095913764
144 0.889413012526
145 0.893414711783
146 0.893414711783
147 0.893414711783
148 0.893414711783
149 0.893414711783
150 0.0
151 0.281753525125
152 0.43404278278
153 0.531063805404
154 0.598778594056
155 0.648923326122
156 0.687645854011
157 0.718499853459
158 0.743691046605
159 0.764664717617
160 0.782409243228
161 0.79762438096
162 0.8108199838
163 0.822376639019
164 0.832584381523
165 0.84166823163
166 0.849805522435
167 0.857137947999
168 0.863780123005
169 0.869825781042
170 0.875352339941
171 0.880424316147
172 0.885095913764
173 0.889413012526
174 0.893414711783
175 0.89713454227
176 0.90060142634
177 0.903840445661
178 0.906873460036
179 0.909719610059
180 0.912395728294
181 0.914916677883
182 0.917295633121
183 0.919544313288
184 0.92167317861
185 0.923691595313
186 0.925607975328
187 0.927429895087
188 0.929164196959
189 0.929164196959
190 0.0
191 0.281753525125
192 0.43404278278
193 0.531063805404
194 0.598778594056
195 0.648923326122
196 0.687645854011
197 0.718499853459
198 0.743691046605
199 0.764664717617
200 0.782409243228
201 0.79762438096
202 0.8108199838
203 0.822376639019
204 0.832584381523
205 0.84166823163
206 0.849805522435
207 0.857137947999
208 0.863780123005
209 0.869825781042
210 0.875352339941
211 0.880424316147
212 0.885095913764
213 0.889413012526
214 0.893414711783
215 0.89713454227
216 0.90060142634
217 0.903840445661
218 0.906873460036
219 0.909719610059
220 0.912395728294
221 0.914916677883
222 0.917295633121
223 0.917295633121
224 0.917295633121
225 0.917295633121
226 0.917295633121
227 0.917295633121
228 0.0
229 0.281753525125
230 0.43404278278
231 0.531063805404
232 0.598778594056
233 0.648923326122
234 0.687645854011
235 0.718499853459
236 0.743691046605
237 0.764664717617
238 0.782409243228
239 0.79762438096
240 0.8108199838
241 0.822376639019
242 0.832584381523
243 0.84166823163
244 0.849805522435
245 0.857137947999
246 0.863780123005
247 0.869825781042
248 0.875352339941
249 0.880424316147
250 0.885095913764
251 0.889413012526
252 0.893414711783
253 0.89713454227
254 0.90060142634
255 0.903840445661
256 0.906873460036
257 0.909719610059
258 0.909719610059
259 0.0
260 0.281753525125
261 0.43404278278
262 0.531063805404
263 0.598778594056
264 0.648923326122
265 0.687645854011
266 0.718499853459
267 0.743691046605
268 0.764664717617
269 0.782409243228
270 0.79762438096
271 0.8108199838
272 0.822376639019
273 0.832584381523
274 0.84166823163
275 0.849805522435
276 0.857137947999
277 0.863780123005
278 0.869825781042
279 0.875352339941
280 0.880424316147
281 0.885095913764
282 0.889413012526
283 0.889413012526
284 0.889413012526
285 0.0
286 0.281753525125
287 0.43404278278
288 0.531063805404
289 0.598778594056
290 0.648923326122
291 0.687645854011
292 0.718499853459
293 0.743691046605
294 0.764664717617
295 0.782409243228
296 0.79762438096
297 0.8108199838
298 0.822376639019
299 0.832584381523
300 0.84166823163
301 0.849805522435
302 0.857137947999
303 0.863780123005
304 0.869825781042
305 0.875352339941
306 0.880424316147
307 0.885095913764
308 0.889413012526
309 0.893414711783
310 0.89713454227
311 0.90060142634
312 0.903840445661
313 0.906873460036
314 0.909719610059
315 0.912395728294
316 0.914916677883
317 0.917295633121
318 0.919544313288
319 0.92167317861
320 0.92167317861
321 0.92167317861
322 0.0
323 0.281753525125
324 0.43404278278
325 0.531063805404
326 0.598778594056
327 0.648923326122
328 0.687645854011
329 0.718499853459
330 0.743691046605
331 0.764664717617
332 0.782409243228
333 0.79762438096
334 0.8108199838
335 0.822376639019
336 0.832584381523
337 0.84166823163
338 0.849805522435
339 0.857137947999
340 0.863780123005
341 0.869825781042
342 0.875352339941
343 0.880424316147
344 0.885095913764
345 0.889413012526
346 0.893414711783
347 0.89713454227
348 0.90060142634
349 0.903840445661
350 0.906873460036


==> Figures/data/admm_l2_oaim.dat <==
0 0.368096819062
1 0.215900615452
2 0.144813674387
3 0.107070422978
4 0.0838854799019
5 0.0684420407056
6 0.0574240417557
7 0.0491686181387
8 0.0427592775476
9 0.0265020309994
10 0.024265475595
11 0.017669796335
12 0.0165488489152
13 0.0127288941709
14 0.0121275373603
15 0.00993017846206
16 0.00953954860496
17 0.00789452165924
18 0.00762592465408
19 0.00646248215798
20 0.00626247341974
21 0.00531831356121
22 0.00516405429322
23 0.00442596023464
24 0.00430227462169
25 0.00368374371093
26 0.0035825666099
27 0.00307310760756
28 0.00298866402236
29 0.00255359514597
30 0.00248227168836
31 0.0021196009162
32 0.0020617943921
33 0.00176453418024
34 0.00171645207014
35 0.00146893470605
36 0.00142841755637
37 0.00121849858468
38 0.00118420816737
39 0.00100575090169
40 0.000976385584467
41 0.000822254922368
42 0.000796962019852
43 0.000663992743859
44 0.000642097351877
45 0.000533534862065
46 0.000517030674189
47 0.000431922014441
48 0.000418817445909
49 0.000352437840367
50 0.000341595721526
51 0.000287062466388
52 0.000278736585526
53 0.000237070516427
54 0.000230441491448
55 0.000197005105525
56 0.000191620360625
57 0.000164353422098
58 0.000159938285104
59 0.00013753829923
60 0.000133898147145
61 0.000115271842169
62 0.000112259557676
63 9.68289855042e-05
64 9.43279874989e-05
65 8.14632584567e-05
66 7.93803020726e-05
67 6.86573814914e-05
68 6.69183808418e-05
69 5.79390822434e-05
70 5.64835385116e-05
71 4.89633121873e-05
72 4.7742759008e-05
73 4.14215421244e-05
74 4.03958719725e-05
75 3.50814658782e-05
76 3.421831877e-05
77 2.9737291894e-05
78 2.90096213525e-05
79 2.52305516721e-05
80 2.46164023233e-05
81 2.14217613534e-05
82 2.09026416748e-05
83 1.82015619439e-05
84 1.77623805181e-05
85 1.54741761645e-05
86 1.51021469684e-05
87 1.31633977248e-05
88 1.28480357228e-05
89 1.12027532016e-05
90 1.09351344393e-05
91 9.53870527765e-06
92 9.3114802569e-06
93 8.12470707662e-06
94 7.9315986044e-06
95 6.92289006715e-06
96 6.7587084247e-06
97 5.90041824389e-06
98 5.76071901215e-06
99 5.0303523228e-06
100 4.91144828263e-06
101 4.28938432862e-06
102 4.18811130987e-06
103 3.65825712473e-06
104 3.57198189632e-06
105 3.1203395392e-06
106 3.0467988576e-06
107 2.66180949254e-06
108 2.59911469214e-06
109 2.27074774362e-06
110 2.21727356586e-06
111 1.93719883285e-06
112 1.89158571551e-06
113 1.65258874779e-06
114 1.61366564405e-06
115 1.40972585505e-06
116 1.3765110809e-06
117 1.2024231712e-06
118 1.17407053635e-06
119 1.02547260994e-06
120 1.00127145664e-06
121 8.74397854345e-07
122 8.53735245054e-07
123 7.45419300452e-07
124 7.27779665088e-07
125 6.3529109734e-07
126 6.20229543558e-07
127 5.41265429477e-07
128 5.28407245792e-07
129 4.60984289907e-07
130 4.5000599691e-07
131 3.9244700667e-07
132 3.83075860921e-07
133 3.3393790777e-07
134 3.25938369961e-07
135 2.83998518424e-07
136 2.77171821605e-07
137 2.41378938282e-07
138 2.35553372918e-07
139 2.05014884402e-07
140 2.00045453813e-07
141 1.73994848363e-07
142 1.69756254775e-07
143 1.47541585116e-07
144 1.43927976815e-07
145 1.24989833317e-07
146 1.21909710937e-07
147 1.05771631842e-07
148 1.03147677399e-07
149 8.94011576991e-08
150 8.71665175595e-08
151 7.54632110689e-08
152 7.35613890357e-08
153 6.36028695267e-08
154 6.19850012429e-08
155 5.35165360915e-08
156 5.2141332807e-08
157 4.49448688267e-08
158 4.37766091155e-08
159 3.76658638168e-08
160 3.66743730384e-08
161 3.14900184817e-08
162 3.06491835245e-08
163 2.62550136632e-08
164 2.55427876072e-08
165 2.18224065485e-08
166 2.12197033278e-08
167 1.80735540423e-08
168 1.75642709266e-08
169 1.49073552946e-08
170 1.44775495481e-08
171 1.22371366373e-08
172 1.18750549394e-08
173 9.98911320327e-09
174 9.68457491979e-09
175 8.10001299367e-09
176 7.8444470919e-09
177 6.51603349056e-09
178 6.30201413276e-09
179 5.19103249275e-09
180 5.01231539607e-09
181 4.08582279121e-09
182 3.93699794987e-09
183 3.16679765744e-09
184 3.04332287149e-09
185 2.40545683372e-09
186 2.30339597396e-09
187 1.77736259044e-09
188 1.69341796141e-09
189 1.26182619908e-09
190 1.19313936509e-09
191 8.41112623995e-10
192 7.8529416303e-10
193 5.00237573586e-10
194 4.55216475626e-10
195 2.26362428801e-10
196 1.90413851353e-10
197 8.6655127518e-12
198 -1.97074023767e-11
199 -1.62118096725e-10
200 -1.84158188699e-10
201 -2.93778112948e-10
202 -3.10561909522e-10
203 -3.92974874863e-10
204 -4.0539349655e-10
205 -4.6529058384e-10
206 -4.74115746663e-10
207 -5.15491760389e-10
208 -5.21358400896e-10
209 -5.47556111563e-10
210 -5.51015566508e-10
211 -5.64875590747e-10
212 -5.66377111877e-10
213 -5.70266389666e-10
214 -5.70199887306e-10
215 -5.66123592449e-10
216 -5.6480531363e-10
217 -5.5442378466e-10
218 -5.52127343845e-10
219 -5.36843125509e-10
220 -5.33787736234e-10
221 -5.14753462078e-10
222 -5.11129583103e-10
223 -4.89312923513e-10
224 -4.85271045569e-10
225 -4.61460536449e-10
226 -4.57130056031e-10
227 -4.3198383759e-10
228 -4.27466451125e-10
229 -4.01512212367e-10
230 -3.96894794807e-10
231 -3.70569852581e-10
232 -3.65918739753e-10
233 -3.39567152174e-10
234 -3.34938632385e-10
235 -3.08841618946e-10
236 -3.04277714136e-10
237 -2.78649325836e-10
238 -2.7418545212e-10
239 -2.49197718016e-10
240 -2.44858300302e-10
241 -2.20636620085e-10
242 -2.16441364831e-10
243 -1.93082272393e-10
244 -1.89044613297e-10
245 -1.66610447661e-10
246 -1.62741153886e-10
247 -1.41276712551e-10
248 -1.37580391524e-10
249 -1.17108267528e-10
250 -1.13588638495e-10
251 -9.41189903791e-11
252 -9.07755537405e-11
253 -7.23035520345e-11
254 -6.91353085891e-11
255 -5.16498510628e-11
256 -4.86538032085e-11
257 -3.21326298902e-11
258 -2.9304336735e-11
259 -1.37221900509e-11
260 -1.10572662138e-11
261 3.61732865883e-12
262 6.12510042686e-12
263 1.99246175114e-11
264 2.22819540596e-11
265 3.52431417383e-11
266 3.74555941818e-11
267 4.96152563478e-11
268 5.16899856251e-11
269 6.30865915063e-11
270 6.50298703775e-11
271 7.57010010233e-11
272 7.75202679826e-11
273 8.75037819981e-11
274 8.92048102052e-11
275 9.85380110841e-11
276 1.00127794944e-10
277 1.08846931468e-10
278 1.10331244141e-10
279 1.18471232824e-10
280 1.1985734627e-10
281 1.27452548515e-10
282 1.28745125672e-10
283 1.35828348569e-10
284 1.37033773218e-10
285 1.43636103012e-10
286 1.44759371157e-10
287 1.50910450802e-10
288 1.51956836003e-10
289 1.57685919877e-10
290 1.58660140581e-10
291 1.63993651991e-10
292 1.64900371136e-10
293 1.6986423379e-10
294 1.707080588e-10
295 1.7532597596e-10
296 1.76111236705e-10
297 1.80406745098e-10
298 1.81136272648e-10
299 1.85130466512e-10
300 1.85809034825e-10
301 1.89522009197e-10
302 1.90152726898e-10
303 1.93603799659e-10
304 1.94189775371e-10
305 1.97396099466e-10
306 1.97940830393e-10
307 2.00920224902e-10
308 2.01425875979e-10
309 2.04192995845e-10
310 2.04662731207e-10
311 2.07232786487e-10
312 2.07668937602e-10
313 2.10055306482e-10
314 2.10460593397e-10
315 2.12676265487e-10
316 2.13052575582e-10
317 2.15108819646e-10
318 2.15458206831e-10
319 2.17367512878e-10
320 2.17691475957e-10
321 2.1946322537e-10
322 2.19764262344e-10
323 2.2140833611e-10
324 2.21687446178e-10
325 2.23213114658e-10
326 2.23472296224e-10
327 2.24887553024e-10
328 2.25128304887e-10
329 2.26441643214e-10
330 2.26664353953e-10
331 2.27882934745e-10
332 2.28089713783e-10
333 2.292203094e-10
334 2.2941171185e-10
335 2.30460206474e-10
336 2.30638175225e-10
337 2.3161050855e-10
338 2.31775598714e-10
339 2.32677543899e-10
340 2.32830865698e-10
341 2.33667030169e-10
342 2.33809194228e-10
343 2.34584796033e-10
344 2.34716523995e-10
345 2.35435615448e-10
346 2.35557962025e-10
347 2.36225039529e-10
348 2.36337949211e-10
349 2.36956898547e-10
350 2.37061592578e-10


==> Figures/data/admm_l2_oaimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 2.73204423282
10 2.73204423282
11 2.73204423282
12 2.73204423282
13 3.25139599969
14 3.25139599969
15 3.25139599969
16 3.25139599969
17 3.79287892264
18 3.79287892264
19 3.79287892264
20 3.79287892264
21 4.15243964178
22 4.15243964178
23 4.15243964178
24 4.15243964178
25 4.34505076058
26 4.34505076058
27 4.34505076058
28 4.34505076058
29 4.44573013648
30 4.44573013648
31 4.44573013648
32 4.44573013648
33 4.44599633899
34 4.44599633899
35 4.44599633899
36 4.44599633899
37 4.47323746862
38 4.47323746862
39 4.47323746862
40 4.47323746862
41 4.50952728827
42 4.50952728827
43 4.50952728827
44 4.50952728827
45 4.53476596702
46 4.53476596702
47 4.53476596702
48 4.53476596702
49 4.39113608737
50 4.39113608737
51 4.39113608737
52 4.39113608737
53 4.39803721402
54 4.39803721402
55 4.39803721402
56 4.39803721402
57 4.40201282824
58 4.40201282824
59 4.40201282824
60 4.40201282824
61 4.44099292855
62 4.44099292855
63 4.44099292855
64 4.44099292855
65 4.4577603869
66 4.4577603869
67 4.4577603869
68 4.4577603869
69 4.46949390651
70 4.46949390651
71 4.46949390651
72 4.46949390651
73 4.47864724942
74 4.47864724942
75 4.47864724942
76 4.47864724942
77 4.48602151959
78 4.48602151959
79 4.48602151959
80 4.48602151959
81 4.49205294377
82 4.49205294377
83 4.49205294377
84 4.49205294377
85 4.49703566107
86 4.49703566107
87 4.49703566107
88 4.49703566107
89 4.50118464671
90 4.50118464671
91 4.50118464671
92 4.50118464671
93 4.50466253077
94 4.50466253077
95 4.50466253077
96 4.50466253077
97 4.50759469887
98 4.50759469887
99 4.50759469887
100 4.50759469887
101 4.51007916638
102 4.51007916638
103 4.51007916638
104 4.51007916638
105 4.51219347437
106 4.51219347437
107 4.51219347437
108 4.51219347437
109 4.51399964137
110 4.51399964137
111 4.51399964137
112 4.51399964137
113 4.51554777079
114 4.51554777079
115 4.51554777079
116 4.51554777079
117 4.51687870833
118 4.51687870833
119 4.51687870833
120 4.51687870833
121 4.5180260213
122 4.5180260213
123 4.5180260213
124 4.5180260213
125 4.51901749035
126 4.51901749035
127 4.51901749035
128 4.51901749035
129 4.51987624768
130 4.51987624768
131 4.51987624768
132 4.51987624768
133 4.52062165639
134 4.52062165639
135 4.52062165639
136 4.52062165639
137 4.52126999808
138 4.52126999808
139 4.52126999808
140 4.52126999808
141 4.52183501673
142 4.52183501673
143 4.52183501673
144 4.52183501673
145 4.52232835359
146 4.52232835359
147 4.52232835359
148 4.52232835359
149 4.52275989785
150 4.52275989785
151 4.52275989785
152 4.52275989785
153 4.52313807245
154 4.52313807245
155 4.52313807245
156 4.52313807245
157 4.52347006801
158 4.52347006801
159 4.52347006801
160 4.52347006801
161 4.52376203607
162 4.52376203607
163 4.52376203607
164 4.52376203607
165 4.52401924945
166 4.52401924945
167 4.52401924945
168 4.52401924945
169 4.52424623576
170 4.52424623576
171 4.52424623576
172 4.52424623576
173 4.52444688939
174 4.52444688939
175 4.52444688939
176 4.52444688939
177 4.52462456532
178 4.52462456532
179 4.52462456532
180 4.52462456532
181 4.52478215835
182 4.52478215835
183 4.52478215835
184 4.52478215835
185 4.52492217009
186 4.52492217009
187 4.52492217009
188 4.52492217009
189 4.52504676542
190 4.52504676542
191 4.52504676542
192 4.52504676542
193 4.52515782072
194 4.52515782072
195 4.52515782072
196 4.52515782072
197 4.52525696445
198 4.52525696445
199 4.52525696445
200 4.52525696445
201 4.52534561219
202 4.52534561219
203 4.52534561219
204 4.52534561219
205 4.52542499617
206 4.52542499617
207 4.52542499617
208 4.52542499617
209 4.52549619075
210 4.52549619075
211 4.52549619075
212 4.52549619075
213 4.52556013382
214 4.52556013382
215 4.52556013382
216 4.52556013382
217 4.5256176454
218 4.5256176454
219 4.5256176454
220 4.5256176454
221 4.52566944356
222 4.52566944356
223 4.52566944356
224 4.52566944356
225 4.52571615857
226 4.52571615857
227 4.52571615857
228 4.52571615857
229 4.52575834329
230 4.52575834329
231 4.52575834329
232 4.52575834329
233 4.52579648478
234 4.52579648478
235 4.52579648478
236 4.52579648478
237 4.52583101147
238 4.52583101147
239 4.52583101147
240 4.52583101147
241 4.52586230296
242 4.52586230296
243 4.52586230296
244 4.52586230296
245 4.52589069235
246 4.52589069235
247 4.52589069235
248 4.52589069235
249 4.52591647762
250 4.52591647762
251 4.52591647762
252 4.52591647762
253 4.52593991961
254 4.52593991961
255 4.52593991961
256 4.52593991961
257 4.52596125249
258 4.52596125249
259 4.52596125249
260 4.52596125249
261 4.52598068473
262 4.52598068473
263 4.52598068473
264 4.52598068473
265 4.52599839998
266 4.52599839998
267 4.52599839998
268 4.52599839998
269 4.52601456358
270 4.52601456358
271 4.52601456358
272 4.52601456358
273 4.5260293225
274 4.5260293225
275 4.5260293225
276 4.5260293225
277 4.52604280978
278 4.52604280978
279 4.52604280978
280 4.52604280978
281 4.526055142
282 4.526055142
283 4.526055142
284 4.526055142
285 4.52606642714
286 4.52606642714
287 4.52606642714
288 4.52606642714
289 4.52607676099
290 4.52607676099
291 4.52607676099
292 4.52607676099
293 4.52608622507
294 4.52608622507
295 4.52608622507
296 4.52608622507
297 4.52609490471
298 4.52609490471
299 4.52609490471
300 4.52609490471
301 4.52610286316
302 4.52610286316
303 4.52610286316
304 4.52610286316
305 4.52611016362
306 4.52611016362
307 4.52611016362
308 4.52611016362
309 4.52611686581
310 4.52611686581
311 4.52611686581
312 4.52611686581
313 4.52612302392
314 4.52612302392
315 4.52612302392
316 4.52612302392
317 4.52612867569
318 4.52612867569
319 4.52612867569
320 4.52612867569
321 4.5261338809
322 4.5261338809
323 4.5261338809
324 4.5261338809
325 4.52613864996
326 4.52613864996
327 4.52613864996
328 4.52613864996
329 4.52614305032
330 4.52614305032
331 4.52614305032
332 4.52614305032
333 4.52614708157
334 4.52614708157
335 4.52614708157
336 4.52614708157
337 4.5261508202
338 4.5261508202
339 4.5261508202
340 4.5261508202
341 4.52615422982
342 4.52615422982
343 4.52615422982
344 4.52615422982
345 4.52615737627
346 4.52615737627
347 4.52615737627
348 4.52615737627
349 4.52616028149
350 4.52616028149


==> Figures/data/admm_l2_oim.dat <==
0 0.368096819062
1 0.215900615452
2 0.144813674387
3 0.107070422978
4 0.0838854799019
5 0.0684420407056
6 0.0574240417557
7 0.0458039830496
8 0.0365283943219
9 0.0268450159154
10 0.0188265978513
11 0.0130732261657
12 0.00975629150734
13 0.00782107589693
14 0.00670506581084
15 0.00612893703188
16 0.00571922760741
17 0.00530512734153
18 0.00483475318371
19 0.00492167681102
20 0.00457362131958
21 0.00397357675447
22 0.00324354290172
23 0.00249701401061
24 0.00182440362721
25 0.00127872681982
26 0.000887373580278
27 0.000710251639299
28 0.000648123073559
29 0.000674765176045
30 0.000642098852489
31 0.000584694110757
32 0.000511599072054
33 0.000430482337618
34 0.000346531852054
35 0.000279626611003
36 0.000222231652702
37 0.000269698602379
38 0.000259974881264
39 0.00024200823838
40 0.000219891080885
41 0.000194304755521
42 0.000167084575205
43 0.00013991212689
44 0.000113933467737
45 9.0060861698e-05
46 6.89364321652e-05
47 5.09529559536e-05
48 3.62829512717e-05
49 2.49052052785e-05
50 1.66339918584e-05
51 1.11556566855e-05
52 8.06965578626e-06
53 6.92881556319e-06
54 7.27563282077e-06
55 6.59078024023e-06
56 6.27206429515e-06
57 5.69677642343e-06
58 4.94519349914e-06
59 4.10275174378e-06
60 3.24929651235e-06
61 2.45133733451e-06
62 1.7575311122e-06
63 1.1972078926e-06
64 7.81433199037e-07
65 5.05883221535e-07
66 3.54735236852e-07
67 3.0484738972e-07
68 3.29670389987e-07
69 2.9007900737e-07
70 2.76371028451e-07
71 2.52088042996e-07
72 2.21222245578e-07
73 1.87796179607e-07
74 1.55222788734e-07
75 1.25926268968e-07
76 1.01228766813e-07
77 8.14568560936e-08
78 6.61919526412e-08
79 5.45809446528e-08
80 4.5633575918e-08
81 5.2587857291e-08
82 5.07045626597e-08
83 4.72893363357e-08
84 4.27821778559e-08
85 3.76343111119e-08
86 3.22488441507e-08
87 2.69456389979e-08
88 2.1950088136e-08
89 1.74007656617e-08
90 1.33685223447e-08
91 9.87944942521e-09
92 6.93560064935e-09
93 4.52976411935e-09
94 2.65301980384e-09
95 1.29587474085e-09
96 4.45029346707e-10
97 7.82929832077e-11
98 1.59956159429e-10
99 6.38251396179e-10
100 1.44567047222e-09
101 2.50209553077e-09
102 3.72005437566e-09
103 2.44504294589e-09
104 2.39055186757e-09
105 2.29001856367e-09
106 2.15349243993e-09
107 1.9914221383e-09
108 1.81368375873e-09
109 1.62892382916e-09
110 1.44421763437e-09
111 1.26499444253e-09
112 1.09514863844e-09
113 9.37258215483e-10
114 7.92835852526e-10
115 6.62578769628e-10
116 5.46578227123e-10
117 4.44489223206e-10
118 3.55657725493e-10
119 2.79216039178e-10
120 2.14152584554e-10
121 1.5936407749e-10
122 1.13703213511e-10
123 7.60176366299e-11
124 4.51877424368e-11
125 2.01638150621e-11
126 0.0
127 2.19609330721e-11
128 2.38373765171e-11
129 2.7626123611e-11
130 3.34050564987e-11
131 4.12550549278e-11
132 5.12203057745e-11
133 6.32819352475e-11
134 7.73414110533e-11
135 9.32149357702e-11
136 1.10637221606e-10
137 1.29273591831e-10
138 1.48735468386e-10
139 1.68600133854e-10
140 1.88431825698e-10
141 2.07802164365e-10
142 2.26310081786e-10
143 2.43598863303e-10
144 2.59367971545e-10
145 2.73384759275e-10
146 2.8548940989e-10
147 2.72519562472e-10
148 2.71682010222e-10
149 2.70109823397e-10
150 2.6792179586e-10
151 2.65245048148e-10
152 2.62211863333e-10
153 2.5895163791e-10
154 2.5558882788e-10
155 2.52237342124e-10
156 2.49000986496e-10
157 2.45967413104e-10
158 2.43210951378e-10
159 2.45955034117e-10
160 2.45943210242e-10
161 2.4592139436e-10
162 2.45892639583e-10
163 2.45858555736e-10
164 2.45821807354e-10
165 2.45784503861e-10
166 2.45748754679e-10
167 2.45715670033e-10
168 2.45686915257e-10
169 2.45662823417e-10
170 2.45644060648e-10
171 2.45631848195e-10
172 2.45624909301e-10
173 2.45635844998e-10
174 2.45640452423e-10
175 2.45648779096e-10
176 2.45661213594e-10
177 2.45676812227e-10
178 2.45695630507e-10
179 2.45718334568e-10
180 2.45743592142e-10
181 2.4577195834e-10
182 2.45803599697e-10
183 2.45838072122e-10
184 2.45875264593e-10
185 2.45915510177e-10
186 2.4595853132e-10
187 2.46003439841e-10
188 2.46050735342e-10
189 2.46099030043e-10
190 2.4614804639e-10
191 2.4619722927e-10
192 2.4624546846e-10
193 2.46292042316e-10
194 2.46336062659e-10
195 2.463765858e-10
196 2.46413001115e-10
197 2.46375808644e-10
198 2.4637514251e-10
199 2.46373532686e-10
200 2.4637081264e-10
201 2.46367204415e-10
202 2.46362541478e-10
203 2.46356768319e-10
204 2.46349940447e-10
205 2.46341946841e-10
206 2.46333176079e-10
207 2.46323683673e-10
208 2.46313358598e-10
209 2.4630236739e-10
210 2.46291209649e-10
211 2.46280273952e-10
212 2.46269449278e-10
213 2.46259124204e-10
214 2.46249465263e-10
215 2.46258735626e-10
216 2.46258902159e-10
217 2.46258624603e-10
218 2.46258069492e-10
219 2.46257680914e-10
220 2.46257125802e-10
221 2.46256681713e-10
222 2.46256570691e-10
223 2.46256903758e-10
224 2.46256570691e-10
225 2.46256570691e-10
226 2.46256737224e-10
227 2.46256737224e-10
228 2.46257125802e-10
229 2.46256903758e-10
230 2.46257236824e-10
231 2.46257847447e-10
232 2.46257847447e-10
233 2.46258125003e-10
234 2.46258125003e-10
235 2.46258180514e-10
236 2.46258236025e-10
237 2.46258236025e-10
238 2.46258236025e-10
239 2.46258291536e-10
240 2.46258125003e-10
241 2.46257902958e-10
242 2.46257736425e-10
243 2.46257569891e-10
244 2.46257347847e-10
245 2.46256681713e-10
246 2.46256681713e-10
247 2.46256126601e-10
248 2.46255793535e-10
249 2.46255404956e-10
250 2.46255182912e-10
251 2.46254516778e-10
252 2.46254350245e-10
253 2.46254239222e-10
254 2.46253573088e-10
255 2.46253406555e-10
256 2.46253240022e-10
257 2.4625268491e-10
258 2.46252462865e-10
259 2.46252518377e-10
260 2.46252462865e-10
261 2.46252795932e-10
262 2.46252573888e-10
263 2.46252518377e-10
264 2.46252462865e-10
265 2.46252795932e-10
266 2.46252518377e-10
267 2.4625268491e-10
268 2.46252740421e-10
269 2.46252740421e-10
270 2.46252740421e-10
271 2.4625268491e-10
272 2.46252407354e-10
273 2.46252629399e-10
274 2.46252407354e-10
275 2.46252629399e-10
276 2.46252851444e-10
277 2.46252629399e-10
278 2.46252851444e-10
279 2.46252906955e-10
280 2.46252740421e-10
281 2.46252629399e-10
282 2.46252573888e-10
283 2.46252740421e-10
284 2.46252629399e-10
285 2.46252573888e-10
286 2.46252462865e-10
287 2.46252906955e-10
288 2.46252407354e-10
289 2.46253017977e-10
290 2.4625268491e-10
291 2.4625268491e-10
292 2.4625268491e-10
293 2.4625268491e-10
294 2.46252851444e-10
295 2.46252906955e-10
296 2.46252906955e-10
297 2.4625268491e-10
298 2.46252573888e-10
299 2.46252795932e-10
300 2.46253017977e-10
301 2.46253017977e-10
302 2.46252906955e-10
303 2.46252962466e-10
304 2.46252795932e-10
305 2.46252851444e-10
306 2.4625268491e-10
307 2.46252795932e-10
308 2.46252962466e-10
309 2.46252906955e-10
310 2.46252851444e-10
311 2.46252795932e-10
312 2.46252795932e-10
313 2.46252906955e-10
314 2.46252851444e-10
315 2.46252851444e-10
316 2.46252795932e-10
317 2.46253017977e-10
318 2.46252962466e-10
319 2.46253128999e-10
320 2.46252962466e-10
321 2.4625268491e-10
322 2.4625268491e-10
323 2.46252851444e-10
324 2.46252851444e-10
325 2.4625268491e-10
326 2.46252795932e-10
327 2.46252962466e-10
328 2.4625268491e-10
329 2.46252851444e-10
330 2.46252851444e-10
331 2.46252906955e-10
332 2.46253073488e-10
333 2.46252962466e-10
334 2.46252629399e-10
335 2.46252906955e-10
336 2.46252906955e-10
337 2.46252906955e-10
338 2.46253128999e-10
339 2.46253017977e-10
340 2.46253073488e-10
341 2.46252906955e-10
342 2.46252962466e-10
343 2.46252795932e-10
344 2.46252962466e-10
345 2.46253017977e-10
346 2.46253017977e-10
347 2.46253073488e-10
348 2.46252962466e-10
349 2.46253017977e-10
350 2.46253073488e-10


==> Figures/data/admm_l2_oimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.451182789714
8 0.451182789714
9 0.938693139937
10 0.938693139937
11 0.938693139937
12 0.938693139937
13 0.938693139937
14 0.938693139937
15 0.938693139937
16 0.938693139937
17 0.938693139937
18 0.938693139937
19 0.0
20 0.0
21 0.938693139937
22 0.938693139937
23 0.938693139937
24 0.938693139937
25 0.938693139937
26 0.938693139937
27 0.938693139937
28 0.938693139937
29 0.0
30 0.0
31 0.938693139937
32 0.938693139937
33 0.938693139937
34 0.938693139937
35 0.938693139937
36 0.938693139937
37 0.0
38 0.0
39 0.938693139937
40 0.938693139937
41 0.938693139937
42 0.938693139937
43 0.938693139937
44 0.938693139937
45 0.938693139937
46 0.938693139937
47 0.938693139937
48 0.938693139937
49 0.938693139937
50 0.938693139937
51 0.938693139937
52 0.938693139937
53 0.938693139937
54 0.938693139937
55 0.0
56 0.0
57 0.938693139937
58 0.938693139937
59 0.938693139937
60 0.938693139937
61 0.938693139937
62 0.938693139937
63 0.938693139937
64 0.938693139937
65 0.938693139937
66 0.938693139937
67 0.938693139937
68 0.938693139937
69 0.0
70 0.0
71 0.938693139937
72 0.938693139937
73 0.938693139937
74 0.938693139937
75 0.938693139937
76 0.938693139937
77 0.938693139937
78 0.938693139937
79 0.938693139937
80 0.938693139937
81 0.0
82 0.0
83 0.938693139937
84 0.938693139937
85 0.938693139937
86 0.938693139937
87 0.938693139937
88 0.938693139937
89 0.938693139937
90 0.938693139937
91 0.938693139937
92 0.938693139937
93 0.938693139937
94 0.938693139937
95 0.938693139937
96 0.938693139937
97 0.938693139937
98 0.938693139937
99 0.938693139937
100 0.938693139937
101 0.938693139937
102 0.938693139937
103 0.0
104 0.0
105 0.938693139937
106 0.938693139937
107 0.938693139937
108 0.938693139937
109 0.938693139937
110 0.938693139937
111 0.938693139937
112 0.938693139937
113 0.938693139937
114 0.938693139937
115 0.938693139937
116 0.938693139937
117 0.938693139937
118 0.938693139937
119 0.938693139937
120 0.938693139937
121 0.938693139937
122 0.938693139937
123 0.938693139937
124 0.938693139937
125 0.938693139937
126 0.938693139937
127 0.0
128 0.0
129 0.938693139937
130 0.938693139937
131 0.938693139937
132 0.938693139937
133 0.938693139937
134 0.938693139937
135 0.938693139937
136 0.938693139937
137 0.938693139937
138 0.938693139937
139 0.938693139937
140 0.938693139937
141 0.938693139937
142 0.938693139937
143 0.938693139937
144 0.938693139937
145 0.938693139937
146 0.938693139937
147 0.0
148 0.0
149 0.938693139937
150 0.938693139937
151 0.938693139937
152 0.938693139937
153 0.938693139937
154 0.938693139937
155 0.938693139937
156 0.938693139937
157 0.938693139937
158 0.938693139937
159 0.0
160 0.0
161 0.938693139937
162 0.938693139937
163 0.938693139937
164 0.938693139937
165 0.938693139937
166 0.938693139937
167 0.938693139937
168 0.938693139937
169 0.938693139937
170 0.938693139937
171 0.938693139937
172 0.938693139937
173 0.0
174 0.0
175 0.938693139937
176 0.938693139937
177 0.938693139937
178 0.938693139937
179 0.938693139937
180 0.938693139937
181 0.938693139937
182 0.938693139937
183 0.938693139937
184 0.938693139937
185 0.938693139937
186 0.938693139937
187 0.938693139937
188 0.938693139937
189 0.938693139937
190 0.938693139937
191 0.938693139937
192 0.938693139937
193 0.938693139937
194 0.938693139937
195 0.938693139937
196 0.938693139937
197 0.0
198 0.0
199 0.938693139937
200 0.938693139937
201 0.938693139937
202 0.938693139937
203 0.938693139937
204 0.938693139937
205 0.938693139937
206 0.938693139937
207 0.938693139937
208 0.938693139937
209 0.938693139937
210 0.938693139937
211 0.938693139937
212 0.938693139937
213 0.938693139937
214 0.938693139937
215 0.0
216 0.0
217 0.938693139937
218 0.938693139937
219 0.938693139937
220 0.938693139937
221 0.938693139937
222 0.938693139937
223 0.938693139937
224 0.938693139937
225 0.938693139937
226 0.938693139937
227 0.0
228 0.0
229 0.938693139937
230 0.938693139937
231 0.938693139937
232 0.938693139937
233 0.938693139937
234 0.938693139937
235 0.938693139937
236 0.938693139937
237 0.938693139937
238 0.938693139937
239 0.0
240 0.0
241 0.938693139937
242 0.938693139937
243 0.938693139937
244 0.938693139937
245 0.938693139937
246 0.938693139937
247 0.938693139937
248 0.938693139937
249 0.938693139937
250 0.938693139937
251 0.938693139937
252 0.938693139937
253 0.938693139937
254 0.938693139937
255 0.938693139937
256 0.938693139937
257 0.938693139937
258 0.938693139937
259 0.938693139937
260 0.938693139937
261 0.0
262 0.0
263 0.938693139937
264 0.938693139937
265 0.938693139937
266 0.938693139937
267 0.938693139937
268 0.938693139937
269 0.938693139937
270 0.938693139937
271 0.938693139937
272 0.938693139937
273 0.938693139937
274 0.938693139937
275 0.0
276 0.0
277 0.938693139937
278 0.938693139937
279 0.938693139937
280 0.938693139937
281 0.938693139937
282 0.938693139937
283 0.938693139937
284 0.938693139937
285 0.938693139937
286 0.938693139937
287 0.938693139937
288 0.938693139937
289 0.0
290 0.0
291 0.938693139937
292 0.938693139937
293 0.938693139937
294 0.938693139937
295 0.938693139937
296 0.938693139937
297 0.938693139937
298 0.938693139937
299 0.938693139937
300 0.938693139937
301 0.938693139937
302 0.938693139937
303 0.938693139937
304 0.938693139937
305 0.938693139937
306 0.938693139937
307 0.938693139937
308 0.938693139937
309 0.938693139937
310 0.938693139937
311 0.938693139937
312 0.938693139937
313 0.938693139937
314 0.938693139937
315 0.0
316 0.0
317 0.938693139937
318 0.938693139937
319 0.938693139937
320 0.938693139937
321 0.938693139937
322 0.938693139937
323 0.938693139937
324 0.938693139937
325 0.938693139937
326 0.938693139937
327 0.938693139937
328 0.938693139937
329 0.938693139937
330 0.938693139937
331 0.938693139937
332 0.938693139937
333 0.938693139937
334 0.938693139937
335 0.0
336 0.0
337 0.938693139937
338 0.938693139937
339 0.938693139937
340 0.938693139937
341 0.938693139937
342 0.938693139937
343 0.938693139937
344 0.938693139937
345 0.938693139937
346 0.938693139937
347 0.938693139937
348 0.938693139937
349 0.0
350 0.0


==> Figures/data/admm_l2_orig.dat <==
0 0.368096819062
1 0.215900615452
2 0.144813674387
3 0.107070422978
4 0.0838854799019
5 0.0684420407056
6 0.0574240417557
7 0.0491686181387
8 0.0427592775476
9 0.0376529165406
10 0.0334898433172
11 0.0301095867041
12 0.0272893900376
13 0.0248873899722
14 0.0228148724419
15 0.0210069774983
16 0.0194189510278
17 0.0180679320041
18 0.0168776939368
19 0.0158180072666
20 0.0148752133603
21 0.0140503136719
22 0.0133081658987
23 0.0126356834719
24 0.0120231051504
25 0.0114624899199
26 0.0109472475363
27 0.0104718547402
28 0.0100316472416
29 0.00962265988755
30 0.00924150152638
31 0.00888525584375
32 0.0085513966526
33 0.00823770423115
34 0.00794224639488
35 0.00766333566587
36 0.00739949063587
37 0.00714940585425
38 0.00691192677408
39 0.00668602879173
40 0.00647079962852
41 0.00626542445611
42 0.00606917328574
43 0.00588139023472
44 0.00570148435629
45 0.00552892177734
46 0.00536321893455
47 0.00520393673658
48 0.00505067551
49 0.00490307061073
50 0.00476078860245
51 0.0046235239198
52 0.00449099594698
53 0.00436294645376
54 0.00423913733958
55 0.00411934864404
56 0.00400337678826
57 0.00389103301702
58 0.00378214201565
59 0.00367654067952
60 0.00357407701722
61 0.00347460917076
62 0.00337800453877
63 0.00328413899036
64 0.00319289615897
65 0.00310416680693
66 0.00301784825268
67 0.00293384385353
68 0.00285206253785
69 0.00277241838128
70 0.00269483022212
71 0.00261922131179
72 0.00254551899674
73 0.00247365442832
74 0.00240392122107
75 0.00233752455734
76 0.00227313446166
77 0.00221057627125
78 0.00214976717879
79 0.00209063735567
80 0.00203312267699
81 0.00197716323128
82 0.0019227026543
83 0.00186968768656
84 0.00181851792043
85 0.00176877472483
86 0.00172035040411
87 0.00167319332891
88 0.00162725855486
89 0.00158250414234
90 0.00153889035195
91 0.00149637931922
92 0.00145493487087
93 0.00141452239725
94 0.0013751087517
95 0.00133666216485
96 0.00129926815603
97 0.00126284473236
98 0.00122730374784
99 0.00119261386415
100 0.00115874816726
101 0.00112568133057
102 0.0010933892212
103 0.00106184873817
104 0.00103103771548
105 0.00100093485325
106 0.000971519663451
107 0.000942772424255
108 0.000914674139994
109 0.000887206505104
110 0.000860351871146
111 0.000834093216314
112 0.00080841411704
113 0.000783298721414
114 0.000758731724218
115 0.000734698343407
116 0.000711184297895
117 0.00068817578654
118 0.000665659468241
119 0.000643622443047
120 0.000622052234218
121 0.000602209594367
122 0.000583675199092
123 0.000565713443887
124 0.000548253241462
125 0.000531263112166
126 0.000514720983647
127 0.000498608852225
128 0.000482910966535
129 0.000468098152386
130 0.000453865622256
131 0.00044011541822
132 0.000426779668678
133 0.000413836648669
134 0.000401269169854
135 0.000389062121792
136 0.000377201765206
137 0.00036567541398
138 0.000354471243181
139 0.00034357815497
140 0.000332985678694
141 0.00032268389385
142 0.000312663369245
143 0.000302915114017
144 0.000293606137449
145 0.000285027694258
146 0.000276781444337
147 0.00026882589433
148 0.000261143214704
149 0.000253719338398
150 0.000246541761772
151 0.000239599106719
152 0.000232880926018
153 0.000226377569005
154 0.000220080076561
155 0.000213980095907
156 0.000208069810262
157 0.000202341880076
158 0.000196789393487
159 0.000191405824207
160 0.000186184995484
161 0.000181121049051
162 0.000176208418204
163 0.000171441804337
164 0.000166816156367
165 0.000162326652596
166 0.000157968684643
167 0.000153737843131
168 0.000149629904888
169 0.000145640821426
170 0.00014176670855
171 0.000138003836926
172 0.000134348623482
173 0.000130797623563
174 0.000127347523712
175 0.000123995135029
176 0.000120737387032
177 0.000117571321961
178 0.000114494089489
179 0.000111502941786
180 0.000108595228902
181 0.000105768394447
182 0.000103019971534
183 0.000100347578958
184 9.77489175991e-05
185 9.52217670217e-05
186 9.27639822655e-05
187 9.03734907994e-05
188 8.80482896387e-05
189 8.5786442605e-05
190 8.35860777239e-05
191 8.14453847478e-05
192 7.9362612799e-05
193 7.73360681197e-05
194 7.53641119317e-05
195 7.3445158387e-05
196 7.15776726132e-05
197 6.97601688466e-05
198 6.79912086438e-05
199 6.6269399172e-05
200 6.45933915709e-05
201 6.29618793855e-05
202 6.13735970622e-05
203 5.98273185075e-05
204 5.83218557063e-05
205 5.68560573959e-05
206 5.5428807791e-05
207 5.40390253642e-05
208 5.26856616689e-05
209 5.13677002146e-05
210 5.00841553784e-05
211 4.88340713662e-05
212 4.76165212089e-05
213 4.64306057987e-05
214 4.52754529598e-05
215 4.41502165577e-05
216 4.30540756391e-05
217 4.19862336035e-05
218 4.09459174082e-05
219 3.99323767988e-05
220 3.89448835695e-05
221 3.79827308535e-05
222 3.70452324336e-05
223 3.61317220787e-05
224 3.52415529089e-05
225 3.43740967774e-05
226 3.35287436775e-05
227 3.27049011687e-05
228 3.19019938255e-05
229 3.11194627024e-05
230 3.03567648199e-05
231 2.96133726667e-05
232 2.88887737199e-05
233 2.81824699839e-05
234 2.74939775369e-05
235 2.68228261057e-05
236 2.61685586432e-05
237 2.55307309265e-05
238 2.49089111655e-05
239 2.43026796288e-05
240 2.37116282766e-05
241 2.31353604087e-05
242 2.25734903259e-05
243 2.20256429984e-05
244 2.14914537476e-05
245 2.097056794e-05
246 2.04626406866e-05
247 1.99673365553e-05
248 1.94843292923e-05
249 1.90133015525e-05
250 1.85539446364e-05
251 1.81059582389e-05
252 1.76690502032e-05
253 1.72429362837e-05
254 1.68273399181e-05
255 1.64219920022e-05
256 1.60266306775e-05
257 1.56410011202e-05
258 1.52648553401e-05
259 1.48979519858e-05
260 1.45400561531e-05
261 1.41909392029e-05
262 1.38503785814e-05
263 1.35181576502e-05
264 1.31940655151e-05
265 1.28778968682e-05
266 1.25694518265e-05
267 1.22685357825e-05
268 1.19749592548e-05
269 1.16885377455e-05
270 1.14090916004e-05
271 1.11364458749e-05
272 1.08704302024e-05
273 1.06108786674e-05
274 1.03576296847e-05
275 1.01105258756e-05
276 9.8694139557e-06
277 9.63414462041e-06
278 9.40457243737e-06
279 9.18055573829e-06
280 8.96195651812e-06
281 8.74864033445e-06
282 8.54047620968e-06
283 8.33733653927e-06
284 8.13909699726e-06
285 7.94563644968e-06
286 7.75683686877e-06
287 7.57258324741e-06
288 7.3927635183e-06
289 7.21726847647e-06
290 7.04599170226e-06
291 6.87882948364e-06
292 6.71568074889e-06
293 6.55644699321e-06
294 6.40103220967e-06
295 6.24934282567e-06
296 6.10128763523e-06
297 5.95677773962e-06
298 5.81572648384e-06
299 5.67804939799e-06
300 5.5436641403e-06
301 5.41249044056e-06
302 5.28445004655e-06
303 5.15946666985e-06
304 5.03746593505e-06
305 4.91837533012e-06
306 4.80212415793e-06
307 4.68864348707e-06
308 4.57786610825e-06
309 4.46972648893e-06
310 4.36416072852e-06
311 4.2611065178e-06
312 4.16050309721e-06
313 4.06229121513e-06
314 3.96641309169e-06
315 3.87281237979e-06
316 3.78143412749e-06
317 3.69222474234e-06
318 3.60513195841e-06
319 3.52010479904e-06
320 3.43709354628e-06
321 3.35604970825e-06
322 3.27692598723e-06
323 3.1996762499e-06
324 3.12425549692e-06
325 3.05061983469e-06
326 2.978726448e-06
327 2.90853356999e-06
328 2.84000045919e-06
329 2.77308737051e-06
330 2.70775553213e-06
331 2.64396711952e-06
332 2.58168523193e-06
333 2.52087387048e-06
334 2.46149791289e-06
335 2.40352309433e-06
336 2.34691598255e-06
337 2.29164396015e-06
338 2.23767520291e-06
339 2.18497865945e-06
340 2.13352403233e-06
341 2.08328175894e-06
342 2.03422299438e-06
343 1.98631959214e-06
344 1.939544087e-06
345 1.8938696783e-06
346 1.84927021429e-06
347 1.80572017339e-06
348 1.76319465262e-06
349 1.7216693482e-06
350 1.68112054288e-06


==> Figures/data/admm_l2_orm.dat <==
0 0.368096819062
1 0.201268563549
2 0.144970711041
3 0.107141952289
4 0.0839929928963
5 0.0604569381035
6 0.0408884630166
7 0.0316105072971
8 0.026688301783
9 0.0229995668481
10 0.0197998972325
11 0.0172106257839
12 0.0151465405213
13 0.0136299464778
14 0.0123606702926
15 0.0112822079724
16 0.010354997111
17 0.00953680236407
18 0.00883141324101
19 0.00820739230729
20 0.00765359925647
21 0.00715207327324
22 0.00669904688129
23 0.00628532349847
24 0.00590776104265
25 0.00555957942596
26 0.00523828776507
27 0.00493967794777
28 0.00466207017408
29 0.00440271291404
30 0.00416005443876
31 0.00393228217669
32 0.00371810691949
33 0.00351619212421
34 0.00332568200387
35 0.00314538479056
36 0.00297479729462
37 0.00281281434867
38 0.00265921256813
39 0.00251293897666
40 0.00237844289018
41 0.0022483863204
42 0.00212787290777
43 0.00201255347025
44 0.00190585490461
45 0.0018132701462
46 0.00170801229053
47 0.001623744991
48 0.00153012495547
49 0.00145360786296
50 0.0013688241888
51 0.00130582420371
52 0.00122443272696
53 0.00116568080051
54 0.0010917825427
55 0.00103796069157
56 0.000970767184299
57 0.000921446057462
58 0.000860277527453
59 0.000815046749912
60 0.000759248139669
61 0.000717670849971
62 0.000666659804647
63 0.000628385517733
64 0.000601127180601
65 0.000557941003826
66 0.000527285021429
67 0.000492810183798
68 0.000475972722133
69 0.000437878994495
70 0.000419751724017
71 0.00038725574108
72 0.000370216594604
73 0.000342150895265
74 0.00032641155863
75 0.000304454136679
76 0.000288579178609
77 0.00026966158928
78 0.000257009008914
79 0.000240260593095
80 0.000229520997156
81 0.000214521131353
82 0.000205376773598
83 0.000191999815128
84 0.000184027370543
85 0.000172141349236
86 0.000165114833976
87 0.000154542102365
88 0.000148316390961
89 0.000138893905516
90 0.000133358709148
91 0.000124946795259
92 0.000120025659815
93 0.000112496918337
94 0.000108119096363
95 0.000101367624214
96 9.74691632754e-05
97 9.14056050544e-05
98 8.79382941331e-05
99 8.24782565312e-05
100 7.93911987885e-05
101 7.44695196275e-05
102 7.17186844785e-05
103 6.72778289664e-05
104 6.4824812833e-05
105 6.0813978336e-05
106 5.86251784864e-05
107 5.49993993832e-05
108 5.30453317301e-05
109 4.97647648464e-05
110 4.80194774347e-05
111 4.50487671607e-05
112 4.34893712471e-05
113 4.07970955351e-05
114 3.94033624478e-05
115 3.69615573276e-05
116 3.57155789056e-05
117 3.34993223899e-05
118 3.23852213763e-05
119 3.03722723564e-05
120 2.9375953161e-05
121 2.75464370111e-05
122 2.66553710926e-05
123 2.49915052217e-05
124 2.41945450107e-05
125 2.26803992808e-05
126 2.19676164264e-05
127 2.05889034921e-05
128 1.99514478016e-05
129 1.86953393698e-05
130 1.8125315435e-05
131 1.69802809807e-05
132 1.64706400309e-05
133 1.54263049603e-05
134 1.49707498589e-05
135 1.40177705814e-05
136 1.36106722062e-05
137 1.27406259061e-05
138 1.23769494288e-05
139 1.15830100517e-05
140 1.12574764431e-05
141 1.0532732506e-05
142 1.0241383638e-05
143 9.57952206349e-06
144 9.31954051964e-06
145 8.71453726586e-06
146 8.48229907091e-06
147 7.92917701636e-06
148 7.7216886063e-06
149 7.21618181987e-06
150 7.03051643147e-06
151 6.5687582036e-06
152 6.40228828475e-06
153 5.98036080784e-06
154 5.83113740538e-06
155 5.44548893772e-06
156 5.31176122853e-06
157 4.95917000931e-06
158 4.83936483237e-06
159 4.51690679043e-06
160 4.40961035691e-06
161 4.11463019934e-06
162 4.01857173304e-06
163 3.74865701819e-06
164 3.66269412333e-06
165 3.4156519903e-06
166 3.33875754827e-06
167 3.11259381275e-06
168 3.04384425065e-06
169 2.83674460377e-06
170 2.77530938092e-06
171 2.58562246885e-06
172 2.53075465317e-06
173 2.35697683076e-06
174 2.30800464834e-06
175 2.14876623994e-06
176 2.10508549203e-06
177 1.95913838735e-06
178 1.92020564749e-06
179 1.78641210752e-06
180 1.75173861122e-06
181 1.62906114975e-06
182 1.59820730705e-06
183 1.48569954528e-06
184 1.45827001413e-06
185 1.35506840215e-06
186 1.33070765568e-06
187 1.23602398217e-06
188 1.2144123277e-06
189 1.12752693376e-06
190 1.10837693079e-06
191 1.02863255802e-06
192 1.01173546241e-06
193 9.38482011881e-07
194 9.23738701475e-07
195 8.56294350315e-07
196 8.43472910406e-07
197 7.81359325963e-07
198 7.70251285365e-07
199 7.13030869626e-07
200 7.03448885919e-07
201 6.50721191264e-07
202 6.42496959802e-07
203 5.93895431555e-07
204 5.8687780502e-07
205 5.42066817544e-07
206 5.36120109473e-07
207 4.94792271932e-07
208 4.89794725222e-07
209 4.51668430546e-07
210 4.47510839219e-07
211 4.12328030941e-07
212 4.08912495309e-07
213 3.76436635419e-07
214 3.7367543998e-07
215 3.43689659232e-07
216 3.41504258483e-07
217 3.13809668806e-07
218 3.12129776692e-07
219 2.865450629e-07
220 2.85306695824e-07
221 2.61668495094e-07
222 2.60811451214e-07
223 2.38965598087e-07
224 2.38440258982e-07
225 2.18245228001e-07
226 2.18007348285e-07
227 1.99333182738e-07
228 1.99343347052e-07
229 1.82070685528e-07
230 1.82293821038e-07
231 1.66313004812e-07
232 1.66717940231e-07
233 1.51928200021e-07
234 1.52487266702e-07
235 1.38795980154e-07
236 1.39484654993e-07
237 1.26806666556e-07
238 1.27603247746e-07
239 1.15860247285e-07
240 1.16745564105e-07
241 1.05865519517e-07
242 1.06822668322e-07
243 9.67498137161e-08
244 9.77534129198e-08
245 8.84294150683e-08
246 8.94637531834e-08
247 8.08304525535e-08
248 8.18861169982e-08
249 7.3890035257e-08
250 7.4958835472e-08
251 6.75507880188e-08
252 6.86256229621e-08
253 6.17603613806e-08
254 6.28351026766e-08
255 5.64709916051e-08
256 5.75403745762e-08
257 5.16390955552e-08
258 5.26986240756e-08
259 4.72254925166e-08
260 4.82707608329e-08
261 4.32089135582e-08
262 4.42210942309e-08
263 3.95385910124e-08
264 4.05170339501e-08
265 3.61844845198e-08
266 3.71288205736e-08
267 3.31191757907e-08
268 3.40292757306e-08
269 3.03248814393e-08
270 3.11935776098e-08
271 2.77754457767e-08
272 2.8599054791e-08
273 2.54447637404e-08
274 2.62249996719e-08
275 2.33139078598e-08
276 2.40524958839e-08
277 2.13656013992e-08
278 2.20642619175e-08
279 1.95840693107e-08
280 2.02445336606e-08
281 1.79549092816e-08
282 1.85807783604e-08
283 1.64649708867e-08
284 1.70577019176e-08
285 1.51022458428e-08
286 1.56632766757e-08
287 1.38557690321e-08
288 1.43898524207e-08
289 1.27155266316e-08
290 1.3232972329e-08
291 1.16723730681e-08
292 1.21731296709e-08
293 1.07179566333e-08
294 1.120205817e-08
295 9.84464731957e-09
296 1.03122019812e-08
297 9.04547858838e-09
298 9.49665407424e-09
299 8.31408408786e-09
300 8.74910333071e-09
301 7.64465024616e-09
302 8.06377864482e-09
303 7.03186464612e-09
304 7.43540584658e-09
305 6.47087483596e-09
306 6.85916118348e-09
307 5.95724708452e-09
308 6.33063562683e-09
309 5.48693035451e-09
310 5.84579817886e-09
311 5.05622294034e-09
312 5.40096106727e-09
313 4.66174210345e-09
314 4.99275298882e-09
315 4.30423241493e-09
316 4.61809024355e-09
317 3.97965477239e-09
318 4.27415264292e-09
319 3.68206620749e-09
320 3.95835986211e-09
321 3.40917061248e-09
322 3.66835201104e-09
323 3.15887105362e-09
324 3.40196959492e-09
325 2.9292493986e-09
326 3.15723774902e-09
327 2.71855399303e-09
328 2.93234780901e-09
329 2.52518322919e-09
330 2.72564670833e-09
331 2.3476727784e-09
332 2.53561927011e-09
333 2.18468454438e-09
334 2.36088104622e-09
335 2.03499517237e-09
336 2.20016260766e-09
337 1.89748539103e-09
338 2.05230288319e-09
339 1.77113312905e-09
340 1.91623938939e-09
341 1.65500213534e-09
342 1.79099846065e-09
343 1.54823737164e-09
344 1.67568908749e-09
345 1.45005574215e-09
346 1.56949325758e-09
347 1.3597420967e-09
348 1.4716651231e-09
349 1.27664168126e-09
350 1.38151839968e-09


==> Figures/data/admm_l2_ormP.dat <==
0 1.0
1 1.0
2 1.0
3 1.59844617616
4 2.41418970145
5 2.08878058082
6 1.68376619218
7 1.65271685807
8 1.81960882081
9 1.96639205801
10 1.95825371823
11 1.88011964605
12 1.85059861496
13 1.88127326654
14 1.9149104463
15 1.93894199045
16 1.93299429027
17 1.93007160289
18 1.93254782419
19 1.94289993886
20 1.94906185886
21 1.952069382
22 1.95269805754
23 1.95509085549
24 1.95800902781
25 1.96083526373
26 1.96259761604
27 1.96393072923
28 1.96529537109
29 1.96669159717
30 1.96807650817
31 1.96910822342
32 1.97011783001
33 1.97089832857
34 1.97181501272
35 1.97249598794
36 1.97327947114
37 1.97381200764
38 1.97447944822
39 1.97492993816
40 1.97552377611
41 1.95784827745
42 1.96320866596
43 1.97475569527
44 1.97911837394
45 1.97526990369
46 1.96898293326
47 1.97081240142
48 1.97463222542
49 1.97665580164
50 1.97561240085
51 1.97494135691
52 1.97342316607
53 1.97545426422
54 1.97656297266
55 1.97737752133
56 1.97666367039
57 1.97699931195
58 1.97702635344
59 1.97784136952
60 1.97780717287
61 1.97824450207
62 1.97811027893
63 1.97859106512
64 1.94448163604
65 1.9438171497
66 1.97509414211
67 1.9846777884
68 1.96494748071
69 1.95129721898
70 1.96721882929
71 1.97361954472
72 1.97739864263
73 1.97039537612
74 1.97081463958
75 1.97016377225
76 1.93435804329
77 1.94599081932
78 1.97235600116
79 1.97949137724
80 1.97191437961
81 1.96401414152
82 1.96552754723
83 1.96940309986
84 1.97215151033
85 1.97079415312
86 1.97012905488
87 1.96968798912
88 1.97103225544
89 1.97118553774
90 1.97171257607
91 1.97121166296
92 1.97171823118
93 1.97158007432
94 1.97219501956
95 1.97197521936
96 1.97242419582
97 1.97220167481
98 1.97267077861
99 1.97249454711
100 1.9729239603
101 1.97273539325
102 1.9731322859
103 1.97296032314
104 1.97334117526
105 1.97317639289
106 1.97353287607
107 1.97337306025
108 1.97371204212
109 1.97355943331
110 1.97388181505
111 1.9737338344
112 1.97404057356
113 1.97389739012
114 1.97419038179
115 1.97405152693
116 1.97433154549
117 1.97419652421
118 1.97446461646
119 1.97433325965
120 1.97459027485
121 1.97446229622
122 1.97470893794
123 1.97458415428
124 1.97482109626
125 1.97469935387
126 1.97492717086
127 1.97480833009
128 1.97502754537
129 1.97491149784
130 1.97512258493
131 1.97500923427
132 1.9752126203
133 1.97510188404
134 1.97529796035
135 1.9751897668
136 1.97537889135
137 1.97527317622
138 1.97545567853
139 1.9753523841
140 1.97552856878
141 1.97542764207
142 1.9755977915
143 1.97549918327
144 1.97566356029
145 1.97556722424
146 1.97572607418
147 1.9756319662
148 1.97578551874
149 1.97569359643
150 1.97584206716
151 1.97575228945
152 1.97589588121
153 1.97580820803
154 1.97594711211
155 1.97586150418
156 1.97599590133
157 1.97591231999
158 1.97604238131
159 1.97596078843
160 1.97608667617
161 1.97600703402
162 1.97612890229
163 1.9760511735
164 1.97616916888
165 1.97609331641
166 1.97620757851
167 1.97613356563
168 1.97624422756
169 1.97617201783
170 1.97627920667
171 1.97620876397
172 1.97631260116
173 1.97624388965
174 1.97634449134
175 1.97627747552
176 1.97637495292
177 1.97630959761
178 1.97640405727
179 1.97634032763
180 1.97643187171
181 1.97636973328
182 1.97645845981
183 1.9763978785
184 1.9764838816
185 1.97642482372
186 1.97650819381
187 1.97645062609
188 1.97653145009
189 1.97647533968
190 1.97655370118
191 1.97649901567
192 1.97657499511
193 1.97652170255
194 1.97659537734
195 1.97654344624
196 1.97661489096
197 1.9765642903
198 1.97663357678
199 1.97658427603
200 1.9766514735
201 1.97660344263
202 1.97666861785
203 1.97662182729
204 1.97668504463
205 1.97663946535
206 1.97670078691
207 1.97665639036
208 1.97671587607
209 1.97667263423
210 1.97673034192
211 1.97668822725
212 1.97674421279
213 1.97670319828
214 1.97675751557
215 1.97671757472
216 1.97677027587
217 1.97673138269
218 1.97678251802
219 1.976744647
220 1.97679426516
221 1.97675739133
222 1.9768055393
223 1.97676963819
224 1.97681636141
225 1.97678140903
226 1.97682675143
227 1.97679272429
228 1.97683672835
229 1.97680360348
230 1.97684631027
231 1.97681406514
232 1.97685551441
233 1.97682412701
234 1.9768643572
235 1.97683380597
236 1.97687285426
237 1.97684311813
238 1.97688102053
239 1.97685207887
240 1.9768888702
241 1.97686070288
242 1.97689641685
243 1.97686900414
244 1.97690367338
245 1.97687699604
246 1.97691065214
247 1.97688469135
248 1.9769173649
249 1.97689210226
250 1.97692382286
251 1.97689924041
252 1.97693003675
253 1.97690611696
254 1.97693601681
255 1.97691274251
256 1.97694177277
257 1.97691912726
258 1.97694731399
259 1.97692528091
260 1.97695264933
261 1.97693121277
262 1.97695778731
263 1.97693693168
264 1.97696273608
265 1.97694244619
266 1.97696750336
267 1.97694776439
268 1.97697209658
269 1.97695289408
270 1.97697652283
271 1.97695784268
272 1.97698078889
273 1.97696261732
274 1.97698490121
275 1.97696722482
276 1.97698886601
277 1.97697167168
278 1.97699268918
279 1.97697596417
280 1.97699637642
281 1.97698010826
282 1.9769999331
283 1.97698410967
284 1.97700336445
285 1.97698797388
286 1.97700667537
287 1.97699170618
288 1.97700987064
289 1.97699531157
290 1.9770129548
291 1.97699879486
292 1.97701593218
293 1.97700216071
294 1.97701880695
295 1.97700541356
296 1.97702158306
297 1.97700855757
298 1.97702426435
299 1.97701159692
300 1.97702685451
301 1.97701453545
302 1.97702935693
303 1.97701737693
304 1.97703177506
305 1.97702012496
306 1.97703411206
307 1.97702278295
308 1.97703637102
309 1.97702535421
310 1.97703855485
311 1.97702784196
312 1.97704066647
313 1.97703024922
314 1.97704270845
315 1.97703257882
316 1.97704468349
317 1.97703483374
318 1.97704659405
319 1.97703701656
320 1.97704844248
321 1.97703912981
322 1.97705023114
323 1.97704117612
324 1.97705196215
325 1.97704315775
326 1.97705363767
327 1.9770450771
328 1.97705525966
329 1.97704693629
330 1.97705683011
331 1.97704873743
332 1.97705835091
333 1.97705048258
334 1.97705982374
335 1.97705217374
336 1.97706125038
337 1.97705381263
338 1.97706263256
339 1.97705540127
340 1.97706397166
341 1.97705694125
342 1.97706526936
343 1.97705843424
344 1.97706652709
345 1.97705988197
346 1.97706774617
347 1.97706128581
348 1.97706892804
349 1.97706264738
350 1.97707007395


==> Figures/data/admm_lasso_fista.dat <==
0 9961.21598363
1 2.17859140667
2 0.00646747294956
3 0.00378683797487
4 0.00309309263466
5 0.00121343741606
6 0.000713965520789
7 0.000368016623919
8 0.000104778868252
9 0.000105543765657
10 9.04562232908e-05
11 9.01700800605e-05
12 8.98964640633e-05
13 8.95493193165e-05
14 4.30438640253e-05
15 5.07100992898e-05
16 2.45957393802e-05
17 2.44967029825e-05
18 2.43898034642e-05
19 2.42618152901e-05
20 2.41137706358e-05
21 2.39469132315e-05
22 9.79112456623e-06
23 9.36774522819e-06
24 9.33921096369e-06
25 9.30316233072e-06
26 9.25987681499e-06
27 9.20974101493e-06
28 9.15313270522e-06
29 9.09043712949e-06
30 9.02205247633e-06
31 8.94839168442e-06
32 7.45068134733e-06
33 9.14708309097e-11
34 8.77076189454e-15
35 1.99840144433e-15
36 2.10942374679e-15
37 1.33226762955e-15
38 1.33226762955e-15
39 2.55351295664e-15
40 2.22044604925e-16
41 3.21964677141e-15
42 3.10862446895e-15
43 6.66133814775e-16
44 3.5527136788e-15
45 3.77475828373e-15
46 3.44169137634e-15
47 3.77475828373e-15
48 3.5527136788e-15
49 3.77475828373e-15
50 3.5527136788e-15
51 3.66373598126e-15
52 3.5527136788e-15
53 3.66373598126e-15
54 3.5527136788e-15
55 3.66373598126e-15
56 3.5527136788e-15
57 3.66373598126e-15
58 3.5527136788e-15
59 3.66373598126e-15
60 3.5527136788e-15
61 3.66373598126e-15
62 3.5527136788e-15
63 3.66373598126e-15
64 3.5527136788e-15
65 3.66373598126e-15
66 3.5527136788e-15
67 3.66373598126e-15
68 3.5527136788e-15
69 3.66373598126e-15
70 3.5527136788e-15
71 3.66373598126e-15
72 3.5527136788e-15
73 3.66373598126e-15
74 3.5527136788e-15
75 3.66373598126e-15
76 3.5527136788e-15
77 3.66373598126e-15
78 3.5527136788e-15
79 3.66373598126e-15
80 3.5527136788e-15
81 3.66373598126e-15
82 3.5527136788e-15
83 3.66373598126e-15
84 3.5527136788e-15
85 3.66373598126e-15
86 3.5527136788e-15
87 3.66373598126e-15
88 3.5527136788e-15
89 3.66373598126e-15
90 3.5527136788e-15
91 3.66373598126e-15
92 3.5527136788e-15
93 3.66373598126e-15
94 3.5527136788e-15
95 3.66373598126e-15
96 3.5527136788e-15
97 3.66373598126e-15
98 3.5527136788e-15
99 3.66373598126e-15
100 3.5527136788e-15


==> Figures/data/admm_lasso_fistaP.dat <==
0 0.0
1 0.0
2 0.281753525125
3 0.43404278278
4 0.531063805404
5 0.531063805404
6 0.0
7 0.281753525125
8 0.43404278278
9 0.531063805404
10 0.531063805404
11 0.0
12 0.281753525125
13 0.43404278278
14 0.531063805404
15 0.531063805404
16 0.0
17 0.281753525125
18 0.43404278278
19 0.531063805404
20 0.598778594056
21 0.648923326122
22 0.648923326122
23 0.0
24 0.281753525125
25 0.43404278278
26 0.531063805404
27 0.598778594056
28 0.648923326122
29 0.687645854011
30 0.718499853459
31 0.743691046605
32 0.743691046605
33 0.0
34 0.281753525125
35 0.43404278278
36 0.531063805404
37 0.598778594056
38 0.648923326122
39 0.687645854011
40 0.718499853459
41 0.743691046605
42 0.764664717617
43 0.782409243228
44 0.79762438096
45 0.8108199838
46 0.822376639019
47 0.822376639019
48 0.0
49 0.281753525125
50 0.281753525125
51 0.0
52 0.281753525125
53 0.281753525125
54 0.281753525125
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0


==> Figures/data/admm_lasso_oaim.dat <==
0 9961.21598363
1 2.17859140667
2 0.00646747294956
3 0.00527367029113
4 0.00256770835323
5 0.00256073677548
6 0.00154719492878
7 0.00102132184364
8 0.00071248263871
9 0.00167083090784
10 9.06399481455e-05
11 9.04695285385e-05
12 8.97201175911e-05
13 0.000434208486693
14 2.45495430705e-05
15 2.39183581013e-05
16 2.3982193216e-05
17 0.000119424247586
18 9.29990107068e-06
19 9.16846987042e-06
20 9.12193633651e-06
21 8.9786691525e-06
22 8.95390030531e-06
23 8.09023086391e-05
24 9.98737537117e-10
25 6.28243923551e-09
26 3.6337599596e-13
27 2.24631424572e-12
28 5.21804821574e-15
29 5.55111512313e-15
30 2.10942374679e-15
31 1.99840144433e-15
32 2.88657986403e-15
33 2.10942374679e-15
34 1.66533453694e-15
35 3.44169137634e-15
36 3.21964677141e-15
37 2.33146835171e-15
38 3.99680288865e-15
39 3.33066907388e-15
40 3.77475828373e-15
41 3.5527136788e-15
42 3.77475828373e-15
43 3.5527136788e-15
44 3.77475828373e-15
45 3.5527136788e-15
46 3.66373598126e-15
47 3.5527136788e-15
48 3.5527136788e-15
49 3.5527136788e-15
50 3.66373598126e-15
51 3.5527136788e-15
52 3.66373598126e-15
53 3.5527136788e-15
54 3.66373598126e-15
55 3.5527136788e-15
56 3.66373598126e-15
57 3.5527136788e-15
58 3.66373598126e-15
59 3.5527136788e-15
60 3.66373598126e-15
61 3.5527136788e-15
62 3.66373598126e-15
63 3.5527136788e-15
64 3.66373598126e-15
65 3.5527136788e-15
66 3.66373598126e-15
67 3.5527136788e-15
68 3.66373598126e-15
69 3.5527136788e-15
70 3.66373598126e-15
71 3.5527136788e-15
72 3.66373598126e-15
73 3.5527136788e-15
74 3.66373598126e-15
75 3.5527136788e-15
76 3.66373598126e-15
77 3.5527136788e-15
78 3.66373598126e-15
79 3.5527136788e-15
80 3.66373598126e-15
81 3.5527136788e-15
82 3.66373598126e-15
83 3.5527136788e-15
84 3.66373598126e-15
85 3.5527136788e-15
86 3.66373598126e-15
87 3.5527136788e-15
88 3.66373598126e-15
89 3.5527136788e-15
90 3.66373598126e-15
91 3.5527136788e-15
92 3.66373598126e-15
93 3.5527136788e-15
94 3.66373598126e-15
95 3.5527136788e-15
96 3.66373598126e-15
97 3.5527136788e-15
98 3.66373598126e-15
99 3.5527136788e-15
100 3.66373598126e-15


==> Figures/data/admm_lasso_oaimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 1.99625923409
10 1.99625923409
11 1.99625923409
12 1.99625923409
13 4.10213350093
14 4.10213350093
15 4.10213350093
16 4.10213350093
17 4.34824240982
18 4.34824240982
19 4.34824240982
20 4.34824240982
21 4.49064972246
22 4.49064972246
23 4.49064972246
24 4.49064972246
25 2.53095449089
26 2.53095449089
27 2.53095449089
28 2.53095449089
29 1.52391108615
30 1.52391108615
31 1.52391108615
32 1.52391108615
33 1.04703674679
34 1.04703674679
35 1.04703674679
36 1.04703674679
37 0.993943510891
38 0.993943510891
39 0.993943510891
40 0.993943510891
41 0.721518091231
42 0.721518091231
43 0.721518091231
44 0.721518091231
45 1.36611098311
46 1.36611098311
47 1.36611098311
48 1.36611098311
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0


==> Figures/data/admm_lasso_oim.dat <==
0 9961.21598363
1 2.17859140667
2 0.00646747294956
3 0.00527367029113
4 0.00256770835323
5 0.00256073677548
6 0.00154719492878
7 0.000731156795549
8 0.000394633268569
9 0.000487419229618
10 9.02571058645e-05
11 9.06243426797e-05
12 9.03653428365e-05
13 8.98340753008e-05
14 3.03873828822e-05
15 0.000315232406721
16 2.42377465924e-05
17 2.4459010761e-05
18 2.43224060461e-05
19 2.41636976694e-05
20 2.39383259087e-05
21 4.76004289958e-05
22 2.76479497581e-05
23 9.32910344664e-06
24 9.29894163404e-06
25 9.24518185497e-06
26 9.1681883847e-06
27 9.07071538125e-06
28 8.95555986591e-06
29 6.66781725494e-05
30 1.9547128677e-05
31 8.22937940015e-10
32 4.92939022934e-14
33 4.4408920985e-14
34 2.22044604925e-15
35 1.55431223448e-15
36 3.88578058619e-15
37 2.77555756156e-15
38 1.66533453694e-15
39 1.33226762955e-15
40 9.99200722163e-16
41 1.33226762955e-15
42 7.77156117238e-16
43 9.99200722163e-16
44 9.99200722163e-16
45 9.99200722163e-16
46 8.881784197e-16
47 9.99200722163e-16
48 8.881784197e-16
49 9.99200722163e-16
50 8.881784197e-16
51 9.99200722163e-16
52 8.881784197e-16
53 9.99200722163e-16
54 8.881784197e-16
55 9.99200722163e-16
56 8.881784197e-16
57 9.99200722163e-16
58 8.881784197e-16
59 9.99200722163e-16
60 8.881784197e-16
61 9.99200722163e-16
62 8.881784197e-16
63 9.99200722163e-16
64 8.881784197e-16
65 9.99200722163e-16
66 8.881784197e-16
67 9.99200722163e-16
68 8.881784197e-16
69 9.99200722163e-16
70 8.881784197e-16
71 9.99200722163e-16
72 8.881784197e-16
73 9.99200722163e-16
74 8.881784197e-16
75 9.99200722163e-16
76 8.881784197e-16
77 9.99200722163e-16
78 8.881784197e-16
79 9.99200722163e-16
80 8.881784197e-16
81 9.99200722163e-16
82 8.881784197e-16
83 9.99200722163e-16
84 8.881784197e-16
85 9.99200722163e-16
86 8.881784197e-16
87 9.99200722163e-16
88 8.881784197e-16
89 9.99200722163e-16
90 8.881784197e-16
91 9.99200722163e-16
92 8.881784197e-16
93 9.99200722163e-16
94 8.881784197e-16
95 9.99200722163e-16
96 8.881784197e-16
97 9.99200722163e-16
98 8.881784197e-16
99 9.99200722163e-16
100 8.881784197e-16


==> Figures/data/admm_lasso_oimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.528725820616
8 0.528725820616
9 0.706979587507
10 0.706979587507
11 0.0
12 0.0
13 0.938693139937
14 0.938693139937
15 0.938693139937
16 0.938693139937
17 0.0
18 0.0
19 0.938693139937
20 0.938693139937
21 0.938693139937
22 0.938693139937
23 0.0
24 0.0
25 0.938693139937
26 0.938693139937
27 0.938693139937
28 0.938693139937
29 0.938693139937
30 0.938693139937
31 0.0
32 0.0
33 0.938693139937
34 0.938693139937
35 0.0
36 0.0
37 0.0105690655144
38 0.0105690655144
39 0.0111058233066
40 0.0111058233066
41 0.0879502947217
42 0.0879502947217
43 0.277676932318
44 0.277676932318
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0
51 0.0
52 0.0
53 0.0
54 0.0
55 0.0
56 0.0
57 0.0
58 0.0
59 0.0
60 0.0
61 0.0
62 0.0
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.0
71 0.0
72 0.0
73 0.0
74 0.0
75 0.0
76 0.0
77 0.0
78 0.0
79 0.0
80 0.0
81 0.0
82 0.0
83 0.0
84 0.0
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.0
96 0.0
97 0.0
98 0.0
99 0.0
100 0.0


==> Figures/data/admm_lasso_orig.dat <==
0 9961.21598363
1 2.17859140667
2 0.00646747294956
3 0.00527367029113
4 0.00256770835323
5 0.00256073677548
6 0.00154719492878
7 0.00102132184364
8 0.00071248263871
9 0.00031325156394
10 9.95661860341e-05
11 9.11038031353e-05
12 9.08226919001e-05
13 9.05426751868e-05
14 9.02654148277e-05
15 8.99908315652e-05
16 8.97188986371e-05
17 8.94495903627e-05
18 5.85857017525e-05
19 2.47355057514e-05
20 2.46677015001e-05
21 2.45828485812e-05
22 2.44986732845e-05
23 2.4415303878e-05
24 2.43327335802e-05
25 2.42509546924e-05
26 2.41699596037e-05
27 2.40897407509e-05
28 2.40102906605e-05
29 2.39316019375e-05
30 2.38536672401e-05
31 9.39945573519e-06
32 9.3724921012e-06
33 9.34410300601e-06
34 9.31591818365e-06
35 9.28797530553e-06
36 9.26027190218e-06
37 9.23280591492e-06
38 9.2055753107e-06
39 9.17857807314e-06
40 9.15181220473e-06
41 9.12527571928e-06
42 9.09896665025e-06
43 9.07288304641e-06
44 9.04702297833e-06
45 9.02138453673e-06
46 8.99596581139e-06
47 8.97076492834e-06
48 8.94578001431e-06
49 8.92100922123e-06
50 2.58465703507e-07
51 3.34154925952e-12
52 2.22044604925e-15
53 3.5527136788e-15
54 0.0
55 1.44328993201e-15
56 2.10942374679e-15
57 8.881784197e-16
58 9.99200722163e-16
59 8.881784197e-16
60 9.99200722163e-16
61 8.881784197e-16
62 9.99200722163e-16
63 8.881784197e-16
64 9.99200722163e-16
65 8.881784197e-16
66 9.99200722163e-16
67 8.881784197e-16
68 9.99200722163e-16
69 8.881784197e-16
70 9.99200722163e-16
71 8.881784197e-16
72 9.99200722163e-16
73 8.881784197e-16
74 9.99200722163e-16
75 8.881784197e-16
76 9.99200722163e-16
77 8.881784197e-16
78 9.99200722163e-16
79 8.881784197e-16
80 9.99200722163e-16
81 8.881784197e-16
82 9.99200722163e-16
83 8.881784197e-16
84 9.99200722163e-16
85 8.881784197e-16
86 9.99200722163e-16
87 8.881784197e-16
88 9.99200722163e-16
89 8.881784197e-16
90 9.99200722163e-16
91 8.881784197e-16
92 9.99200722163e-16
93 8.881784197e-16
94 9.99200722163e-16
95 8.881784197e-16
96 9.99200722163e-16
97 8.881784197e-16
98 9.99200722163e-16
99 8.881784197e-16
100 9.99200722163e-16


==> Figures/data/admm_lasso_orm.dat <==
0 9961.21598363
1 0.159581389881
2 4.61421662505e-05
3 1.28273002309e-06
4 1.07391687909e-06
5 8.12059705146e-07
6 5.92989406023e-07
7 4.49368459776e-07
8 3.71719044656e-07
9 2.94809983425e-07
10 2.43763913277e-07
11 1.93247586489e-07
12 1.6154808069e-07
13 1.34347428293e-07
14 1.10874631476e-07
15 9.10812487653e-08
16 7.37728381717e-08
17 5.94690842126e-08
18 4.74944280571e-08
19 3.84863898528e-08
20 3.0036425569e-08
21 2.32672593414e-08
22 1.70836645941e-08
23 1.20118299751e-08
24 7.7353914385e-09
25 4.47370074319e-09
26 2.08034289795e-09
27 6.43151643054e-10
28 9.36106747673e-11
29 8.90132412223e-11
30 8.38921154767e-11
31 4.07047728856e-11
32 2.70901079347e-11
33 1.51246792868e-11
34 9.0486507176e-12
35 5.13644682343e-12
36 2.93842727928e-12
37 1.64601665631e-12
38 9.1837648597e-13
39 5.03930230877e-13
40 2.75890421619e-13
41 1.45994327738e-13
42 7.93809462607e-14
43 4.17443857259e-14
44 2.3758772727e-14
45 1.42108547152e-14
46 6.77236045021e-15
47 5.55111512313e-15
48 2.44249065418e-15
49 3.66373598126e-15
50 1.88737914186e-15
51 2.33146835171e-15
52 3.10862446895e-15
53 1.55431223448e-15
54 5.10702591328e-15
55 1.22124532709e-15
56 3.33066907388e-15
57 3.77475828373e-15
58 6.66133814775e-16
59 1.88737914186e-15
60 2.22044604925e-15
61 -1.11022302463e-16
62 1.44328993201e-15
63 2.44249065418e-15
64 2.6645352591e-15
65 7.77156117238e-16
66 5.55111512313e-16
67 2.22044604925e-15
68 4.88498130835e-15
69 1.7763568394e-15
70 2.77555756156e-15
71 2.33146835171e-15
72 1.66533453694e-15
73 2.77555756156e-15
74 2.6645352591e-15
75 0.0
76 2.10942374679e-15
77 2.22044604925e-16
78 2.44249065418e-15
79 1.22124532709e-15
80 3.44169137634e-15
81 2.77555756156e-15
82 1.55431223448e-15
83 1.11022302463e-15
84 2.99760216649e-15
85 4.10782519111e-15
86 3.99680288865e-15
87 3.77475828373e-15
88 3.5527136788e-15
89 3.10862446895e-15
90 3.44169137634e-15
91 3.33066907388e-15
92 3.44169137634e-15
93 8.881784197e-16
94 3.44169137634e-15
95 3.44169137634e-15
96 8.881784197e-16
97 8.881784197e-16
98 3.44169137634e-15
99 1.7763568394e-15
100 2.99760216649e-15


==> Figures/data/admm_lasso_ormP.dat <==
0 1.0
1 1.0
2 1.0
3 1.02704717509
4 1.84705965967
5 2.254996418
6 2.0094748246
7 1.76723794955
8 1.77514452612
9 1.78993428705
10 1.8150238927
11 1.85078298973
12 1.89329333139
13 1.78535252224
14 1.85307818087
15 1.8716369793
16 1.91065502198
17 1.9417578087
18 1.9650976622
19 1.85935957404
20 1.91178440625
21 1.92301888018
22 1.9430558816
23 1.95803378194
24 1.96870112554
25 1.9756993918
26 1.97956902578
27 1.98184161201
28 1.98290635442
29 1.70690442912
30 1.82676023645
31 1.75761240546
32 1.78416673803
33 1.76365768269
34 1.76674678149
35 1.75821343251
36 1.75555270633
37 1.75005655302
38 1.74605339352
39 1.7413882589
40 1.73713144441
41 1.73274893855
42 1.72850488061
43 1.72426637514
44 1.72009809627
45 1.71596645541
46 1.71188679047
47 1.70785012842
48 1.70385962654
49 1.69991243646
50 1.69600873107
51 1.69214720865
52 1.68832732859
53 1.68454820332
54 1.68080914446
55 1.67710939475
56 1.673448253
57 1.66982499578
58 1.66623897544
59 1.66268954568
60 1.65917600473
61 1.65569773673
62 1.65225407183
63 1.64884451849
64 1.64546846961
65 1.64212514616
66 1.6388147337
67 1.63553584542
68 1.63228762311
69 1.62907067266
70 1.62588177192
71 1.62272423825
72 1.61959935288
73 1.61650233578
74 1.61342324511
75 1.61036864718
76 1.60735478766
77 1.60433874033
78 1.60134265646
79 1.59824422383
80 1.59507989917
81 1.59201938673
82 1.58920900233
83 1.58784469549
84 1.58437001842
85 1.58220080917
86 1.58556755142
87 1.59145856158
88 1.63391931504
89 1.73439196084
90 1.71338726667
91 1.74773404608
92 1.78649531315
93 1.93345049964
94 2.28496933528
95 2.1057322586
96 1.94201066203
97 2.07212698787
98 2.34497186679
99 2.53513195382
100 2.62928158021


==> Figures/data/pg_l1_fista.dat <==
0 0.368095666748
1 0.357419962197
2 0.347402030695
3 0.335379690314
4 0.321868251387
5 0.307335380607
6 0.292191927546
7 0.276782997106
8 0.261385153885
9 0.246210213357
10 0.231413871901
11 0.217107773812
12 0.203377768081
13 0.190316000658
14 0.177926890595
15 0.166224729257
16 0.155213146599
17 0.144886764223
18 0.13528137918
19 0.126334050017
20 0.118012137084
21 0.11028309366
22 0.103111692472
23 0.0964613281352
24 0.0902951227544
25 0.0845768248062
26 0.0792714970094
27 0.0743459863947
28 0.0697692420153
29 0.0655405159024
30 0.0616688035917
31 0.0581088105015
32 0.0547967728022
33 0.0517129435277
34 0.0488392745886
35 0.0461592023599
36 0.043657482199
37 0.0413203385205
38 0.0391556367864
39 0.0371236796383
40 0.0352138808505
41 0.0334166694131
42 0.0317252541722
43 0.0301481505677
44 0.0286630995197
45 0.0272630764217
46 0.0259415852122
47 0.0246926022829
48 0.0235122353665
49 0.0224264716161
50 0.0213950058039
51 0.0204953607344
52 0.0196659485164
53 0.0188765643328
54 0.0181235377521
55 0.0174034291842
56 0.0167222537768
57 0.0161242220491
58 0.0155489304408
59 0.0149849251139
60 0.0144351238624
61 0.0139056509544
62 0.0133734967719
63 0.0129642555167
64 0.0126100055135
65 0.0122551534325
66 0.0119401297516
67 0.0116461773998
68 0.0113598283599
69 0.0110704401915
70 0.0107846603984
71 0.0104929896327
72 0.010197320112
73 0.00990228146027
74 0.00960935989478
75 0.00931728595317
76 0.00902691651563
77 0.00873907137195
78 0.00845450882351
79 0.00817390667273
80 0.00789784833134
81 0.00764866805278
82 0.00748823167388
83 0.00732788899304
84 0.00716715249835
85 0.00700557374034
86 0.00684274840955
87 0.00667832170283
88 0.00651199368749
89 0.00634352436593
90 0.00617273814833
91 0.00599952745769
92 0.00582385522022
93 0.00564706854264
94 0.00550094939647
95 0.00535286104357
96 0.00520284825678
97 0.00508371949979
98 0.00496456472544
99 0.00484100667221
100 0.00471313642318
101 0.00458921962439
102 0.00445063799791
103 0.00430526982032
104 0.00417016927991
105 0.00404274494538
106 0.00391141951455
107 0.00380390165105
108 0.00369694130833
109 0.00359183778887
110 0.00348609978379
111 0.00337965554056
112 0.00327246418925
113 0.00316452072491
114 0.00306038654586
115 0.00296894623912
116 0.00287668846795
117 0.00278359863027
118 0.00269236692209
119 0.00260497142038
120 0.00251920529764
121 0.00243497290477
122 0.00235218737968
123 0.00227077128562
124 0.00219157244433
125 0.00212363526091
126 0.00204583014265
127 0.00197228166475
128 0.0018963156244
129 0.00182442546222
130 0.00175509858091
131 0.00168656485706
132 0.00161876135604
133 0.00155164903416
134 0.00148521195436
135 0.00141945553343
136 0.0013544262644
137 0.001290421297
138 0.0012272424552
139 0.00116493110796
140 0.0011035334018
141 0.00104309758325
142 0.000983671477577
143 0.000925300218116
144 0.000868024302462
145 0.000811878031701
146 0.000764835258772
147 0.000744425186653
148 0.000717055205969
149 0.000683244231018
150 0.000643556423325
151 0.000598682625388
152 0.000588705947615
153 0.00056247931827
154 0.000548865781502
155 0.000530525806381
156 0.000502736955383
157 0.000465925635366
158 0.000420577216725
159 0.000380074002643
160 0.000366965840189
161 0.000380341123674
162 0.000401156379774
163 0.000410049925535
164 0.000407102597727
165 0.000392544841926
166 0.000366737591925
167 0.000349613896807
168 0.000318599689715
169 0.000304410974695
170 0.0002992549498
171 0.000290290372078
172 0.000293670888255
173 0.000294794585586
174 0.000293386081738
175 0.000289233867637
176 0.000282336253575
177 0.000278811395724
178 0.000272009799328
179 0.000264906839436
180 0.000256501157499
181 0.000246839135389
182 0.00023600723983
183 0.000224128263163
184 0.000217880533309
185 0.00021029154296
186 0.000194367118246
187 0.000184871963927
188 0.000174987956788
189 0.000164905664012
190 0.000156265965379
191 0.000146637003152
192 0.000137799936775
193 0.000130230001328
194 0.000123442911392
195 0.000117422063166
196 0.000112215677539
197 0.000108071248853
198 0.000120537167983
199 0.000124257098686
200 0.000119183463001
201 0.000111210764434
202 0.000114344759292
203 0.000117659893929
204 0.000121100665345
205 0.000124609986509
206 0.000128130236465
207 0.000131604303436
208 0.000134976595382
209 0.000138193994022
210 0.000141206730606
211 0.000143969164521
212 0.000146440447828
213 0.000148585050512
214 0.000150373176378
215 0.000151781053558
216 0.00015326195126
217 0.00015494080059
218 0.000156343821645
219 0.000157479451665
220 0.000158361355538
221 0.000159007477184
222 0.000159439050868
223 0.000159679606812
224 0.000159758106554
225 0.000159701612557
226 0.000159536145756
227 0.000159287800977
228 0.000158981132415
229 0.00015863857898
230 0.000158280005099
231 0.000157922361202
232 0.000157579464171
233 0.000157261894451
234 0.000156977003227
235 0.000156729020321
236 0.000156519251084
237 0.000156346348824
238 0.000156206648056
239 0.000156094543163
240 0.000156002896862
241 0.000155923463217
242 0.000155847310623
243 0.00015576523137
244 0.000155668125785
245 0.000155547350678
246 0.000155395023672
247 0.00015520427698
248 0.000154969456228
249 0.000154686261925
250 0.000154351833117
251 0.000153964774562
252 0.00015352513042
253 0.000153034308841
254 0.000152494963095
255 0.000151910835775
256 0.000151286573342
257 0.000150627518675
258 0.000149939489493
259 0.000149228550419
260 0.000148500786167
261 0.000147762082853
262 0.000147017923727
263 0.00014627320484
264 0.000145532075222
265 0.000144797805139
266 0.000144072684979
267 0.000143357956248
268 0.000142653775131
269 0.000141959208123
270 0.000141272258303
271 0.00014058992006
272 0.000139908259393
273 0.000139222516329
274 0.000138527225663
275 0.000137816351859
276 0.000137083433924
277 0.000136321735981
278 0.000135524399481
279 0.000134684593161
280 0.000133795657256
281 0.000132851238849
282 0.000131845415739
283 0.00013077280671
284 0.000129628666624
285 0.000128408965275
286 0.000127110449486
287 0.000125730688361
288 0.00012426810208
289 0.00012272197497
290 0.000121092453894
291 0.000119380533242
292 0.000117588027968
293 0.000115717536218
294 0.000113772393107
295 0.000111756617209
296 0.000109674851205
297 0.000107532298044
298 0.000105334653831
299 0.000103088038463
300 0.000100798924913
301 9.84740678414e-05
302 9.61204321224e-05
303 9.37451217059e-05
304 9.13553091451e-05
305 8.89581660659e-05
306 8.65607947972e-05
307 8.41701613986e-05
308 8.17930303414e-05
309 7.94359011606e-05
310 7.71049474735e-05
311 7.48059588496e-05
312 7.25442861217e-05
313 7.03247908206e-05
314 6.81517995092e-05
315 6.60290638465e-05
316 6.3959727274e-05
317 6.19462992119e-05
318 5.99906376307e-05
319 5.80939408041e-05
320 5.62567489216e-05
321 5.4478956116e-05
322 5.27598332477e-05
323 5.10980615839e-05
324 4.94917772469e-05
325 4.79386260441e-05
326 4.64358280039e-05
327 4.49802506628e-05
328 4.35684898624e-05
329 4.2196956571e-05
330 4.08619680058e-05
331 3.95598411397e-05
332 3.82869865401e-05
333 3.70400003896e-05
334 3.58157525023e-05
335 3.4611468189e-05
336 3.34248018993e-05
337 3.22539007403e-05
338 3.10974561697e-05
339 2.99547424321e-05
340 2.88256406279e-05
341 2.77106476448e-05
342 2.66108695684e-05
343 2.55279995924e-05
344 2.44642808429e-05
345 2.34224549361e-05
346 2.24056974684e-05
347 2.14175419857e-05
348 2.04617942998e-05
349 1.95424392643e-05
350 1.86635423446e-05
351 1.78291484548e-05
352 1.70431805969e-05
353 1.63093408612e-05
354 1.56310162726e-05
355 1.5011191838e-05
356 1.44523729554e-05
357 1.39565191012e-05
358 1.35249903897e-05
359 1.31585082923e-05
360 1.28571313849e-05
361 1.26202466356e-05
362 1.24465763173e-05
363 1.23342002413e-05
364 1.22805926022e-05
365 1.2282672378e-05
366 1.23368658733e-05
367 1.24391797232e-05
368 1.25852824094e-05
369 1.27705921675e-05
370 1.29903690195e-05
371 1.32398086093e-05
372 1.35141354964e-05
373 1.38086936191e-05
374 1.411903176e-05
375 1.44409819914e-05
376 1.47707293117e-05
377 1.51048709273e-05
378 1.54404639302e-05
379 1.5775060443e-05
380 1.61067296294e-05
381 1.64340663238e-05
382 1.6756186371e-05
383 1.70727090972e-05
384 1.73837276659e-05
385 1.76897683433e-05
386 1.79917399713e-05
387 1.82908751609e-05
388 1.85886648891e-05
389 1.88867883237e-05
390 1.91870397667e-05
391 1.94912546456e-05
392 1.98012364544e-05
393 2.01186864859e-05
394 2.0445138063e-05
395 2.07818968536e-05
396 2.11299886202e-05
397 2.14901155707e-05
398 2.18626222032e-05
399 2.22474712934e-05
400 2.26442303849e-05
401 2.30520688803e-05
402 2.34697655551e-05
403 2.38957260619e-05
404 2.43280097496e-05
405 2.47643649148e-05
406 2.52022714061e-05
407 2.5638989369e-05
408 2.60716127707e-05
409 2.64971263063e-05
410 2.69124642154e-05
411 2.73145695465e-05
412 2.77004524599e-05
413 2.8067246198e-05
414 2.84122594882e-05
415 2.87330242492e-05
416 2.90273376384e-05
417 2.92932976452e-05
418 2.95293316242e-05
419 2.97342173459e-05
420 2.990709635e-05
421 3.00474795672e-05
422 3.0155245368e-05
423 3.02306303572e-05
424 3.02742134075e-05
425 3.02868935381e-05
426 3.02698623798e-05
427 3.02245720438e-05
428 3.01526992866e-05
429 3.00561068954e-05
430 2.99368032451e-05
431 2.97969009572e-05
432 2.96385755721e-05
433 2.94640250912e-05
434 2.92754311745e-05
435 2.9074922705e-05
436 2.88645423343e-05
437 2.86462165113e-05
438 2.84217294121e-05
439 2.8192701055e-05
440 2.79605697831e-05
441 2.77265792066e-05
442 2.74917695713e-05
443 2.72569734462e-05
444 2.7022815535e-05
445 2.67897163433e-05
446 2.65578993716e-05
447 2.63274014649e-05
448 2.60980858989e-05
449 2.58696577745e-05
450 2.56416812709e-05
451 2.54135983086e-05
452 2.51847481827e-05
453 2.49543877445e-05
454 2.47217117344e-05
455 2.44858728997e-05
456 2.42460015634e-05
457 2.40012243592e-05
458 2.37506818757e-05
459 2.3493545007e-05
460 2.32290298432e-05
461 2.2956410978e-05
462 2.26750331449e-05
463 2.23843211396e-05
464 2.20837880094e-05
465 2.17730415312e-05
466 2.14517890138e-05
467 2.11198404966e-05
468 2.07771104225e-05
469 2.042361789e-05
470 2.005948559e-05
471 1.968493755e-05
472 1.93002958109e-05
473 1.89059761581e-05
474 1.85024830432e-05
475 1.80904038123e-05
476 1.76704023755e-05
477 1.72432124205e-05
478 1.6809630301e-05
479 1.6370507687e-05
480 1.59267440868e-05
481 1.54792793299e-05
482 1.5029086086e-05
483 1.4577162505e-05
484 1.41245250312e-05
485 1.36722014583e-05
486 1.32212242672e-05
487 1.27726242879e-05
488 1.23274247207e-05
489 1.18866355277e-05
490 1.14512482259e-05
491 1.10222310759e-05
492 1.06005246713e-05
493 1.01870379213e-05
494 9.78264441281e-06
495 9.3881791346e-06
496 9.0044355362e-06
497 8.63216289654e-06
498 8.27206397397e-06
499 7.9247929019e-06
500 7.59095329583e-06
501 7.27109655041e-06
502 6.96572027709e-06
503 6.67526687881e-06
504 6.40012222003e-06
505 6.14061438209e-06
506 5.89701249887e-06
507 5.66952565639e-06
508 5.45830187304e-06
509 5.26342716295e-06
510 5.08492471091e-06
511 4.92275418079e-06
512 4.77681119743e-06
513 4.64692703978e-06
514 4.53286860297e-06
515 4.43433866587e-06
516 4.35097653373e-06
517 4.28235910133e-06
518 4.22800239103e-06
519 4.18736362112e-06
520 4.15984383995e-06
521 4.14479116773e-06
522 4.14150466677e-06
523 4.14923885933e-06
524 4.16720888563e-06
525 4.19459629253e-06
526 4.23055541737e-06
527 4.27422032157e-06
528 4.3247122043e-06
529 4.38114722312e-06
530 4.44264461241e-06
531 4.50833500254e-06
532 4.57736880238e-06
533 4.6489245234e-06
534 4.72221689635e-06
535 4.79650464291e-06
536 4.87109775255e-06
537 4.94536412238e-06
538 5.01873542935e-06
539 5.09071210175e-06
540 5.16086728286e-06
541 5.22884969395e-06
542 5.29438531088e-06
543 5.35727781653e-06
544 5.41740778642e-06
545 5.47473061546e-06
546 5.52927320185e-06
547 5.58112944571e-06
548 5.63045463381e-06
549 5.67745881924e-06
550 5.72239931185e-06
551 5.76557243837e-06
552 5.80730472233e-06
553 5.84794367442e-06
554 5.88784836941e-06
555 5.92738001332e-06
556 5.96689268834e-06
557 6.00672447215e-06
558 6.0471891129e-06
559 6.08856843098e-06
560 6.1311056061e-06
561 6.17499948163e-06
562 6.22040000214e-06
563 6.26740486742e-06
564 6.31605746315e-06
565 6.36634609863e-06
566 6.41820455116e-06
567 6.47151388572e-06
568 6.52610549162e-06
569 6.58176525231e-06
570 6.63823873515e-06
571 6.69523726599e-06
572 6.75244474307e-06
573 6.80952501231e-06
574 6.86612963385e-06
575 6.92190585194e-06
576 6.97650457337e-06
577 7.02958818122e-06
578 7.08083799028e-06
579 7.12996118696e-06
580 7.17669708622e-06
581 7.22082258386e-06
582 7.26215667124e-06
583 7.30056393461e-06
584 7.33595695512e-06
585 7.36829758496e-06
586 7.39759706758e-06
587 7.42391502423e-06
588 7.44735734304e-06
589 7.46807302587e-06
590 7.48625008529e-06
591 7.50211059458e-06
592 7.51590500891e-06
593 7.5279059048e-06
594 7.5384012721e-06
595 7.54768752581e-06
596 7.55606239228e-06
597 7.56381782163e-06
598 7.57123309741e-06
599 7.57856826966e-06
600 7.58605806844e-06
601 7.5939064057e-06
602 7.60228158492e-06
603 7.61131230087e-06
604 7.62108450059e-06
605 7.63163916073e-06
606 7.64297100153e-06
607 7.65502815153e-06
608 7.66771274785e-06
609 7.68088243375e-06
610 7.69435270992e-06
611 7.70790006216e-06
612 7.7212657924e-06
613 7.73416044419e-06
614 7.74626872885e-06
615 7.75725483337e-06
616 7.76676799452e-06
617 7.7744482202e-06
618 7.7799320421e-06
619 7.78285818115e-06
620 7.78287302516e-06
621 7.77963581322e-06
622 7.77282343845e-06
623 7.76213479498e-06
624 7.74729459729e-06
625 7.7280566283e-06
626 7.7042063768e-06
627 7.67556303338e-06
628 7.64198085568e-06
629 7.60334988892e-06
630 7.55959606963e-06
631 7.51068074811e-06
632 7.45659965978e-06
633 7.3973814041e-06
634 7.33308548978e-06
635 7.2638000036e-06
636 7.18963898261e-06
637 7.11073955106e-06
638 7.0272588974e-06
639 6.93937117058e-06
640 6.84726435063e-06
641 6.75113716947e-06
642 6.65119614118e-06
643 6.54765275376e-06
644 6.44072087164e-06
645 6.3306143897e-06
646 6.21754516961e-06
647 6.10172128662e-06
648 5.98334559876e-06
649 5.86261464697e-06
650 5.73971789214e-06
651 5.61483726963e-06
652 5.48814706297e-06
653 5.35981405969e-06
654 5.22999797914e-06
655 5.09885212935e-06
656 4.96652426846e-06
657 4.83315762656e-06
658 4.69889205629e-06
659 4.5638652682e-06
660 4.4282141099e-06
661 4.29207585689e-06
662 4.15558947181e-06
663 4.01889679946e-06
664 3.88214366248e-06
665 3.74548083387e-06
666 3.60906485791e-06
667 3.47305869464e-06
668 3.33763218274e-06
669 3.20296229162e-06
670 3.06923317256e-06
671 2.93663599271e-06
672 2.80536856045e-06
673 2.6756347436e-06
674 2.5476436939e-06
675 2.42160889025e-06
676 2.29774701171e-06
677 2.17627667198e-06
678 2.05741702342e-06
679 1.94138627024e-06
680 1.82840009888e-06
681 1.71867007281e-06
682 1.61240200119e-06
683 1.50979431812e-06
684 1.41103650142e-06
685 1.3163075494e-06
686 1.22577454609e-06
687 1.1395913348e-06
688 1.05789732463e-06
689 9.80816440788e-07
690 9.08456244064e-07
691 8.40907217192e-07
692 7.78242244814e-07
693 7.20516277364e-07
694 6.67766187734e-07
695 6.2001081963e-07
696 5.77251220546e-07
697 5.39471054439e-07
698 5.0663718032e-07
699 4.78700384277e-07
700 4.55596250282e-07
701 4.37246151841e-07
702 4.23558342511e-07
703 4.14429126017e-07
704 4.09744084551e-07
705 4.09379343758e-07
706 4.13202849103e-07
707 4.21075638135e-07
708 4.32853081378e-07
709 4.48386080376e-07
710 4.6752219629e-07
711 4.90106705331e-07
712 5.15983557103e-07
713 5.44996234808e-07
714 5.76988501255e-07
715 6.11805034523e-07
716 6.49291944932e-07
717 6.89297177892e-07
718 7.31670802834e-07
719 7.76265200009e-07
720 8.22935146416e-07
721 8.71537816416e-07
722 9.21932707454e-07
723 9.7398150295e-07
724 1.02754788855e-06
725 1.08249733582e-06
726 1.1386968643e-06
727 1.19601480419e-06
728 1.25432056497e-06
729 1.31348442783e-06
730 1.37337737027e-06
731 1.43387093543e-06
732 1.4948371474e-06
733 1.55614848724e-06
734 1.61767792373e-06
735 1.67929900641e-06
736 1.7408860159e-06
737 1.80231417102e-06
738 1.86345988568e-06
739 1.92420106798e-06
740 1.98441745924e-06
741 2.04399099202e-06
742 2.10280616869e-06
743 2.16075044296e-06
744 2.21771459424e-06
745 2.27359308519e-06
746 2.3282843955e-06
747 2.38169131195e-06
748 2.43372118219e-06
749 2.48428611427e-06
750 2.53330311906e-06
751 2.58069419784e-06
752 2.62638636728e-06
753 2.67031163093e-06
754 2.71240688915e-06
755 2.75261380395e-06
756 2.79087861516e-06
757 2.82715192651e-06
758 2.86138845879e-06
759 2.89354679039e-06
760 2.92358909204e-06
761 2.95148086321e-06
762 2.97719069092e-06
763 3.00069003162e-06
764 3.02195302826e-06
765 3.04095637793e-06
766 3.05767924647e-06
767 3.07210324524e-06
768 3.08421246875e-06
769 3.09399359155e-06
770 3.10143603477e-06
771 3.10653218549e-06
772 3.10927767611e-06
773 3.10967170958e-06
774 3.10771742218e-06
775 3.10342227861e-06
776 3.0967984801e-06
777 3.08786337716e-06
778 3.07663987259e-06
779 3.06315679699e-06
780 3.04744924828e-06
781 3.02955887499e-06
782 3.00953409749e-06
783 2.98743024418e-06
784 2.96330960625e-06
785 2.93724138789e-06
786 2.90930155988e-06
787 2.87957259604e-06
788 2.84814310625e-06
789 2.8151073565e-06
790 2.78056468273e-06
791 2.74461880612e-06
792 2.70737705355e-06
793 2.6689495003e-06
794 2.6294480423e-06
795 2.58898541428e-06
796 2.54767417524e-06
797 2.50562566939e-06
798 2.46294898887e-06
799 2.41974995407e-06
800 2.3761301316e-06
801 2.33218590501e-06
802 2.28800762153e-06
803 2.24367882579e-06
804 2.19927559758e-06
805 2.15486600935e-06
806 2.11050970994e-06
807 2.06625764299e-06
808 2.02215191025e-06
809 1.97822577808e-06
810 1.93450383101e-06
811 1.89100226533e-06
812 1.84772932266e-06
813 1.80468585109e-06
814 1.76186598788e-06
815 1.71925794396e-06
816 1.67684488644e-06
817 1.63460589109e-06
818 1.59251695708e-06
819 1.55055205803e-06
820 1.50868421445e-06
821 1.46688656777e-06
822 1.42513343432e-06
823 1.38340132361e-06
824 1.34166990018e-06
825 1.29992287667e-06
826 1.25814881469e-06
827 1.2163418317e-06
828 1.17450219256e-06
829 1.1326367807e-06
830 1.09075944443e-06
831 1.04889120578e-06
832 1.00706034151e-06
833 9.6530232635e-07
834 9.23659645324e-07
835 8.82181480866e-07
836 8.40923280176e-07
837 7.99946215491e-07
838 7.59316538701e-07
839 7.1910485544e-07
840 6.79385323998e-07
841 6.40234792737e-07
842 6.01731896088e-07
843 5.6395612319e-07
844 5.26986872862e-07
845 4.90902511474e-07
846 4.55779449682e-07
847 4.21691253472e-07
848 3.8870780017e-07
849 3.56894492071e-07
850 3.26311543397e-07
851 2.97013344863e-07
852 2.69047914614e-07
853 2.42456448363e-07
854 2.17272962955e-07
855 1.93524043901e-07
856 1.71228697388e-07
857 1.50398303866e-07
858 1.3103666896e-07
859 1.13140178004e-07
860 9.66980334138e-08
861 8.16925834202e-08
862 6.80997245261e-08
863 5.58893734071e-08
864 4.50259975415e-08
865 3.54691941928e-08
866 2.71743094138e-08
867 2.00930801997e-08
868 1.41742980686e-08
869 9.36447480671e-09
870 5.60850565989e-09
871 2.85031592773e-09
872 1.0334850753e-09
873 1.01838981692e-10
874 0.0
875 6.73891331626e-10
876 2.07119082996e-09
877 4.14172574015e-09
878 6.83780726485e-09
879 1.01145067877e-08
880 1.39298624857e-08
881 1.82450312636e-08
882 2.30243715205e-08
883 2.8235472127e-08
884 3.38491224494e-08
885 3.98392315248e-08
886 4.61827002751e-08
887 5.28592521976e-08
888 5.98512265304e-08
889 6.71433452171e-08
890 7.47224542241e-08
891 8.25772488167e-08
892 9.06979898407e-08
893 9.90762142328e-08
894 1.07704452468e-07
895 1.16575947895e-07
896 1.25684393393e-07
897 1.35023685233e-07
898 1.4458769676e-07
899 1.54370079219e-07
900 1.64364089283e-07
901 1.74562444055e-07
902 1.84957208549e-07
903 1.95539713255e-07
904 2.06300501515e-07
905 2.17229305821e-07
906 2.28315050699e-07
907 2.3954588535e-07
908 2.50909232391e-07
909 2.62391860906e-07
910 2.73979976484e-07
911 2.85659320476e-07
912 2.97415282846e-07
913 3.09233018081e-07
914 3.21097565315e-07
915 3.32993967234e-07
916 3.44907385375e-07
917 3.56823207037e-07
918 3.68727145594e-07
919 3.80605327588e-07
920 3.92444369335e-07
921 4.04231436435e-07
922 4.15954290678e-07
923 4.27601320185e-07
924 4.3916155662e-07
925 4.50624676296e-07
926 4.61980987743e-07
927 4.73221406228e-07
928 4.8433741856e-07
929 4.95321036131e-07
930 5.06164742287e-07
931 5.16861433097e-07
932 5.27404350859e-07
933 5.3778702136e-07
934 5.48003184386e-07
935 5.58046730159e-07
936 5.67911633886e-07
937 5.77591896755e-07
938 5.87081492198e-07
939 5.96374314099e-07
940 6.05464133663e-07
941 6.14344562666e-07
942 6.23009019651e-07
943 6.31450704836e-07
944 6.39662578072e-07
945 6.47637343365e-07
946 6.55367434321e-07
947 6.62845005439e-07
948 6.70061921115e-07
949 6.77009750927e-07
950 6.83679756919e-07
951 6.90062888831e-07
952 6.96149768831e-07
953 7.01930678804e-07
954 7.07395542698e-07
955 7.12533907543e-07
956 7.17334916633e-07
957 7.21787285052e-07
958 7.25879267249e-07
959 7.29598627514e-07
960 7.32932607328e-07
961 7.35867890345e-07
962 7.38390571686e-07
963 7.40486130857e-07
964 7.42139404597e-07
965 7.43334571507e-07
966 7.4405513828e-07
967 7.44283939036e-07
968 7.44003144426e-07
969 7.43194281005e-07
970 7.41838266705e-07
971 7.39915457626e-07
972 7.37405712437e-07
973 7.34288471638e-07
974 7.30542849992e-07
975 7.26147747543e-07
976 7.21081978239e-07
977 7.15324404266e-07
978 7.08854095255e-07
979 7.01650490542e-07
980 6.93693577802e-07
981 6.84964077569e-07
982 6.75443634579e-07
983 6.65115016674e-07
984 6.53962310637e-07
985 6.41971123039e-07
986 6.2912877502e-07
987 6.15424492978e-07
988 6.0084959147e-07
989 5.85397645303e-07
990 5.69064653011e-07
991 5.51849180574e-07
992 5.3375249448e-07
993 5.14778674243e-07
994 4.94934707829e-07
995 4.74230567316e-07
996 4.52679264129e-07
997 4.30296883014e-07
998 4.071025973e-07
999 3.83118662795e-07
1000 3.58370389364e-07


==> Figures/data/pg_l1_fistaP.dat <==
0 0.0
1 0.0
2 0.281753525125
3 0.43404278278
4 0.531063805404
5 0.598778594056
6 0.648923326122
7 0.687645854011
8 0.718499853459
9 0.743691046605
10 0.764664717617
11 0.782409243228
12 0.79762438096
13 0.8108199838
14 0.822376639019
15 0.832584381523
16 0.84166823163
17 0.849805522435
18 0.857137947999
19 0.863780123005
20 0.869825781042
21 0.875352339941
22 0.880424316147
23 0.885095913764
24 0.889413012526
25 0.893414711783
26 0.89713454227
27 0.90060142634
28 0.903840445661
29 0.906873460036
30 0.909719610059
31 0.912395728294
32 0.914916677883
33 0.917295633121
34 0.919544313288
35 0.92167317861
36 0.923691595313
37 0.925607975328
38 0.927429895087
39 0.929164196959
40 0.93081707625
41 0.932394156076
42 0.933900552075
43 0.935340928502
44 0.936719547041
45 0.938040309402
46 0.939306794618
47 0.940522291784
48 0.941689828894
49 0.942812198286
50 0.943891979173
51 0.944931557634
52 0.945933144383
53 0.946898790624
54 0.947830402199
55 0.948729752265
56 0.949598492665
57 0.950438164136
58 0.951250205519
59 0.952035962054
60 0.952796692881
61 0.953533577833
62 0.954247723589
63 0.954940169265
64 0.955611891504
65 0.956263809103
66 0.956896787243
67 0.957511641346
68 0.958109140608
69 0.958690011232
70 0.959254939398
71 0.959804573979
72 0.960339529054
73 0.960860386207
74 0.961367696651
75 0.961861983191
76 0.962343742028
77 0.962813444437
78 0.963271538312
79 0.963718449599
80 0.964154583628
81 0.964580326345
82 0.96499604546
83 0.96540209151
84 0.965798798855
85 0.966186486598
86 0.966565459447
87 0.966936008521
88 0.967298412098
89 0.967652936314
90 0.967999835824
91 0.96833935441
92 0.968671725559
93 0.968997173
94 0.969315911209
95 0.969628145883
96 0.969934074386
97 0.970233886166
98 0.970527763147
99 0.970815880105
100 0.971098405007
101 0.971375499348
102 0.971647318455
103 0.971914011782
104 0.972175723182
105 0.97243259117
106 0.972684749166
107 0.972932325732
108 0.973175444785
109 0.97341422581
110 0.973648784054
111 0.973879230713
112 0.974105673109
113 0.974328214858
114 0.974546956027
115 0.974761993286
116 0.974973420051
117 0.975181326618
118 0.975385800295
119 0.975586925526
120 0.975784784
121 0.975979454773
122 0.976171014363
123 0.976359536861
124 0.976545094019
125 0.976727755343
126 0.976907588184
127 0.977084657818
128 0.977259027526
129 0.977430758668
130 0.977599910758
131 0.977766541534
132 0.977930707017
133 0.978092461583
134 0.978251858019
135 0.978408947578
136 0.978563780039
137 0.978716403758
138 0.978866865718
139 0.979015211577
140 0.979161485717
141 0.979305731283
142 0.979447990233
143 0.979588303372
144 0.979726710396
145 0.979863249927
146 0.979997959549
147 0.980130875845
148 0.980262034427
149 0.98039146997
150 0.980519216242
151 0.980645306135
152 0.98076977169
153 0.980892644128
154 0.981013953872
155 0.981133730576
156 0.98125200315
157 0.981368799777
158 0.981484147942
159 0.981598074452
160 0.981710605455
161 0.98182176646
162 0.98193158236
163 0.982040077446
164 0.982147275429
165 0.982253199455
166 0.98235787212
167 0.982461315492
168 0.982563551119
169 0.982664600051
170 0.98276448285
171 0.982863219605
172 0.982960829947
173 0.98305733306
174 0.983152747694
175 0.98324709218
176 0.983340384436
177 0.983432641986
178 0.983523881962
179 0.983614121124
180 0.983703375864
181 0.983791662216
182 0.983878995871
183 0.983965392179
184 0.984050866164
185 0.984135432531
186 0.984219105671
187 0.984301899675
188 0.984383828337
189 0.984464905165
190 0.984545143386
191 0.984624555957
192 0.984703155566
193 0.984780954643
194 0.984857965367
195 0.984934199671
196 0.985009669247
197 0.985084385553
198 0.985158359821
199 0.98523160306
200 0.98530412606
201 0.985375939403
202 0.985447053462
203 0.985517478409
204 0.985587224222
205 0.985656300684
206 0.985724717392
207 0.985792483762
208 0.985859609028
209 0.985926102254
210 0.98599197233
211 0.986057227984
212 0.986121877777
213 0.986185930115
214 0.986249393249
215 0.986312275277
216 0.98637458415
217 0.986436327675
218 0.986497513518
219 0.986558149204
220 0.986618242128
221 0.986677799549
222 0.986736828598
223 0.986795336282
224 0.986853329482
225 0.986910814959
226 0.986967799357
227 0.987024289203
228 0.987080290913
229 0.987135810791
230 0.987190855033
231 0.987245429729
232 0.987299540866
233 0.987353194329
234 0.987406395905
235 0.987459151283
236 0.987511466056
237 0.987563345724
238 0.987614795698
239 0.987665821298
240 0.987716427755
241 0.987766620217
242 0.987816403746
243 0.987865783324
244 0.98791476385
245 0.987963350145
246 0.988011546953
247 0.988059358942
248 0.988106790704
249 0.988153846762
250 0.988200531564
251 0.988246849489
252 0.988292804847
253 0.988338401883
254 0.988383644773
255 0.98842853763
256 0.988473084503
257 0.988517289379
258 0.988561156184
259 0.988604688783
260 0.988647890985
261 0.988690766537
262 0.988733319134
263 0.988775552413
264 0.988817469957
265 0.988859075295
266 0.988900371905
267 0.988941363213
268 0.988982052593
269 0.989022443372
270 0.989062538826
271 0.989102342184
272 0.989141856629
273 0.989181085297
274 0.989220031278
275 0.989258697619
276 0.989297087323
277 0.98933520335
278 0.989373048618
279 0.989410626003
280 0.989447938341
281 0.989484988428
282 0.98952177902
283 0.989558312837
284 0.989594592559
285 0.989630620828
286 0.989666400251
287 0.9897019334
288 0.989737222809
289 0.989772270979
290 0.989807080377
291 0.989841653437
292 0.989875992557
293 0.989910100106
294 0.98994397842
295 0.989977629804
296 0.99001105653
297 0.990044260843
298 0.990077244957
299 0.990110011055
300 0.990142561293
301 0.990174897799
302 0.990207022671
303 0.990238937982
304 0.990270645777
305 0.990302148075
306 0.990333446867
307 0.99036454412
308 0.990395441776
309 0.990426141751
310 0.990456645938
311 0.990486956203
312 0.990517074393
313 0.990547002327
314 0.990576741803
315 0.990606294598
316 0.990635662463
317 0.990664847131
318 0.990693850312
319 0.990722673693
320 0.990751318942
321 0.990779787707
322 0.990808081614
323 0.99083620227
324 0.990864151263
325 0.990891930159
326 0.990919540509
327 0.990946983842
328 0.99097426167
329 0.991001375486
330 0.991028326766
331 0.991055116968
332 0.991081747531
333 0.99110821988
334 0.991134535421
335 0.991160695544
336 0.991186701622
337 0.991212555012
338 0.991238257057
339 0.991263809081
340 0.991289212395
341 0.991314468294
342 0.991339578058
343 0.991364542953
344 0.991389364229
345 0.991414043122
346 0.991438580855
347 0.991462978635
348 0.991487237658
349 0.991511359105
350 0.991535344142
351 0.991559193925
352 0.991582909594
353 0.991606492279
354 0.991629943095
355 0.991653263146
356 0.991676453522
357 0.991699515304
358 0.991722449557
359 0.991745257339
360 0.991767939691
361 0.991790497648
362 0.991812932228
363 0.991835244444
364 0.991857435292
365 0.991879505763
366 0.991901456831
367 0.991923289465
368 0.991945004621
369 0.991966603245
370 0.991988086273
371 0.99200945463
372 0.992030709233
373 0.992051850989
374 0.992072880793
375 0.992093799533
376 0.992114608088
377 0.992135307325
378 0.992155898104
379 0.992176381277
380 0.992196757683
381 0.992217028158
382 0.992237193524
383 0.992257254598
384 0.992277212186
385 0.992297067089
386 0.992316820096
387 0.99233647199
388 0.992356023547
389 0.992375475533
390 0.992394828707
391 0.99241408382
392 0.992433241616
393 0.992452302831
394 0.992471268194
395 0.992490138427
396 0.992508914244
397 0.992527596352
398 0.992546185451
399 0.992564682234
400 0.992583087387
401 0.992601401591
402 0.992619625517
403 0.992637759831
404 0.992655805195
405 0.99267376226
406 0.992691631673
407 0.992709414075
408 0.9927271101
409 0.992744720376
410 0.992762245525
411 0.992779686163
412 0.992797042901
413 0.992814316342
414 0.992831507085
415 0.992848615722
416 0.992865642841
417 0.992882589023
418 0.992899454844
419 0.992916240875
420 0.99293294768
421 0.99294957582
422 0.992966125848
423 0.992982598315
424 0.992998993764
425 0.993015312735
426 0.993031555761
427 0.993047723372
428 0.993063816092
429 0.99307983444
430 0.993095778931
431 0.993111650074
432 0.993127448376
433 0.993143174335
434 0.993158828449
435 0.993174411209
436 0.993189923101
437 0.993205364608
438 0.993220736209
439 0.993236038377
440 0.993251271581
441 0.993266436288
442 0.993281532957
443 0.993296562047
444 0.99331152401
445 0.993326419295
446 0.993341248346
447 0.993356011606
448 0.99337070951
449 0.993385342493
450 0.993399910983
451 0.993414415406
452 0.993428856184
453 0.993443233735
454 0.993457548473
455 0.993471800809
456 0.993485991152
457 0.993500119903
458 0.993514187465
459 0.993528194233
460 0.9935421406
461 0.993556026958
462 0.993569853692
463 0.993583621185
464 0.993597329819
465 0.993610979969
466 0.993624572009
467 0.99363810631
468 0.993651583239
469 0.99366500316
470 0.993678366434
471 0.993691673419
472 0.993704924471
473 0.99371811994
474 0.993731260177
475 0.993744345528
476 0.993757376335
477 0.99377035294
478 0.993783275679
479 0.993796144888
480 0.993808960899
481 0.99382172404
482 0.993834434639
483 0.99384709302
484 0.993859699503
485 0.993872254408
486 0.99388475805
487 0.993897210743
488 0.993909612797
489 0.993921964522
490 0.993934266222
491 0.993946518201
492 0.993958720761
493 0.993970874199
494 0.993982978813
495 0.993995034894
496 0.994007042736
497 0.994019002626
498 0.994030914852
499 0.994042779699
500 0.994054597447
501 0.994066368378
502 0.994078092769
503 0.994089770896
504 0.994101403032
505 0.994112989448
506 0.994124530414
507 0.994136026196
508 0.994147477059
509 0.994158883266
510 0.994170245078
511 0.994181562754
512 0.994192836551
513 0.994204066722
514 0.994215253522
515 0.994226397201
516 0.994237498007
517 0.994248556189
518 0.99425957199
519 0.994270545654
520 0.994281477424
521 0.994292367537
522 0.994303216232
523 0.994314023745
524 0.994324790309
525 0.994335516158
526 0.994346201522
527 0.99435684663
528 0.994367451708
529 0.994378016983
530 0.994388542677
531 0.994399029014
532 0.994409476213
533 0.994419884494
534 0.994430254072
535 0.994440585165
536 0.994450877986
537 0.994461132747
538 0.994471349658
539 0.99448152893
540 0.99449167077
541 0.994501775384
542 0.994511842976
543 0.99452187375
544 0.994531867908
545 0.994541825649
546 0.994551747173
547 0.994561632677
548 0.994571482356
549 0.994581296405
550 0.994591075017
551 0.994600818384
552 0.994610526695
553 0.994620200141
554 0.994629838908
555 0.994639443183
556 0.99464901315
557 0.994658548993
558 0.994668050895
559 0.994677519035
560 0.994686953595
561 0.994696354752
562 0.994705722683
563 0.994715057564
564 0.994724359571
565 0.994733628876
566 0.994742865651
567 0.994752070068
568 0.994761242296
569 0.994770382504
570 0.99477949086
571 0.994788567529
572 0.994797612677
573 0.994806626467
574 0.994815609063
575 0.994824560626
576 0.994833481317
577 0.994842371296
578 0.99485123072
579 0.994860059746
580 0.994868858532
581 0.994877627233
582 0.994886366002
583 0.994895074992
584 0.994903754355
585 0.994912404244
586 0.994921024806
587 0.994929616192
588 0.994938178548
589 0.994946712023
590 0.994955216762
591 0.99496369291
592 0.994972140611
593 0.994980560008
594 0.994988951243
595 0.994997314457
596 0.99500564979
597 0.995013957382
598 0.99502223737
599 0.995030489893
600 0.995038715086
601 0.995046913086
602 0.995055084026
603 0.995063228041
604 0.995071345264
605 0.995079435826
606 0.995087499859
607 0.995095537493
608 0.995103548858
609 0.995111534082
610 0.995119493293
611 0.995127426618
612 0.995135334182
613 0.995143216112
614 0.995151072532
615 0.995158903565
616 0.995166709335
617 0.995174489963
618 0.995182245571
619 0.995189976278
620 0.995197682206
621 0.995205363473
622 0.995213020197
623 0.995220652496
624 0.995228260487
625 0.995235844284
626 0.995243404004
627 0.995250939762
628 0.99525845167
629 0.995265939842
630 0.995273404391
631 0.995280845428
632 0.995288263063
633 0.995295657408
634 0.995303028571
635 0.995310376663
636 0.995317701789
637 0.99532500406
638 0.99533228358
639 0.995339540456
640 0.995346774795
641 0.9953539867
642 0.995361176276
643 0.995368343627
644 0.995375488854
645 0.995382612062
646 0.995389713351
647 0.995396792822
648 0.995403850576
649 0.995410886713
650 0.995417901332
651 0.995424894531
652 0.995431866408
653 0.995438817061
654 0.995445746587
655 0.995452655081
656 0.99545954264
657 0.995466409359
658 0.995473255331
659 0.995480080651
660 0.995486885412
661 0.995493669707
662 0.995500433628
663 0.995507177267
664 0.995513900715
665 0.995520604062
666 0.995527287399
667 0.995533950815
668 0.995540594399
669 0.995547218239
670 0.995553822424
671 0.99556040704
672 0.995566972174
673 0.995573517914
674 0.995580044344
675 0.995586551551
676 0.995593039618
677 0.99559950863
678 0.995605958672
679 0.995612389826
680 0.995618802175
681 0.995625195802
682 0.995631570788
683 0.995637927216
684 0.995644265165
685 0.995650584716
686 0.995656885951
687 0.995663168947
688 0.995669433784
689 0.99567568054
690 0.995681909295
691 0.995688120125
692 0.995694313108
693 0.995700488321
694 0.995706645839
695 0.99571278574
696 0.995718908098
697 0.995725012989
698 0.995731100488
699 0.995737170667
700 0.995743223603
701 0.995749259366
702 0.995755278032
703 0.995761279672
704 0.995767264359
705 0.995773232163
706 0.995779183158
707 0.995785117412
708 0.995791034998
709 0.995796935985
710 0.995802820443
711 0.995808688441
712 0.995814540049
713 0.995820375335
714 0.995826194366
715 0.995831997212
716 0.995837783939
717 0.995843554615
718 0.995849309305
719 0.995855048078
720 0.995860770998
721 0.99586647813
722 0.995872169542
723 0.995877845296
724 0.995883505459
725 0.995889150093
726 0.995894779263
727 0.995900393033
728 0.995905991465
729 0.995911574622
730 0.995917142566
731 0.995922695361
732 0.995928233066
733 0.995933755745
734 0.995939263458
735 0.995944756266
736 0.995950234229
737 0.995955697407
738 0.99596114586
739 0.995966579648
740 0.99597199883
741 0.995977403464
742 0.99598279361
743 0.995988169324
744 0.995993530666
745 0.995998877693
746 0.996004210461
747 0.996009529029
748 0.996014833452
749 0.996020123787
750 0.99602540009
751 0.996030662417
752 0.996035910824
753 0.996041145365
754 0.996046366095
755 0.996051573069
756 0.996056766341
757 0.996061945966
758 0.996067111997
759 0.996072264487
760 0.99607740349
761 0.996082529059
762 0.996087641245
763 0.996092740103
764 0.996097825682
765 0.996102898037
766 0.996107957217
767 0.996113003274
768 0.99611803626
769 0.996123056225
770 0.996128063219
771 0.996133057292
772 0.996138038496
773 0.996143006879
774 0.99614796249
775 0.996152905379
776 0.996157835596
777 0.996162753187
778 0.996167658203
779 0.996172550691
780 0.9961774307
781 0.996182298276
782 0.996187153467
783 0.996191996321
784 0.996196826884
785 0.996201645204
786 0.996206451326
787 0.996211245297
788 0.996216027164
789 0.996220796971
790 0.996225554765
791 0.99623030059
792 0.996235034492
793 0.996239756516
794 0.996244466706
795 0.996249165108
796 0.996253851764
797 0.996258526719
798 0.996263190017
799 0.996267841702
800 0.996272481816
801 0.996277110403
802 0.996281727506
803 0.996286333167
804 0.996290927429
805 0.996295510334
806 0.996300081925
807 0.996304642243
808 0.996309191329
809 0.996313729226
810 0.996318255974
811 0.996322771615
812 0.996327276189
813 0.996331769737
814 0.9963362523
815 0.996340723917
816 0.996345184629
817 0.996349634476
818 0.996354073497
819 0.996358501731
820 0.996362919219
821 0.996367325999
822 0.996371722109
823 0.99637610759
824 0.996380482478
825 0.996384846813
826 0.996389200633
827 0.996393543975
828 0.996397876878
829 0.996402199379
830 0.996406511515
831 0.996410813324
832 0.996415104842
833 0.996419386107
834 0.996423657156
835 0.996427918025
836 0.996432168749
837 0.996436409366
838 0.996440639912
839 0.996444860422
840 0.996449070932
841 0.996453271477
842 0.996457462093
843 0.996461642815
844 0.996465813678
845 0.996469974717
846 0.996474125967
847 0.996478267461
848 0.996482399235
849 0.996486521322
850 0.996490633757
851 0.996494736573
852 0.996498829805
853 0.996502913485
854 0.996506987647
855 0.996511052325
856 0.996515107551
857 0.996519153359
858 0.99652318978
859 0.996527216849
860 0.996531234597
861 0.996535243056
862 0.996539242259
863 0.996543232238
864 0.996547213025
865 0.996551184651
866 0.996555147148
867 0.996559100547
868 0.996563044881
869 0.996566980179
870 0.996570906473
871 0.996574823794
872 0.996578732173
873 0.996582631639
874 0.996586522225
875 0.996590403959
876 0.996594276872
877 0.996598140994
878 0.996601996356
879 0.996605842986
880 0.996609680915
881 0.996613510171
882 0.996617330785
883 0.996621142785
884 0.996624946201
885 0.996628741061
886 0.996632527395
887 0.996636305231
888 0.996640074598
889 0.996643835524
890 0.996647588037
891 0.996651332167
892 0.996655067939
893 0.996658795384
894 0.996662514528
895 0.996666225399
896 0.996669928026
897 0.996673622434
898 0.996677308652
899 0.996680986707
900 0.996684656626
901 0.996688318436
902 0.996691972163
903 0.996695617835
904 0.996699255478
905 0.996702885118
906 0.996706506783
907 0.996710120497
908 0.996713726289
909 0.996717324182
910 0.996720914204
911 0.99672449638
912 0.996728070736
913 0.996731637297
914 0.996735196089
915 0.996738747138
916 0.996742290468
917 0.996745826104
918 0.996749354073
919 0.996752874398
920 0.996756387104
921 0.996759892217
922 0.99676338976
923 0.996766879758
924 0.996770362237
925 0.996773837219
926 0.996777304729
927 0.996780764791
928 0.99678421743
929 0.996787662668
930 0.996791100531
931 0.996794531041
932 0.996797954221
933 0.996801370097
934 0.99680477869
935 0.996808180024
936 0.996811574123
937 0.996814961009
938 0.996818340705
939 0.996821713235
940 0.99682507862
941 0.996828436884
942 0.99683178805
943 0.996835132139
944 0.996838469174
945 0.996841799178
946 0.996845122172
947 0.996848438179
948 0.996851747221
949 0.996855049319
950 0.996858344496
951 0.996861632774
952 0.996864914173
953 0.996868188716
954 0.996871456423
955 0.996874717317
956 0.996877971419
957 0.996881218749
958 0.99688445933
959 0.996887693181
960 0.996890920324
961 0.99689414078
962 0.99689735457
963 0.996900561714
964 0.996903762232
965 0.996906956146
966 0.996910143476
967 0.996913324242
968 0.996916498464
969 0.996919666162
970 0.996922827358
971 0.99692598207
972 0.996929130318
973 0.996932272123
974 0.996935407504
975 0.996938536481
976 0.996941659073
977 0.996944775301
978 0.996947885182
979 0.996950988738
980 0.996954085987
981 0.996957176948
982 0.99696026164
983 0.996963340083
984 0.996966412295
985 0.996969478296
986 0.996972538104
987 0.996975591738
988 0.996978639216
989 0.996981680558
990 0.996984715781
991 0.996987744904
992 0.996990767946
993 0.996993784925
994 0.996996795859
995 0.996999800766
996 0.997002799664
997 0.997005792572
998 0.997008779507
999 0.997011760487
1000 0.99701473553


==> Figures/data/pg_l1_oaim.dat <==
0 0.368095666748
1 0.357419962197
2 0.347402030695
3 0.337982427621
4 0.329107644397
5 0.320729618365
6 0.312805243827
7 0.305295897644
8 0.298166988626
9 0.264931462635
10 0.25966004676
11 0.234588546651
12 0.230459649231
13 0.210219471039
14 0.206895383961
15 0.190475504861
16 0.187726929024
17 0.173727042211
18 0.17142381723
19 0.159610224924
20 0.157658126649
21 0.147471219706
22 0.145792136965
23 0.136997097258
24 0.135536394553
25 0.127793132881
26 0.126511402712
27 0.119698052668
28 0.118563767443
29 0.112479166694
30 0.111468514246
31 0.106035298399
32 0.105128756957
33 0.100220581481
34 0.0994029419011
35 0.0949683410653
36 0.0942269042919
37 0.0901826682392
38 0.0895072930662
39 0.0858180965266
40 0.0852001645443
41 0.081814002414
42 0.0812514472144
43 0.0781617994551
44 0.0776439090338
45 0.0748241720547
46 0.0743489213935
47 0.0717338921602
48 0.0712957359219
49 0.0688736462278
50 0.0684671691004
51 0.0662176603606
52 0.0658393131865
53 0.0637387012289
54 0.0633856680161
55 0.0614240611008
56 0.0610938508418
57 0.0592543212287
58 0.058944797545
59 0.0572193374105
60 0.0569285968855
61 0.0553042891178
62 0.0550306805428
63 0.0535011764516
64 0.0532432179317
65 0.0517984348042
66 0.0515548285937
67 0.0501897119748
68 0.0499592856555
69 0.048665837889
70 0.0484475563255
71 0.0472217037774
72 0.0470146263468
73 0.0458499359175
74 0.0456532262032
75 0.0445463787519
76 0.0443592727853
77 0.043305029627
78 0.0431268438047
79 0.0421224741392
80 0.0419525812039
81 0.0409937722023
82 0.0408316077561
83 0.0399160930685
84 0.0397611371085
85 0.0388853314455
86 0.0387371137599
87 0.0378991214954
88 0.0377572072621
89 0.0369540218733
90 0.0368180161593
91 0.0360480408866
92 0.0359175772686
93 0.0351782711464
94 0.0350530154856
95 0.0343430248577
96 0.0342226662023
97 0.0335398283839
98 0.033424082154
99 0.0327688746149
100 0.0326578827904
101 0.0320282863557
102 0.0319214242997
103 0.0313151085687
104 0.031212146417
105 0.0306269486995
106 0.0305276777446
107 0.0299633326643
108 0.0298675541105
109 0.0293361034077
110 0.0292439714294
111 0.0287458157798
112 0.0286563831557
113 0.0281649099031
114 0.0280791018891
115 0.0276120472545
116 0.0275282834874
117 0.0270745896431
118 0.0269943935178
119 0.0265525731419
120 0.0264739112747
121 0.0260561576779
122 0.0259809807309
123 0.0255599385127
124 0.0254888574051
125 0.0250879867999
126 0.0250194702366
127 0.0246306278977
128 0.0245644996258
129 0.0241870429346
130 0.0241228915498
131 0.0237566565597
132 0.0236943903054
133 0.0233387232909
134 0.0232782567197
135 0.0229328146807
136 0.0228740669713
137 0.0225382737956
138 0.0224811694663
139 0.0221547209123
140 0.0220991884177
141 0.0217815739243
142 0.0217275462846
143 0.0214184952772
144 0.021365908892
145 0.0210649668881
146 0.0210137620911
147 0.0207206877556
148 0.0206708078024
149 0.0203851950463
150 0.0203365866033
151 0.0200582195576
152 0.020010831832
153 0.0197393464525
154 0.0196931316236
155 0.0194283342852
156 0.0193832467521
157 0.019124810138
158 0.0190808069008
159 0.0188285568724
160 0.0187855968782
161 0.0185392383458
162 0.0184972828269
163 0.0182659075631
164 0.0182243227804
165 0.0180106013259
166 0.017970514033
167 0.0177550364084
168 0.0177144105937
169 0.0177144105937
170 0.0176774988273
171 0.0176407241057
172 0.0176040856378
173 0.0175675826391
174 0.0175312143318
175 0.0174949799444
176 0.0174588787117
177 0.0172519951846
178 0.0172167808746
179 0.0170149578239
180 0.0169805970161
181 0.0167836232117
182 0.0167500843288
183 0.0165578024848
184 0.0165250554997
185 0.0163372518307
186 0.0163052683782
187 0.0161218258409
188 0.0160905788032
189 0.0159113045115
190 0.0158807682129
191 0.0157055556462
192 0.0156757054981
193 0.0155043798314
194 0.0154751925083
195 0.0153076566
196 0.0152791097319
197 0.0151152045371
198 0.0150872768684
199 0.0149269136203
200 0.0148995847407
201 0.0147426182961
202 0.0147158687843
203 0.0145622178719
204 0.0145360290582
205 0.0143887052114
206 0.014364021695
207 0.0142222656892
208 0.014198127013
209 0.0140597714343
210 0.0140361573686
211 0.0139007957098
212 0.0138776880321
213 0.013744969933
214 0.0137223521285
215 0.0135924359909
216 0.0135702915797
217 0.0134430580731
218 0.0134213714507
219 0.0132967577943
220 0.0132755140131
221 0.0131534121502
222 0.0131325970188
223 0.0130129494331
224 0.0129925493303
225 0.0128752576658
226 0.012855259632
227 0.0127402710715
228 0.0127206626475
229 0.0126078872762
230 0.0125886565868
231 0.0124780458161
232 0.0124591814293
233 0.0123506527702
234 0.0123321437735
235 0.0122256524506
236 0.0122074883262
237 0.0121029584386
238 0.0120851291338
239 0.011982519352
240 0.0119650151678
241 0.0118642554755
242 0.0118470671307
243 0.0117481193189
244 0.0117312378512
245 0.0116340371883
246 0.0116174540123
247 0.0115219651206
248 0.0115056719388
249 0.0114118348542
250 0.0113958237106
251 0.0113036056295
252 0.0112878688293
253 0.0111972141042
254 0.0111817442625
255 0.0110926224344
256 0.0110774124038
257 0.0109897717466
258 0.0109748146619
259 0.0108886268558
260 0.0108739160683
261 0.0107891329591
262 0.0107746620776
263 0.0106912573011
264 0.0106770201322
265 0.0105949487959
266 0.0105809393817
267 0.0105001769119
268 0.0104863894755
269 0.0104068939648
270 0.0103933229452
271 0.0103150714617
272 0.0103017114637
273 0.0102246648378
274 0.0102115106647
275 0.0101356474721
276 0.0101226940794
277 0.010047977666
278 0.0100352201914
279 0.00996163051974
280 0.00994906424128
281 0.00987656697242
282 0.00986418733606
283 0.0097927637095
284 0.00978056629041
285 0.00971018410168
286 0.00969816462985
287 0.00962880629611
288 0.00961696062084
289 0.0095485959084
290 0.00953692002198
291 0.00946953243535
292 0.00945802244036
293 0.00939158356813
294 0.00938023569936
295 0.00931473005122
296 0.00930354064557
297 0.00923894149739
298 0.00922790701416
299 0.00916419980597
300 0.00915331679908
301 0.00909047637103
302 0.00907974150791
303 0.00901775416203
304 0.00900716419783
305 0.00894600621506
306 0.00893555799421
307 0.00887521631323
308 0.00886490673552
309 0.00880536262516
310 0.00879518868326
311 0.00873642579947
312 0.00872638457203
313 0.00866838612982
314 0.00865847478014
315 0.00860122448
316 0.00859144025305
317 0.0085349222637
318 0.00852526248326
319 0.00846946142523
320 0.00845992349108
321 0.00840482442083
322 0.00839540580614
323 0.00834099420098
324 0.00833169244976
325 0.00827795419327
326 0.00826876691794
327 0.00821568828605
328 0.0082066131651
329 0.00815418081274
330 0.00814521558847
331 0.0080934165367
332 0.0080845590131
333 0.00803338063682
334 0.00802462867747
335 0.00797405869355
336 0.00796541021967
337 0.0079154366756
338 0.00790688966412
339 0.0078575009271
340 0.00784905340883
341 0.00780023815524
342 0.0077918882131
343 0.00774363541845
344 0.0077353811858
345 0.00768768011497
346 0.00767951977396
347 0.00763235997193
348 0.00762429175193
349 0.00757766303475
350 0.00756968521085
351 0.00752357765702
352 0.0075156885486
353 0.00747009249074
354 0.00746229046003
355 0.00741719647689
356 0.00740947992765
357 0.0073648788364
358 0.00735724621261
359 0.0073131290614
360 0.00730557884603
361 0.00726193690682
362 0.00725446762063
363 0.00721129238234
364 0.00720390258269
365 0.00716118574451
366 0.00715387402427
367 0.0071116074893
368 0.00710437247576
369 0.00706254834478
370 0.00705538869863
371 0.00701399926419
372 0.00700691367848
373 0.00696595141914
374 0.00695893861834
375 0.00691839619312
376 0.0069114549322
377 0.00687132517523
378 0.00686445423873
379 0.0068247301541
380 0.00681792835528
381 0.00677860311203
382 0.00677186929201
383 0.00673293621935
384 0.00672626924635
385 0.00668772182899
386 0.00668112059748
387 0.00664295247115
388 0.00663641590114
389 0.00659862084826
390 0.00659214788453
391 0.00655471983
392 0.00654830944147
393 0.00651124244862
394 0.00650489362758
395 0.00646818189429
396 0.00646189365578
397 0.00642553151066
398 0.00641930289184
399 0.00638328479058
400 0.0063771148501
401 0.00634143537193
402 0.00633532318934
403 0.00629997703362
404 0.00629392170877
405 0.00625890369166
406 0.0062529043442
407 0.00621820939545
408 0.00621226516422
409 0.0061778883241
410 0.00617199836664
411 0.00613793478292
412 0.00613209827497
413 0.00609834319999
414 0.006092559335
415 0.0060591081229
416 0.00605337611153
417 0.0060202242155
418 0.00601454328518
419 0.00598168625483
420 0.00597605564932
421 0.00594348912812
422 0.00593790810706
423 0.00590562782985
424 0.00590009566837
425 0.00586809745898
426 0.00586261344727
427 0.0058308932162
428 0.00582545665911
429 0.00579401040125
430 0.00578862061795
431 0.00575744441042
432 0.00575210073399
433 0.00572119073401
434 0.0057158925111
435 0.00568524495393
436 0.00567999154441
437 0.00564960274137
438 0.00564439351801
439 0.00561425985454
440 0.00560909420265
441 0.00557921213644
442 0.00557408945359
443 0.00554445551276
444 0.00553937520844
445 0.00550998598977
446 0.00550494748511
447 0.00547579965235
448 0.00547080237983
449 0.005441892662
450 0.00543693606517
451 0.00540826125498
452 0.00540334478818
453 0.00537490174044
454 0.00537002486853
455 0.00534181049866
456 0.0053369726968
457 0.0053089839793
458 0.00530418473265
459 0.00527641869973
460 0.00527165750322
461 0.00524411124337
462 0.0052393876015
463 0.00521205825812
464 0.0052073716847
465 0.00518025645482
466 0.00517560647276
467 0.00514870260574
468 0.0051440887468
469 0.00511739354311
470 0.00511281534775
471 0.00508632615774
472 0.00508178317485
473 0.0050554973976
474 0.00505098918436
475 0.0050249042665
476 0.00502043038816
477 0.00499454382279
478 0.00499010385248
479 0.00496441317811
480 0.00496000669665
481 0.0049345094961
482 0.00493013609185
483 0.00490482999129
484 0.00490048925995
485 0.00487537192784
486 0.00487106347231
487 0.00484613261849
488 0.00484185604868
489 0.00481710942341
490 0.00481286435609
491 0.00478829974914
492 0.00478408580778
493 0.00475970104753
494 0.00475551786217
495 0.00473131081476
496 0.00472715802185
497 0.00470312659031
498 0.00469900383256
499 0.00467514595603
500 0.00467105288228
501 0.00464736653519
502 0.00464330280027
503 0.00461978599156
504 0.00461575125616
505 0.00459240202852
506 0.00458839595907
507 0.0045652123882
508 0.00456123465674
509 0.00453821485067
510 0.00453426513471
511 0.00451140723304
512 0.00450748521548
513 0.00448478738875
514 0.00448089275772
515 0.00445835320671
516 0.00445448565551
517 0.0044321026106
518 0.00442826183753
519 0.00440603355811
520 0.00440221926641
521 0.00438014404019
522 0.00437635593792
523 0.00435443208042
524 0.00435066988034
525 0.00432889573422
526 0.00432515915374
527 0.00430353308829
528 0.00429982184931
529 0.00427834225987
530 0.00427465608875
531 0.00425332139617
532 0.00424966002358
533 0.00422846867372
534 0.00422483183458
535 0.00420378229774
536 0.00420016973116
537 0.00417926050163
538 0.00417567195075
539 0.00415490154629
540 0.00415133675828
541 0.00413070371967
542 0.0041271624456
543 0.00410666533613
544 0.00410314733089
545 0.00408278473596
546 0.00407928975821
547 0.00405906028485
548 0.00405558809691
549 0.00403549037335
550 0.00403204074117
551 0.00401207341643
552 0.00400864610949
553 0.00398880785295
554 0.00398540264418
555 0.00396569214521
556 0.00396230881095
557 0.00394272477848
558 0.0039393630984
559 0.00391990426055
560 0.00391656401757
561 0.00389722912129
562 0.00389391010156
563 0.00387469791224
564 0.00387139990502
565 0.00385230920615
566 0.00384903200379
567 0.00383006159661
568 0.00382680499449
569 0.00380795369764
570 0.00380471749408
571 0.00378598414327
572 0.00378276813952
573 0.00376415158721
574 0.00376095558734
575 0.00374245470243
576 0.00373927851334
577 0.00372089218083
578 0.00371773561213
579 0.00369946273285
580 0.00369632559686
581 0.00367816508716
582 0.00367504719885
583 0.00365699799029
584 0.00365389916721
585 0.00363596020633
586 0.00363288026857
587 0.00361505051655
588 0.00361198928671
589 0.00359426771914
590 0.00359122502227
591 0.00357361062888
592 0.00357058629242
593 0.00355307807682
594 0.0035500719306
595 0.00353266891001
596 0.00352968078616
597 0.00351238199119
598 0.00350941172411
599 0.0034922161985
600 0.00348926362486
601 0.00347217042525
602 0.00346923538388
603 0.00345224357957
604 0.00344932591148
605 0.00343243458423
606 0.00342953413254
607 0.00341274237631
608 0.00340985898623
609 0.00339316590699
610 0.00339029942576
611 0.00337370414128
612 0.00337085441817
613 0.00335435605779
614 0.00335152294402
615 0.00333512064848
616 0.00333230399723
617 0.00331599691843
618 0.00331319658477
619 0.00329698388563
620 0.00329419972651
621 0.00327808058072
622 0.00327531245492
623 0.0032592860468
624 0.00325653381493
625 0.00324059933923
626 0.00323786286366
627 0.00322201952538
628 0.00321929867022
629 0.00320354568444
630 0.00320084031554
631 0.00318517690724
632 0.00318248689212
633 0.00316691229604
634 0.00316423750389
635 0.00314875096432
636 0.00314609126596
637 0.00313069203663
638 0.00312804730448
639 0.00311273464837
640 0.00311010475643
641 0.00309487794561
642 0.00309226276944
643 0.00307712108497
644 0.00307452050164
645 0.00305946323334
646 0.00305687712145
647 0.00304190356784
648 0.00303933180744
649 0.00302444127553
650 0.00302188374813
651 0.00300707555334
652 0.00300453214188
653 0.00298980560786
654 0.00298727619669
655 0.0029726306552
656 0.00297011513004
657 0.00295554992083
658 0.00295304816878
659 0.00293856263943
660 0.00293607454892
661 0.00292166805477
662 0.00291919351553
663 0.00290486541951
664 0.0029024043226
665 0.0028881539951
666 0.00288570623284
667 0.00287153305166
668 0.00286909851761
669 0.00285500186777
670 0.00285258045676
671 0.00283855973041
672 0.00283615133846
673 0.0028222059348
674 0.00281981045914
675 0.00280593978426
676 0.0028035571233
677 0.0027897605901
678 0.00278739064342
679 0.00277366767152
680 0.00277131033981
681 0.00275766035542
682 0.00275531554053
683 0.00274173797635
684 0.00273940558123
685 0.00272589987637
686 0.00272357980505
687 0.00271014540492
688 0.00270783756252
689 0.00269447391872
690 0.00269217821141
691 0.00267888478168
692 0.00267660111667
693 0.00266337736475
694 0.00266110565029
695 0.00264795104585
696 0.0026456911912
697 0.00263260520977
698 0.00263035712516
699 0.00261733924801
700 0.0026151028447
701 0.00260215255876
702 0.00259992774893
703 0.00258704454674
704 0.00258483124356
705 0.00257201462315
706 0.00256981274071
707 0.00255706220552
708 0.00255487165885
709 0.00254218671769
710 0.0025400074227
711 0.00252738758964
712 0.00252521946318
713 0.00251266425746
714 0.00251050721724
715 0.00249801616324
716 0.00249587012785
717 0.00248344275498
718 0.00248130764387
719 0.00246894348651
720 0.00246681921998
721 0.00245451781741
722 0.0024524043166
723 0.00244016521292
724 0.00243806239979
725 0.00242588514387
726 0.00242379294119
727 0.00241167708659
728 0.00240959541794
729 0.00239754052285
730 0.00239546931258
731 0.00238347493976
732 0.00238141411302
733 0.00236964765076
734 0.00236765486341
735 0.00235611862167
736 0.0023541379347
737 0.00234267164065
738 0.00234070292731
739 0.00232930585291
740 0.0023273489902
741 0.00231602042883
742 0.0023140752973
743 0.00230281456236
744 0.00230088104586
745 0.00228968746951
746 0.00228776545499
747 0.002276638387
748 0.0022747277643
749 0.00226366657096
750 0.00226176723266
751 0.0022507712958
752 0.00224888313707
753 0.00223795185314
754 0.00223607477156
755 0.00222520755082
756 0.00222334144624
757 0.00221253771199
758 0.00221068248644
759 0.00219994167428
760 0.00219809723184
761 0.00218741878904
762 0.00218558503571
763 0.00217496842059
764 0.00217314526424
765 0.00216258994562
766 0.00216077729584
767 0.00215028275253
768 0.00214848052058
769 0.00213804624088
770 0.00213625433962
771 0.00212587982089
772 0.00212409816467
773 0.00211378291292
774 0.00211201141756
775 0.00210175494704
776 0.00209999352972
777 0.00208979536261
778 0.00208804394184
779 0.00207790360788
780 0.00207616210345
781 0.00206607913964
782 0.00206434747255
783 0.00205432142289
784 0.0020525995153
785 0.00204262993049
786 0.00204091770572
787 0.00203100414292
788 0.00202930152533
789 0.00201944354794
790 0.00201775046299
791 0.00200794764039
792 0.00200626401452
793 0.00199651592194
794 0.00199484168257
795 0.00198514790083
796 0.00198348297633
797 0.00197384309169
798 0.00197218741135
799 0.00196260101534
800 0.00196095450934
801 0.00195142119859
802 0.00194978379797
803 0.00194030317408
804 0.00193867481072
805 0.00192924648009
806 0.0019276270867
807 0.00191825066044
808 0.00191664017048
809 0.00190731526425
810 0.001905713612
811 0.00189643984589
812 0.00189484696636
813 0.00188562396482
814 0.00188403979375
815 0.00187486718542
816 0.00187329165928
817 0.00186416907696
818 0.00186260213291
819 0.00185352921339
820 0.00185197078928
821 0.00184294717332
822 0.00184139720766
823 0.00183242253985
824 0.00183088097181
825 0.00182195490053
826 0.00182042166993
827 0.00181160735971
828 0.00181009691152
829 0.0018013541304
830 0.00179985218494
831 0.0017911585271
832 0.00178966498884
833 0.00178101748949
834 0.00177953227126
835 0.0017709328722
836 0.00176945589022
837 0.00176090411436
838 0.00175943528942
839 0.00175093068498
840 0.00174946994181
841 0.00174101207861
842 0.00173955934526
843 0.00173114781166
844 0.00172970301908
845 0.00172133741937
846 0.00171990050099
847 0.00171158045325
848 0.00171015134468
849 0.00170187647899
850 0.0017004551177
851 0.00169222507461
852 0.00169081139974
853 0.00168262582905
854 0.0016812197812
855 0.00167307834084
856 0.00167167986191
857 0.00166358221714
858 0.00166219125018
859 0.00165413707277
860 0.00165275356192
861 0.00164474252955
862 0.00164336641988
863 0.00163539821563
864 0.00163402945307
865 0.00162610376496
866 0.00162474229628
867 0.00161685881688
868 0.00161550458957
869 0.00160766301569
870 0.00160631597795
871 0.00159851601038
872 0.00159717611108
873 0.00158941745434
874 0.00158808464294
875 0.00158036700509
876 0.00157904123167
877 0.00157136432413
878 0.00157004553931
879 0.00156240907673
880 0.00156109723167
881 0.00155350093178
882 0.00155219597818
883 0.00154463956169
884 0.00154334145173
885 0.00153582464222
886 0.00153453332857
887 0.00152705585242
888 0.00152577128824
889 0.00151833287454
890 0.00151705501343
891 0.00150965539392
892 0.00150838418992
893 0.00150102309892
894 0.00149975850654
895 0.00149243568089
896 0.00149117765503
897 0.00148389283405
898 0.00148264133008
899 0.00147539425551
900 0.00147414922917
901 0.00146693964515
902 0.00146570105259
903 0.00145852870558
904 0.00145729650338
905 0.00145016114216
906 0.00144893528727
907 0.00144183666288
908 0.00144061711263
909 0.00143355497836
910 0.00143234169048
911 0.00142531580179
912 0.00142410873438
913 0.00141711884893
914 0.00141591796046
915 0.00140896383804
916 0.00140776908734
917 0.00140085048987
918 0.00139966183614
919 0.00139277852759
920 0.00139159593039
921 0.00138474767683
922 0.00138357109605
923 0.00137675766557
924 0.00137558706147
925 0.00136880822416
926 0.00136764355734
927 0.00136089908529
928 0.00135974031668
929 0.00135302998392
930 0.0013518770748
931 0.00134520065733
932 0.0013440535693
933 0.00133741084501
934 0.00133626954
935 0.00132966028869
936 0.00132852472895
937 0.00132194873229
938 0.00132081888041
939 0.00131427592191
940 0.00131315174077
941 0.00130666381608
942 0.00130555044572
943 0.0012991030698
944 0.00129799535831
945 0.00129158071636
946 0.00129047861634
947 0.00128409643716
948 0.00128299990313
949 0.00127664992614
950 0.0012755589143
951 0.00126924088825
952 0.00126815535625
953 0.00126186903807
954 0.00126078894487
955 0.00125453409868
956 0.00125345940439
957 0.00124723580072
958 0.00124616646645
959 0.0012399738815
960 0.00123890986927
961 0.00123274808436
962 0.00123168935701
963 0.001225558158
964 0.00122450467912
965 0.00121840385602
966 0.00121735558984
967 0.00121128493643
968 0.00121024184782
969 0.00120420116131
970 0.00120316321567
971 0.00119715229645
972 0.00119611945972
973 0.00119013811109
974 0.00118911034968
975 0.00118315837766
976 0.00118213565843
977 0.00117621287159
978 0.00117519516182
979 0.00116930137111
980 0.00116828863847
981 0.0011624236571
982 0.00116141586964
983 0.00115557951294
984 0.00115457663906
985 0.00114876872442
986 0.00114777073287
987 0.00114199107959
988 0.00114099793944
989 0.00113524636871
990 0.00113425804934
991 0.00112853438415
992 0.00112755085524
993 0.00112185492028
994 0.00112087615181
995 0.00111520777348
996 0.00111423373571
997 0.00110859274202
998 0.00110762340549
999 0.00110200962603
1000 0.00110104496153


==> Figures/data/pg_l1_oaimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 4.16126066198
10 4.16126066198
11 4.16126066198
12 4.16126066198
13 4.26664237523
14 4.26664237523
15 4.26664237523
16 4.26664237523
17 4.40706172945
18 4.40706172945
19 4.40706172945
20 4.40706172945
21 4.48195958649
22 4.48195958649
23 4.48195958649
24 4.48195958649
25 4.53190687035
26 4.53190687035
27 4.53190687035
28 4.53190687035
29 4.56975640853
30 4.56975640853
31 4.56975640853
32 4.56975640853
33 4.59913443613
34 4.59913443613
35 4.59913443613
36 4.59913443613
37 4.62267233853
38 4.62267233853
39 4.62267233853
40 4.62267233853
41 4.64187639401
42 4.64187639401
43 4.64187639401
44 4.64187639401
45 4.64840019036
46 4.64840019036
47 4.64840019036
48 4.64840019036
49 4.66459249018
50 4.66459249018
51 4.66459249018
52 4.66459249018
53 4.67831648081
54 4.67831648081
55 4.67831648081
56 4.67831648081
57 4.68898127249
58 4.68898127249
59 4.68898127249
60 4.68898127249
61 4.69796652109
62 4.69796652109
63 4.69796652109
64 4.69796652109
65 4.70580081996
66 4.70580081996
67 4.70580081996
68 4.70580081996
69 4.71271238293
70 4.71271238293
71 4.71271238293
72 4.71271238293
73 4.71887156643
74 4.71887156643
75 4.71887156643
76 4.71887156643
77 4.7244086397
78 4.7244086397
79 4.7244086397
80 4.7244086397
81 4.7294249485
82 4.7294249485
83 4.7294249485
84 4.7294249485
85 4.73400034884
86 4.73400034884
87 4.73400034884
88 4.73400034884
89 4.73819841786
90 4.73819841786
91 4.73819841786
92 4.73819841786
93 4.7420702359
94 4.7420702359
95 4.7420702359
96 4.7420702359
97 4.74565719678
98 4.74565719678
99 4.74565719678
100 4.74565719678
101 4.74259303448
102 4.74259303448
103 4.74259303448
104 4.74259303448
105 4.75124984155
106 4.75124984155
107 4.75124984155
108 4.75124984155
109 4.75414774596
110 4.75414774596
111 4.75414774596
112 4.75414774596
113 4.75064825237
114 4.75064825237
115 4.75064825237
116 4.75064825237
117 4.75049719318
118 4.75049719318
119 4.75049719318
120 4.75049719318
121 4.75039005733
122 4.75039005733
123 4.75039005733
124 4.75039005733
125 4.75870339415
126 4.75870339415
127 4.75870339415
128 4.75870339415
129 4.76435332656
130 4.76435332656
131 4.76435332656
132 4.76435332656
133 4.76656746783
134 4.76656746783
135 4.76656746783
136 4.76656746783
137 4.76862875357
138 4.76862875357
139 4.76862875357
140 4.76862875357
141 4.77056065683
142 4.77056065683
143 4.77056065683
144 4.77056065683
145 4.77237873251
146 4.77237873251
147 4.77237873251
148 4.77237873251
149 4.77409462978
150 4.77409462978
151 4.77409462978
152 4.77409462978
153 4.7757174893
154 4.7757174893
155 4.7757174893
156 4.7757174893
157 4.7772547834
158 4.7772547834
159 4.7772547834
160 4.7772547834
161 4.7787128309
162 4.7787128309
163 4.7787128309
164 4.7787128309
165 4.69673524255
166 4.69673524255
167 4.69673524255
168 4.69673524255
169 0.0
170 0.0
171 0.0
172 0.0
173 0.0
174 0.0
175 0.0
176 0.0
177 4.77699631526
178 4.77699631526
179 4.77699631526
180 4.77699631526
181 4.77763096522
182 4.77763096522
183 4.77763096522
184 4.77763096522
185 4.77896630413
186 4.77896630413
187 4.77896630413
188 4.77896630413
189 4.78021911607
190 4.78021911607
191 4.78021911607
192 4.78021911607
193 4.78140173267
194 4.78140173267
195 4.78140173267
196 4.78140173267
197 4.7825231062
198 4.7825231062
199 4.7825231062
200 4.7825231062
201 4.7835900347
202 4.7835900347
203 4.7835900347
204 4.7835900347
205 4.78460785227
206 4.78460785227
207 4.78460785227
208 4.78460785227
209 4.77264586542
210 4.77264586542
211 4.77264586542
212 4.77264586542
213 4.7834565128
214 4.7834565128
215 4.7834565128
216 4.7834565128
217 4.78462284174
218 4.78462284174
219 4.78462284174
220 4.78462284174
221 4.78571260448
222 4.78571260448
223 4.78571260448
224 4.78571260448
225 4.78673772247
226 4.78673772247
227 4.78673772247
228 4.78673772247
229 4.78770779453
230 4.78770779453
231 4.78770779453
232 4.78770779453
233 4.7886299242
234 4.7886299242
235 4.7886299242
236 4.7886299242
237 4.78950952227
238 4.78950952227
239 4.78950952227
240 4.78950952227
241 4.79035082896
242 4.79035082896
243 4.79035082896
244 4.79035082896
245 4.79115725726
246 4.79115725726
247 4.79115725726
248 4.79115725726
249 4.79193162155
250 4.79193162155
251 4.79193162155
252 4.79193162155
253 4.79267629205
254 4.79267629205
255 4.79267629205
256 4.79267629205
257 4.79339330105
258 4.79339330105
259 4.79339330105
260 4.79339330105
261 4.79408441746
262 4.79408441746
263 4.79408441746
264 4.79408441746
265 4.79475120014
266 4.79475120014
267 4.79475120014
268 4.79475120014
269 4.79539503716
270 4.79539503716
271 4.79539503716
272 4.79539503716
273 4.79601717505
274 4.79601717505
275 4.79601717505
276 4.79601717505
277 4.79661874143
278 4.79661874143
279 4.79661874143
280 4.79661874143
281 4.79720076263
282 4.79720076263
283 4.79720076263
284 4.79720076263
285 4.79776417777
286 4.79776417777
287 4.79776417777
288 4.79776417777
289 4.79830985022
290 4.79830985022
291 4.79830985022
292 4.79830985022
293 4.79883857704
294 4.79883857704
295 4.79883857704
296 4.79883857704
297 4.79935109682
298 4.79935109682
299 4.79935109682
300 4.79935109682
301 4.79984809633
302 4.79984809633
303 4.79984809633
304 4.79984809633
305 4.80033021616
306 4.80033021616
307 4.80033021616
308 4.80033021616
309 4.80042021843
310 4.80042021843
311 4.80042021843
312 4.80042021843
313 4.80042021843
314 4.80042021843
315 4.80042021843
316 4.80042021843
317 4.80042021843
318 4.80042021843
319 4.80042021843
320 4.80042021843
321 4.80042021843
322 4.80042021843
323 4.80042021843
324 4.80042021843
325 4.80042021843
326 4.80042021843
327 4.80042021843
328 4.80042021843
329 4.80042021843
330 4.80042021843
331 4.80042021843
332 4.80042021843
333 4.80042021843
334 4.80042021843
335 4.80042021843
336 4.80042021843
337 4.80042021843
338 4.80042021843
339 4.80042021843
340 4.80042021843
341 4.80042021843
342 4.80042021843
343 4.80042021843
344 4.80042021843
345 4.80042021843
346 4.80042021843
347 4.80042021843
348 4.80042021843
349 4.80042021843
350 4.80042021843
351 4.80042021843
352 4.80042021843
353 4.80042021843
354 4.80042021843
355 4.80042021843
356 4.80042021843
357 4.80042021843
358 4.80042021843
359 4.80042021843
360 4.80042021843
361 4.80042021843
362 4.80042021843
363 4.80042021843
364 4.80042021843
365 4.80042021843
366 4.80042021843
367 4.80042021843
368 4.80042021843
369 4.80042021843
370 4.80042021843
371 4.80042021843
372 4.80042021843
373 4.80042021843
374 4.80042021843
375 4.80042021843
376 4.80042021843
377 4.80042021843
378 4.80042021843
379 4.80042021843
380 4.80042021843
381 4.80042021843
382 4.80042021843
383 4.80042021843
384 4.80042021843
385 4.80042021843
386 4.80042021843
387 4.80042021843
388 4.80042021843
389 4.80042021843
390 4.80042021843
391 4.80042021843
392 4.80042021843
393 4.80042021843
394 4.80042021843
395 4.80042021843
396 4.80042021843
397 4.80042021843
398 4.80042021843
399 4.80042021843
400 4.80042021843
401 4.80042021843
402 4.80042021843
403 4.80042021843
404 4.80042021843
405 4.80042021843
406 4.80042021843
407 4.80042021843
408 4.80042021843
409 4.80042021843
410 4.80042021843
411 4.80042021843
412 4.80042021843
413 4.80042021843
414 4.80042021843
415 4.80042021843
416 4.80042021843
417 4.80042021843
418 4.80042021843
419 4.80042021843
420 4.80042021843
421 4.80042021843
422 4.80042021843
423 4.80042021843
424 4.80042021843
425 4.80042021843
426 4.80042021843
427 4.80042021843
428 4.80042021843
429 4.80042021843
430 4.80042021843
431 4.80042021843
432 4.80042021843
433 4.80042021843
434 4.80042021843
435 4.80042021843
436 4.80042021843
437 4.80042021843
438 4.80042021843
439 4.80042021843
440 4.80042021843
441 4.80042021843
442 4.80042021843
443 4.80042021843
444 4.80042021843
445 4.80042021843
446 4.80042021843
447 4.80042021843
448 4.80042021843
449 4.80042021843
450 4.80042021843
451 4.80042021843
452 4.80042021843
453 4.80042021843
454 4.80042021843
455 4.80042021843
456 4.80042021843
457 4.80042021843
458 4.80042021843
459 4.80042021843
460 4.80042021843
461 4.80042021843
462 4.80042021843
463 4.80042021843
464 4.80042021843
465 4.80042021843
466 4.80042021843
467 4.80042021843
468 4.80042021843
469 4.80042021843
470 4.80042021843
471 4.80042021843
472 4.80042021843
473 4.80042021843
474 4.80042021843
475 4.80042021843
476 4.80042021843
477 4.80042021843
478 4.80042021843
479 4.80042021843
480 4.80042021843
481 4.80042021843
482 4.80042021843
483 4.80042021843
484 4.80042021843
485 4.80042021843
486 4.80042021843
487 4.80042021843
488 4.80042021843
489 4.80042021843
490 4.80042021843
491 4.80042021843
492 4.80042021843
493 4.80042021843
494 4.80042021843
495 4.80042021843
496 4.80042021843
497 4.80042021843
498 4.80042021843
499 4.80042021843
500 4.80042021843
501 4.80042021843
502 4.80042021843
503 4.80042021843
504 4.80042021843
505 4.80042021843
506 4.80042021843
507 4.80042021843
508 4.80042021843
509 4.80042021843
510 4.80042021843
511 4.80042021843
512 4.80042021843
513 4.80042021843
514 4.80042021843
515 4.80042021843
516 4.80042021843
517 4.80042021843
518 4.80042021843
519 4.80042021843
520 4.80042021843
521 4.80042021843
522 4.80042021843
523 4.80042021843
524 4.80042021843
525 4.80042021843
526 4.80042021843
527 4.80042021843
528 4.80042021843
529 4.80042021843
530 4.80042021843
531 4.80042021843
532 4.80042021843
533 4.80042021843
534 4.80042021843
535 4.80042021843
536 4.80042021843
537 4.80042021843
538 4.80042021843
539 4.80042021843
540 4.80042021843
541 4.80042021843
542 4.80042021843
543 4.80042021843
544 4.80042021843
545 4.80042021843
546 4.80042021843
547 4.80042021843
548 4.80042021843
549 4.80042021843
550 4.80042021843
551 4.80042021843
552 4.80042021843
553 4.80042021843
554 4.80042021843
555 4.80042021843
556 4.80042021843
557 4.80042021843
558 4.80042021843
559 4.80042021843
560 4.80042021843
561 4.80042021843
562 4.80042021843
563 4.80042021843
564 4.80042021843
565 4.80042021843
566 4.80042021843
567 4.80042021843
568 4.80042021843
569 4.80042021843
570 4.80042021843
571 4.80042021843
572 4.80042021843
573 4.80042021843
574 4.80042021843
575 4.80042021843
576 4.80042021843
577 4.80042021843
578 4.80042021843
579 4.80042021843
580 4.80042021843
581 4.80042021843
582 4.80042021843
583 4.80042021843
584 4.80042021843
585 4.80042021843
586 4.80042021843
587 4.80042021843
588 4.80042021843
589 4.80042021843
590 4.80042021843
591 4.80042021843
592 4.80042021843
593 4.80042021843
594 4.80042021843
595 4.80042021843
596 4.80042021843
597 4.80042021843
598 4.80042021843
599 4.80042021843
600 4.80042021843
601 4.80042021843
602 4.80042021843
603 4.80042021843
604 4.80042021843
605 4.80042021843
606 4.80042021843
607 4.80042021843
608 4.80042021843
609 4.80042021843
610 4.80042021843
611 4.80042021843
612 4.80042021843
613 4.80042021843
614 4.80042021843
615 4.80042021843
616 4.80042021843
617 4.80042021843
618 4.80042021843
619 4.80042021843
620 4.80042021843
621 4.80042021843
622 4.80042021843
623 4.80042021843
624 4.80042021843
625 4.80042021843
626 4.80042021843
627 4.80042021843
628 4.80042021843
629 4.80042021843
630 4.80042021843
631 4.80042021843
632 4.80042021843
633 4.80042021843
634 4.80042021843
635 4.80042021843
636 4.80042021843
637 4.80042021843
638 4.80042021843
639 4.80042021843
640 4.80042021843
641 4.80042021843
642 4.80042021843
643 4.80042021843
644 4.80042021843
645 4.80042021843
646 4.80042021843
647 4.80042021843
648 4.80042021843
649 4.80042021843
650 4.80042021843
651 4.80042021843
652 4.80042021843
653 4.80042021843
654 4.80042021843
655 4.80042021843
656 4.80042021843
657 4.80042021843
658 4.80042021843
659 4.80042021843
660 4.80042021843
661 4.80042021843
662 4.80042021843
663 4.80042021843
664 4.80042021843
665 4.80042021843
666 4.80042021843
667 4.80042021843
668 4.80042021843
669 4.80042021843
670 4.80042021843
671 4.80042021843
672 4.80042021843
673 4.80042021843
674 4.80042021843
675 4.80042021843
676 4.80042021843
677 4.80042021843
678 4.80042021843
679 4.80042021843
680 4.80042021843
681 4.80042021843
682 4.80042021843
683 4.80042021843
684 4.80042021843
685 4.80042021843
686 4.80042021843
687 4.80042021843
688 4.80042021843
689 4.80042021843
690 4.80042021843
691 4.80042021843
692 4.80042021843
693 4.80042021843
694 4.80042021843
695 4.80042021843
696 4.80042021843
697 4.80042021843
698 4.80042021843
699 4.80042021843
700 4.80042021843
701 4.80042021843
702 4.80042021843
703 4.80042021843
704 4.80042021843
705 4.80042021843
706 4.80042021843
707 4.80042021843
708 4.80042021843
709 4.80042021843
710 4.80042021843
711 4.80042021843
712 4.80042021843
713 4.80042021843
714 4.80042021843
715 4.80042021843
716 4.80042021843
717 4.80042021843
718 4.80042021843
719 4.80042021843
720 4.80042021843
721 4.80042021843
722 4.80042021843
723 4.80042021843
724 4.80042021843
725 4.80042021843
726 4.80042021843
727 4.80042021843
728 4.80042021843
729 4.80042021843
730 4.80042021843
731 4.80042021843
732 4.80042021843
733 4.80042021843
734 4.80042021843
735 4.80042021843
736 4.80042021843
737 4.80042021843
738 4.80042021843
739 4.80042021843
740 4.80042021843
741 4.80042021843
742 4.80042021843
743 4.80042021843
744 4.80042021843
745 4.80042021843
746 4.80042021843
747 4.80042021843
748 4.80042021843
749 4.80042021843
750 4.80042021843
751 4.80042021843
752 4.80042021843
753 4.80042021843
754 4.80042021843
755 4.80042021843
756 4.80042021843
757 4.80042021843
758 4.80042021843
759 4.80042021843
760 4.80042021843
761 4.80042021843
762 4.80042021843
763 4.80042021843
764 4.80042021843
765 4.80042021843
766 4.80042021843
767 4.80042021843
768 4.80042021843
769 4.80042021843
770 4.80042021843
771 4.80042021843
772 4.80042021843
773 4.80042021843
774 4.80042021843
775 4.80042021843
776 4.80042021843
777 4.80042021843
778 4.80042021843
779 4.80042021843
780 4.80042021843
781 4.80042021843
782 4.80042021843
783 4.80042021843
784 4.80042021843
785 4.80042021843
786 4.80042021843
787 4.80042021843
788 4.80042021843
789 4.80042021843
790 4.80042021843
791 4.80042021843
792 4.80042021843
793 4.80042021843
794 4.80042021843
795 4.80042021843
796 4.80042021843
797 4.80042021843
798 4.80042021843
799 4.80042021843
800 4.80042021843
801 4.80042021843
802 4.80042021843
803 4.80042021843
804 4.80042021843
805 4.80042021843
806 4.80042021843
807 4.80042021843
808 4.80042021843
809 4.80042021843
810 4.80042021843
811 4.80042021843
812 4.80042021843
813 4.80042021843
814 4.80042021843
815 4.80042021843
816 4.80042021843
817 4.80042021843
818 4.80042021843
819 4.80042021843
820 4.80042021843
821 4.80042021843
822 4.80042021843
823 4.80042021843
824 4.80042021843
825 4.80042021843
826 4.80042021843
827 4.80042021843
828 4.80042021843
829 4.798792818
830 4.798792818
831 4.798792818
832 4.798792818
833 4.80042021843
834 4.80042021843
835 4.80042021843
836 4.80042021843
837 4.80042021843
838 4.80042021843
839 4.80042021843
840 4.80042021843
841 4.80042021843
842 4.80042021843
843 4.80042021843
844 4.80042021843
845 4.80042021843
846 4.80042021843
847 4.80042021843
848 4.80042021843
849 4.80042021843
850 4.80042021843
851 4.80042021843
852 4.80042021843
853 4.80042021843
854 4.80042021843
855 4.80042021843
856 4.80042021843
857 4.80042021843
858 4.80042021843
859 4.80042021843
860 4.80042021843
861 4.80042021843
862 4.80042021843
863 4.80042021843
864 4.80042021843
865 4.80042021843
866 4.80042021843
867 4.80042021843
868 4.80042021843
869 4.80042021843
870 4.80042021843
871 4.80042021843
872 4.80042021843
873 4.80042021843
874 4.80042021843
875 4.80042021843
876 4.80042021843
877 4.80042021843
878 4.80042021843
879 4.80042021843
880 4.80042021843
881 4.80042021843
882 4.80042021843
883 4.80042021843
884 4.80042021843
885 4.80042021843
886 4.80042021843
887 4.80042021843
888 4.80042021843
889 4.80042021843
890 4.80042021843
891 4.80042021843
892 4.80042021843
893 4.80042021843
894 4.80042021843
895 4.80042021843
896 4.80042021843
897 4.80042021843
898 4.80042021843
899 4.80042021843
900 4.80042021843
901 4.80042021843
902 4.80042021843
903 4.80042021843
904 4.80042021843
905 4.80042021843
906 4.80042021843
907 4.80042021843
908 4.80042021843
909 4.80042021843
910 4.80042021843
911 4.80042021843
912 4.80042021843
913 4.80042021843
914 4.80042021843
915 4.80042021843
916 4.80042021843
917 4.80042021843
918 4.80042021843
919 4.80042021843
920 4.80042021843
921 4.80042021843
922 4.80042021843
923 4.80042021843
924 4.80042021843
925 4.80042021843
926 4.80042021843
927 4.80042021843
928 4.80042021843
929 4.80042021843
930 4.80042021843
931 4.80042021843
932 4.80042021843
933 4.80042021843
934 4.80042021843
935 4.80042021843
936 4.80042021843
937 4.80042021843
938 4.80042021843
939 4.80042021843
940 4.80042021843
941 4.80042021843
942 4.80042021843
943 4.80042021843
944 4.80042021843
945 4.80042021843
946 4.80042021843
947 4.80042021843
948 4.80042021843
949 4.80042021843
950 4.80042021843
951 4.80042021843
952 4.80042021843
953 4.80042021843
954 4.80042021843
955 4.80042021843
956 4.80042021843
957 4.80042021843
958 4.80042021843
959 4.80042021843
960 4.80042021843
961 4.80042021843
962 4.80042021843
963 4.80042021843
964 4.80042021843
965 4.80042021843
966 4.80042021843
967 4.80042021843
968 4.80042021843
969 4.80042021843
970 4.80042021843
971 4.80042021843
972 4.80042021843
973 4.80042021843
974 4.80042021843
975 4.80042021843
976 4.80042021843
977 4.80042021843
978 4.80042021843
979 4.80042021843
980 4.80042021843
981 4.80042021843
982 4.80042021843
983 4.80042021843
984 4.80042021843
985 4.80042021843
986 4.80042021843
987 4.80042021843
988 4.80042021843
989 4.80042021843
990 4.80042021843
991 4.80042021843
992 4.80042021843
993 4.80042021843
994 4.80042021843
995 4.80042021843
996 4.80042021843
997 4.80042021843
998 4.80042021843
999 4.80042021843
1000 4.80042021843


==> Figures/data/pg_l1_oim.dat <==
0 0.368095666748
1 0.357419962197
2 0.347402030695
3 0.337982427621
4 0.329107644397
5 0.320729618365
6 0.312805243827
7 0.300064547423
8 0.284893784108
9 0.265889907211
10 0.244710287317
11 0.222753203999
12 0.201075477995
13 0.18043042191
14 0.161278578377
15 0.143806199015
16 0.128092759201
17 0.114152092057
18 0.101942721551
19 0.0912859354667
20 0.082032363021
21 0.074023192593
22 0.0670996715499
23 0.0611104912984
24 0.0559166814389
25 0.0513943858299
26 0.0475259900038
27 0.0442769120388
28 0.0414436724491
29 0.0389427954973
30 0.0367185379334
31 0.034725706629
32 0.0329278011958
33 0.0312953588361
34 0.0298045216827
35 0.0284358335127
36 0.0271732547902
37 0.0260033750921
38 0.024914797353
39 0.0238976671857
40 0.0229433214963
41 0.0220440328439
42 0.0211929295611
43 0.0204061681053
44 0.0196546335532
45 0.0189343352309
46 0.0182727805314
47 0.0188669425781
48 0.018799931005
49 0.0186706765353
50 0.0184871526072
51 0.0182580544398
52 0.0179812666412
53 0.0181949653773
54 0.0181330207046
55 0.0180134641585
56 0.0178407297644
57 0.017637369719
58 0.0174043864339
59 0.0171351238343
60 0.0168336710138
61 0.0165039768879
62 0.0161498039103
63 0.0158004854314
64 0.0154312698321
65 0.0157500215356
66 0.0156996892466
67 0.0156078681694
68 0.0154813227994
69 0.0155627754166
70 0.0155178168186
71 0.0154309748618
72 0.0153053550806
73 0.0151440581133
74 0.014951531863
75 0.0147314956262
76 0.0144852244048
77 0.0146896369359
78 0.0146478974655
79 0.0145672613341
80 0.0144505929035
81 0.0143007484189
82 0.0141205503182
83 0.0139127652036
84 0.0136800851866
85 0.0134251123336
86 0.0131579293716
87 0.012904811729
88 0.0126351079613
89 0.0123839018346
90 0.0121157113335
91 0.012347131276
92 0.0123105079336
93 0.0122401595795
94 0.0121536483646
95 0.0120396977522
96 0.0119133163745
97 0.0120071400829
98 0.0119764853786
99 0.0119204300639
100 0.0118400380928
101 0.0117367744518
102 0.0116142593051
103 0.011503252166
104 0.0113754728117
105 0.0112325805758
106 0.0110762056662
107 0.0109079326567
108 0.010729286631
109 0.0105433840331
110 0.010381045373
111 0.0105234672132
112 0.0105036308941
113 0.0104653649952
114 0.0104101188472
115 0.0103393593442
116 0.0102627462775
117 0.0103206622358
118 0.0103031138491
119 0.0102692256843
120 0.0102202229672
121 0.0101573321317
122 0.0100817672368
123 0.00999471821552
124 0.00989734093071
125 0.00979074898113
126 0.0096760071753
127 0.00956515185314
128 0.00946313345211
129 0.00954799641708
130 0.00953465440346
131 0.00950887882711
132 0.0094715843521
133 0.00942368175649
134 0.00936606905678
135 0.00929962385305
136 0.00922519687278
137 0.00914360667261
138 0.00905563544023
139 0.00896202582444
140 0.00886347870889
141 0.00877166656298
142 0.00867800940211
143 0.00875559469574
144 0.00874521968522
145 0.00872516885992
146 0.00869614161256
147 0.00865883058369
148 0.00861391555177
149 0.00856205818251
150 0.00850389763862
151 0.00844004703278
152 0.00837109068956
153 0.00829758211826
154 0.00822004245197
155 0.00813895975003
156 0.00805478897846
157 0.00796795248917
158 0.00787884090335
159 0.00778781430654
160 0.0076952036687
161 0.00760131241039
162 0.00750641804614
163 0.00741077384735
164 0.00731461047846
165 0.00721813757185
166 0.00712154521752
167 0.00702500535354
168 0.00692867305178
169 0.00683268769993
170 0.00673717408653
171 0.00664224339869
172 0.00654799414501
173 0.00645451301609
174 0.00636187569551
175 0.00627014763206
176 0.00617938478281
177 0.00608963433379
178 0.00600093540319
179 0.00591331972905
180 0.0058268123419
181 0.00574143222053
182 0.00565719292795
183 0.00557410322363
184 0.00549216764761
185 0.00541138707204
186 0.00533175921602
187 0.00525327912029
188 0.00517593957917
189 0.00509973152815
190 0.00502464438659
191 0.00495066635609
192 0.00487778467622
193 0.00480598583982
194 0.00473525577137
195 0.00466557997183
196 0.00459694363428
197 0.00452933173455
198 0.00446272910099
199 0.00439712046759
200 0.00433249051411
201 0.0042688238967
202 0.00420610527183
203 0.00414431931602
204 0.0040834507432
205 0.00402348432109
206 0.00396440488764
207 0.00390619736786
208 0.00384884679143
209 0.00379233831085
210 0.00373665721989
211 0.00368178897191
212 0.00362771919763
213 0.00357443372167
214 0.00352191857761
215 0.00347016002102
216 0.00341914454022
217 0.00336885886461
218 0.00331928997042
219 0.00327042508395
220 0.00322225168247
221 0.00317475749295
222 0.00312793048882
223 0.00308175888533
224 0.00303623113353
225 0.00299133591352
226 0.00294706212712
227 0.0029033988903
228 0.00286033552577
229 0.00281786155582
230 0.00277596669556
231 0.0027346408469
232 0.00269387409314
233 0.00265365669422
234 0.00261397908277
235 0.00257483186075
236 0.00253620579672
237 0.00249809182355
238 0.00246048103666
239 0.00242336469241
240 0.00238673420684
241 0.00235058115441
242 0.00231489726684
243 0.00227967443195
244 0.0022449046923
245 0.00221058024382
246 0.00217669343423
247 0.00214323676136
248 0.00211020287124
249 0.00207758455609
250 0.00204537475222
251 0.00201356653776
252 0.00198243820785
253 0.0020118093989
254 0.0020100534181
255 0.00200829859435
256 0.00200654492661
257 0.00200479241383
258 0.00200304105501
259 0.00200129084911
260 0.00199954179511
261 0.00199779389198
262 0.0019960471387
263 0.00199430153425
264 0.00199255707762
265 0.00199081376779
266 0.00198912348936
267 0.00198746983401
268 0.00198581762538
269 0.0019841668606
270 0.00198251753682
271 0.0019808696512
272 0.00197922320092
273 0.00197757818319
274 0.00197593459523
275 0.00197429243428
276 0.0019726516976
277 0.00197101238246
278 0.00196937448615
279 0.00196773800599
280 0.0019661029393
281 0.00196446928342
282 0.00196283703571
283 0.00196120619356
284 0.00195957675435
285 0.0019579487155
286 0.00195632207443
287 0.00195469682857
288 0.00195307297539
289 0.00195145051236
290 0.00194982943697
291 0.00194820974672
292 0.00194659143912
293 0.00194497451172
294 0.00194335896205
295 0.00194174478767
296 0.00194013198618
297 0.00193852055514
298 0.00193691049218
299 0.0019353017949
300 0.00193369446094
301 0.00193208848795
302 0.00193048387357
303 0.0019288806155
304 0.0019272787114
305 0.00192567815898
306 0.00192407895596
307 0.00192248110004
308 0.00192088458898
309 0.00191928942052
310 0.00191769559243
311 0.00191610310247
312 0.00191451194843
313 0.00191292212811
314 0.00191133363932
315 0.00190974647988
316 0.00190816064763
317 0.00190657614041
318 0.00190499295608
319 0.00190341109249
320 0.00190183054755
321 0.00190025131912
322 0.00189867340511
323 0.00189709680344
324 0.00189552151202
325 0.00189394752879
326 0.0018923748517
327 0.00189080347869
328 0.00188923340772
329 0.00188766463678
330 0.00188609716385
331 0.00188453098692
332 0.00188296610399
333 0.00188140251309
334 0.00187984021222
335 0.00187827919943
336 0.00187671947276
337 0.00187516103026
338 0.00187360386999
339 0.00187204799002
340 0.00187049338843
341 0.00186894006331
342 0.00186738801275
343 0.00186583723488
344 0.00186428772778
345 0.00186273948961
346 0.00186119251847
347 0.00185964681252
348 0.00185810236991
349 0.00185655918879
350 0.00185501726733
351 0.00185347660371
352 0.0018519371961
353 0.00185039904269
354 0.00184886214169
355 0.0018473264913
356 0.00184579208973
357 0.00184425893522
358 0.00184272702597
359 0.00184119636024
360 0.00183966693627
361 0.00183813875231
362 0.00183661180662
363 0.00183508609746
364 0.00183356162312
365 0.00183203838187
366 0.00183051637199
367 0.00182899559179
368 0.00182747603957
369 0.00182595771363
370 0.0018244406123
371 0.0018229247339
372 0.00182141007674
373 0.00181989663919
374 0.00181838441956
375 0.00181687341622
376 0.00181536362752
377 0.00181385505182
378 0.0018123476875
379 0.00181084153292
380 0.00180933658647
381 0.00180783284653
382 0.0018063303115
383 0.00180482897979
384 0.00180332884978
385 0.00180182991991
386 0.00180033218858
387 0.00179883565422
388 0.00179734031525
389 0.00179584617012
390 0.00179435321726
391 0.00179286145513
392 0.00179137088217
393 0.00178988149684
394 0.0017883932976
395 0.00178690628293
396 0.0017854204513
397 0.00178393580118
398 0.00178245233107
399 0.00178097003945
400 0.00177948892483
401 0.00177800898569
402 0.00177653022055
403 0.00177505262792
404 0.00177357620631
405 0.00177210095425
406 0.00177062687026
407 0.00176915395288
408 0.00176768220063
409 0.00176621161207
410 0.00176474218574
411 0.00176327392018
412 0.00176180681395
413 0.00176034086562
414 0.00175887607375
415 0.00175741243691
416 0.00175594995367
417 0.00175448862262
418 0.00175302844232
419 0.00175156941139
420 0.00175011152839
421 0.00174865479194
422 0.00174719920064
423 0.00174574475308
424 0.00174429144788
425 0.00174283928365
426 0.00174138825902
427 0.0017399383726
428 0.00173848962302
429 0.00173704200891
430 0.00173559552891
431 0.00173415018165
432 0.00173270596579
433 0.00173126287996
434 0.00172982092282
435 0.00172838009302
436 0.00172694038923
437 0.0017255018101
438 0.00172406435431
439 0.00172262802051
440 0.0017211928074
441 0.00171975871364
442 0.00171832731143
443 0.00171690812135
444 0.0017154900934
445 0.00171407322543
446 0.00171265751532
447 0.00171124296096
448 0.00170982956027
449 0.0017084173112
450 0.00170700621171
451 0.00170559625978
452 0.00170418745343
453 0.00170277979067
454 0.00170137326956
455 0.00169996788815
456 0.00169856364455
457 0.00169716053683
458 0.00169575856314
459 0.00169435772161
460 0.00169295801039
461 0.00169155942766
462 0.00169016197161
463 0.00168876564044
464 0.00168737043237
465 0.00168597634565
466 0.00168458337852
467 0.00168319152926
468 0.00168180079614
469 0.00168041117746
470 0.00167902267153
471 0.00167763527668
472 0.00167624899123
473 0.00167486381355
474 0.00167347974199
475 0.00167209677493
476 0.00167071491076
477 0.00166933414787
478 0.00166795448468
479 0.0016665759196
480 0.00166519845108
481 0.00166382207756
482 0.00166244679749
483 0.00166107260934
484 0.00165969951158
485 0.00165832750271
486 0.00165695658121
487 0.0016555867456
488 0.00165421799438
489 0.0016528503261
490 0.00165148373927
491 0.00165011823244
492 0.00164875380417
493 0.00164739045302
494 0.00164602817754
495 0.00164466697633
496 0.00164330684797
497 0.00164194779105
498 0.00164058980416
499 0.00163923288593
500 0.00163787703497
501 0.0016365222499
502 0.00163516852935
503 0.00163381587196
504 0.00163246427637
505 0.00163111374125
506 0.00162976426524
507 0.00162841584701
508 0.00162706848524
509 0.0016257221786
510 0.00162437692578
511 0.00162303272547
512 0.00162168957637
513 0.00162034747717
514 0.00161900642659
515 0.00161766642334
516 0.00161632746614
517 0.00161498955372
518 0.00161365268481
519 0.00161231685814
520 0.00161098207246
521 0.00160964832651
522 0.00160831561905
523 0.00160698394883
524 0.00160565331462
525 0.00160432371517
526 0.00160299514927
527 0.00160166761569
528 0.00160034111321
529 0.00159901564062
530 0.0015976911967
531 0.00159636778025
532 0.00159504539008
533 0.00159372402497
534 0.00159240368374
535 0.00159108436521
536 0.00158976606818
537 0.00158844879148
538 0.00158713253393
539 0.00158581729436
540 0.0015845030716
541 0.00158318986448
542 0.00158187767185
543 0.00158056649254
544 0.00157925632541
545 0.0015779471693
546 0.00157663902307
547 0.00157533188557
548 0.00157402575566
549 0.00157272063222
550 0.0015714165141
551 0.00157011340017
552 0.00156881128932
553 0.00156751018042
554 0.00156621007234
555 0.00156491096398
556 0.00156361285422
557 0.00156231574194
558 0.00156101962605
559 0.00155972450544
560 0.001558430379
561 0.00155713724565
562 0.00155584510427
563 0.0015545539538
564 0.00155326379312
565 0.00155197462116
566 0.00155068643683
567 0.00154939923905
568 0.00154811302675
569 0.00154682779885
570 0.00154554355427
571 0.00154426029194
572 0.0015429780108
573 0.00154169670979
574 0.00154041638783
575 0.00153913704388
576 0.00153785867686
577 0.00153658128574
578 0.00153530486945
579 0.00153402942694
580 0.00153275495718
581 0.0015314814591
582 0.00153020893168
583 0.00152893737386
584 0.00152766678462
585 0.00152639716291
586 0.0015251285077
587 0.00152386081796
588 0.00152259409267
589 0.00152132833079
590 0.0015200635313
591 0.00151879969318
592 0.00151753681541
593 0.00151627489697
594 0.00151501393684
595 0.00151375393401
596 0.00151249488747
597 0.00151123679621
598 0.00150997965922
599 0.0015087234755
600 0.00150746824404
601 0.00150621396384
602 0.0015049606339
603 0.00150370825323
604 0.00150245682083
605 0.0015012063357
606 0.00149995679686
607 0.00149870820331
608 0.00149746055407
609 0.00149621384815
610 0.00149496808457
611 0.00149372326234
612 0.00149247938049
613 0.00149123643804
614 0.00148999443401
615 0.00148875336742
616 0.00148751323731
617 0.00148627404271
618 0.00148503578263
619 0.00148379845613
620 0.00148256206222
621 0.00148132659995
622 0.00148009206836
623 0.00147885846649
624 0.00147762579337
625 0.00147639404805
626 0.00147516322957
627 0.00147393333699
628 0.00147270436935
629 0.0014714763257
630 0.00147024920508
631 0.00146902300657
632 0.00146779772921
633 0.00146657337205
634 0.00146534993415
635 0.00146412741459
636 0.00146290581241
637 0.00146168512668
638 0.00146046535646
639 0.00145924650083
640 0.00145802855884
641 0.00145681152958
642 0.0014555954121
643 0.00145438020549
644 0.00145316590882
645 0.00145195252116
646 0.00145074004158
647 0.00144952846918
648 0.00144831780303
649 0.00144710804221
650 0.00144589918581
651 0.0014446912329
652 0.00144348418258
653 0.00144227803394
654 0.00144107278606
655 0.00143986843804
656 0.00143866498897
657 0.00143746243794
658 0.00143626078404
659 0.00143506002638
660 0.00143386016405
661 0.00143266119616
662 0.0014314631218
663 0.00143026594007
664 0.00142906965009
665 0.00142787425095
666 0.00142667974176
667 0.00142548612164
668 0.00142429338968
669 0.00142310154501
670 0.00142191058673
671 0.00142072051396
672 0.00141953132581
673 0.00141834302141
674 0.00141715559986
675 0.00141596906029
676 0.00141478340182
677 0.00141359862357
678 0.00141241472467
679 0.00141123170423
680 0.00141004956139
681 0.00140886829527
682 0.00140768790501
683 0.00140650838972
684 0.00140532974855
685 0.00140415198063
686 0.00140297508508
687 0.00140179906106
688 0.00140062390768
689 0.0013994496241
690 0.00139827620944
691 0.00139710366286
692 0.00139593198349
693 0.00139476117048
694 0.00139359122296
695 0.0013924221401
696 0.00139125392103
697 0.00139008656489
698 0.00138892007086
699 0.00138775443806
700 0.00138658966566
701 0.0013854257528
702 0.00138426269865
703 0.00138310050236
704 0.00138193916308
705 0.00138077867998
706 0.00137961905221
707 0.00137846027893
708 0.00137730235931
709 0.00137614529252
710 0.0013749890777
711 0.00137383371404
712 0.00137267920069
713 0.00137152553683
714 0.00137037272162
715 0.00136922075423
716 0.00136806963385
717 0.00136691935963
718 0.00136576993075
719 0.0013646213464
720 0.00136347360574
721 0.00136232670795
722 0.00136118065222
723 0.00136003543772
724 0.00135889106363
725 0.00135774752913
726 0.00135660483342
727 0.00135546297567
728 0.00135432195506
729 0.0013531817708
730 0.00135204242206
731 0.00135090390803
732 0.00134976622791
733 0.00134862938088
734 0.00134749336614
735 0.00134635818289
736 0.00134522383031
737 0.0013440903076
738 0.00134295761397
739 0.00134182574861
740 0.00134069471071
741 0.00133956449949
742 0.00133843511413
743 0.00133730655385
744 0.00133617881784
745 0.00133505190532
746 0.00133392581549
747 0.00133280054756
748 0.00133167610073
749 0.00133055247421
750 0.00132942966722
751 0.00132830767896
752 0.00132718650865
753 0.00132606615551
754 0.00132494661874
755 0.00132382789757
756 0.00132270999121
757 0.00132159289888
758 0.00132047661979
759 0.00131936115317
760 0.00131824649825
761 0.00131713265423
762 0.00131601962035
763 0.00131490739583
764 0.0013137959799
765 0.00131268537177
766 0.00131157557069
767 0.00131046657588
768 0.00130935838656
769 0.00130825100197
770 0.00130714442135
771 0.00130603864391
772 0.00130493366891
773 0.00130382949557
774 0.00130272612312
775 0.00130162355082
776 0.00130052177788
777 0.00129942080356
778 0.00129832062709
779 0.00129722124772
780 0.00129612266468
781 0.00129502487722
782 0.00129392788459
783 0.00129283168602
784 0.00129173628077
785 0.00129064166808
786 0.0012895478472
787 0.00128845481738
788 0.00128736257787
789 0.00128627112792
790 0.00128518046678
791 0.00128409059371
792 0.00128300150796
793 0.00128191320878
794 0.00128082569544
795 0.00127973896718
796 0.00127865302327
797 0.00127756786297
798 0.00127648348553
799 0.00127539989022
800 0.0012743170763
801 0.00127323504303
802 0.00127215378968
803 0.00127107331551
804 0.00126999361978
805 0.00126891470177
806 0.00126783656074
807 0.00126675919596
808 0.0012656826067
809 0.00126460679223
810 0.00126353175182
811 0.00126245748475
812 0.00126138399028
813 0.0012603112677
814 0.00125923931627
815 0.00125816813528
816 0.00125709772401
817 0.00125602808172
818 0.0012549592077
819 0.00125389110123
820 0.00125282376159
821 0.00125175718806
822 0.00125069137993
823 0.00124962633648
824 0.00124856205699
825 0.00124749854075
826 0.00124643578705
827 0.00124537379517
828 0.00124431256441
829 0.00124325209404
830 0.00124219238337
831 0.00124113343168
832 0.00124007523826
833 0.00123901780242
834 0.00123796112343
835 0.0012369052006
836 0.00123585003323
837 0.0012347956206
838 0.00123374196202
839 0.00123268905679
840 0.0012316369042
841 0.00123058550355
842 0.00122953485415
843 0.0012284849553
844 0.0012274358063
845 0.00122638740646
846 0.00122533975507
847 0.00122429285145
848 0.00122324669489
849 0.00122220128472
850 0.00122115662023
851 0.00122011270074
852 0.00121906952556
853 0.00121802709399
854 0.00121698540535
855 0.00121594445895
856 0.0012149042541
857 0.00121386479012
858 0.00121282606633
859 0.00121178808204
860 0.00121075083656
861 0.00120971432921
862 0.00120867855932
863 0.0012076435262
864 0.00120660922918
865 0.00120557566756
866 0.00120454284069
867 0.00120351074787
868 0.00120247938843
869 0.0012014487617
870 0.001200418867
871 0.00119938970366
872 0.00119836127101
873 0.00119733356837
874 0.00119630659507
875 0.00119528035045
876 0.00119425483382
877 0.00119323004453
878 0.00119220598191
879 0.00119118264529
880 0.00119016003399
881 0.00118913814737
882 0.00118811698474
883 0.00118709654546
884 0.00118607682885
885 0.00118505783426
886 0.00118403956102
887 0.00118302200847
888 0.00118200517595
889 0.00118098906281
890 0.00117997366838
891 0.00117895899201
892 0.00117794503304
893 0.00117693179082
894 0.00117591926469
895 0.001174907454
896 0.00117389635809
897 0.00117288597632
898 0.00117187630802
899 0.00117086735256
900 0.00116985910928
901 0.00116885157752
902 0.00116784475665
903 0.00116683864602
904 0.00116583324497
905 0.00116482855287
906 0.00116382456906
907 0.00116282129291
908 0.00116181872376
909 0.00116081686098
910 0.00115982022178
911 0.00115882453494
912 0.001157829564
913 0.00115683530804
914 0.00115584176619
915 0.00115484893755
916 0.00115385682124
917 0.00115286541639
918 0.00115187472213
919 0.0011508847376
920 0.00114989546193
921 0.00114890689428
922 0.00114791903379
923 0.00114693187963
924 0.00114594543097
925 0.00114495968696
926 0.00114397464679
927 0.00114299030963
928 0.00114200667467
929 0.00114102374109
930 0.00114004150809
931 0.00113905997487
932 0.00113807914063
933 0.00113709900457
934 0.0011361195659
935 0.00113514082385
936 0.00113416277763
937 0.00113318542647
938 0.00113220876958
939 0.00113123280621
940 0.00113025753558
941 0.00112928295695
942 0.00112830906954
943 0.0011273358726
944 0.00112636336539
945 0.00112539154716
946 0.00112442041717
947 0.00112344997467
948 0.00112248021893
949 0.00112151114921
950 0.0011205427648
951 0.00111957506494
952 0.00111860804894
953 0.00111764171606
954 0.00111667606558
955 0.0011157110968
956 0.001114746809
957 0.00111378320147
958 0.0011128202735
959 0.00111185802439
960 0.00111089645345
961 0.00110993555996
962 0.00110897534324
963 0.0011080158026
964 0.00110705693734
965 0.00110609874677
966 0.00110514123021
967 0.00110418438698
968 0.00110322821639
969 0.00110227271777
970 0.00110131789045
971 0.00110036373374
972 0.00109941024697
973 0.00109845742948
974 0.0010975052806
975 0.00109655379966
976 0.00109560298601
977 0.00109465283897
978 0.00109370335789
979 0.00109275454212
980 0.001091806391
981 0.00109085890387
982 0.00108991208008
983 0.001088965919
984 0.00108802041995
985 0.00108707558231
986 0.00108613140543
987 0.00108518788867
988 0.00108424503138
989 0.00108330283293
990 0.00108236129268
991 0.00108142041
992 0.00108048018425
993 0.0010795406148
994 0.00107860170102
995 0.00107766344229
996 0.00107672583797
997 0.00107578888744
998 0.00107485259007
999 0.00107391694525
1000 0.00107298195235


==> Figures/data/pg_l1_oimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.712583251398
8 0.712583251398
9 0.938693139937
10 0.938693139937
11 0.938693139937
12 0.938693139937
13 0.938693139937
14 0.938693139937
15 0.938693139937
16 0.938693139937
17 0.938693139937
18 0.938693139937
19 0.938693139937
20 0.938693139937
21 0.938693139937
22 0.938693139937
23 0.938693139937
24 0.938693139937
25 0.938693139937
26 0.938693139937
27 0.938693139937
28 0.938693139937
29 0.938693139937
30 0.938693139937
31 0.938693139937
32 0.938693139937
33 0.938693139937
34 0.938693139937
35 0.938693139937
36 0.938693139937
37 0.938693139937
38 0.938693139937
39 0.938693139937
40 0.938693139937
41 0.938693139937
42 0.938693139937
43 0.938693139937
44 0.938693139937
45 0.938693139937
46 0.938693139937
47 0.0
48 0.0
49 0.938693139937
50 0.938693139937
51 0.938693139937
52 0.938693139937
53 0.0
54 0.0
55 0.938693139937
56 0.938693139937
57 0.938693139937
58 0.938693139937
59 0.938693139937
60 0.938693139937
61 0.938693139937
62 0.938693139937
63 0.938693139937
64 0.938693139937
65 0.0
66 0.0
67 0.938693139937
68 0.938693139937
69 0.0
70 0.0
71 0.938693139937
72 0.938693139937
73 0.938693139937
74 0.938693139937
75 0.938693139937
76 0.938693139937
77 0.0
78 0.0
79 0.938693139937
80 0.938693139937
81 0.938693139937
82 0.938693139937
83 0.938693139937
84 0.938693139937
85 0.938693139937
86 0.938693139937
87 0.938693139937
88 0.938693139937
89 0.938693139937
90 0.938693139937
91 0.0
92 0.0
93 0.938693139937
94 0.938693139937
95 0.938693139937
96 0.938693139937
97 0.0
98 0.0
99 0.938693139937
100 0.938693139937
101 0.938693139937
102 0.938693139937
103 0.938693139937
104 0.938693139937
105 0.938693139937
106 0.938693139937
107 0.938693139937
108 0.938693139937
109 0.938693139937
110 0.938693139937
111 0.0
112 0.0
113 0.938693139937
114 0.938693139937
115 0.938693139937
116 0.938693139937
117 0.0
118 0.0
119 0.938693139937
120 0.938693139937
121 0.938693139937
122 0.938693139937
123 0.938693139937
124 0.938693139937
125 0.938693139937
126 0.938693139937
127 0.938693139937
128 0.938693139937
129 0.0
130 0.0
131 0.938693139937
132 0.938693139937
133 0.938693139937
134 0.938693139937
135 0.938693139937
136 0.938693139937
137 0.938693139937
138 0.938693139937
139 0.938693139937
140 0.938693139937
141 0.938693139937
142 0.938693139937
143 0.0
144 0.0
145 0.938693139937
146 0.938693139937
147 0.938693139937
148 0.938693139937
149 0.938693139937
150 0.938693139937
151 0.938693139937
152 0.938693139937
153 0.938693139937
154 0.938693139937
155 0.938693139937
156 0.938693139937
157 0.938693139937
158 0.938693139937
159 0.938693139937
160 0.938693139937
161 0.938693139937
162 0.938693139937
163 0.938693139937
164 0.938693139937
165 0.938693139937
166 0.938693139937
167 0.938693139937
168 0.938693139937
169 0.938693139937
170 0.938693139937
171 0.938693139937
172 0.938693139937
173 0.938693139937
174 0.938693139937
175 0.938693139937
176 0.938693139937
177 0.938693139937
178 0.938693139937
179 0.938693139937
180 0.938693139937
181 0.938693139937
182 0.938693139937
183 0.938693139937
184 0.938693139937
185 0.938693139937
186 0.938693139937
187 0.938693139937
188 0.938693139937
189 0.938693139937
190 0.938693139937
191 0.938693139937
192 0.938693139937
193 0.938693139937
194 0.938693139937
195 0.938693139937
196 0.938693139937
197 0.938693139937
198 0.938693139937
199 0.938693139937
200 0.938693139937
201 0.938693139937
202 0.938693139937
203 0.938693139937
204 0.938693139937
205 0.938693139937
206 0.938693139937
207 0.938693139937
208 0.938693139937
209 0.938693139937
210 0.938693139937
211 0.938693139937
212 0.938693139937
213 0.938693139937
214 0.938693139937
215 0.938693139937
216 0.938693139937
217 0.938693139937
218 0.938693139937
219 0.938693139937
220 0.938693139937
221 0.938693139937
222 0.938693139937
223 0.938693139937
224 0.938693139937
225 0.938693139937
226 0.938693139937
227 0.938693139937
228 0.938693139937
229 0.938693139937
230 0.938693139937
231 0.938693139937
232 0.938693139937
233 0.938693139937
234 0.938693139937
235 0.938693139937
236 0.938693139937
237 0.938693139937
238 0.938693139937
239 0.938693139937
240 0.938693139937
241 0.938693139937
242 0.938693139937
243 0.938693139937
244 0.938693139937
245 0.938693139937
246 0.938693139937
247 0.938693139937
248 0.938693139937
249 0.938693139937
250 0.938693139937
251 0.938693139937
252 0.938693139937
253 0.0
254 0.0
255 0.0
256 0.0
257 0.0
258 0.0
259 0.0
260 0.0
261 0.0
262 0.0
263 0.0
264 0.0
265 0.0
266 0.0
267 0.0
268 0.0
269 0.0
270 0.0
271 0.0
272 0.0
273 0.0
274 0.0
275 0.0
276 0.0
277 0.0
278 0.0
279 0.0
280 0.0
281 0.0
282 0.0
283 0.0
284 0.0
285 0.0
286 0.0
287 0.0
288 0.0
289 0.0
290 0.0
291 0.0
292 0.0
293 0.0
294 0.0
295 0.0
296 0.0
297 0.0
298 0.0
299 0.0
300 0.0
301 0.0
302 0.0
303 0.0
304 0.0
305 0.0
306 0.0
307 0.0
308 0.0
309 0.0
310 0.0
311 0.0
312 0.0
313 0.0
314 0.0
315 0.0
316 0.0
317 0.0
318 0.0
319 0.0
320 0.0
321 0.0
322 0.0
323 0.0
324 0.0
325 0.0
326 0.0
327 0.0
328 0.0
329 0.0
330 0.0
331 0.0
332 0.0
333 0.0
334 0.0
335 0.0
336 0.0
337 0.0
338 0.0
339 0.0
340 0.0
341 0.0
342 0.0
343 0.0
344 0.0
345 0.0
346 0.0
347 0.0
348 0.0
349 0.0
350 0.0
351 0.0
352 0.0
353 0.0
354 0.0
355 0.0
356 0.0
357 0.0
358 0.0
359 0.0
360 0.0
361 0.0
362 0.0
363 0.0
364 0.0
365 0.0
366 0.0
367 0.0
368 0.0
369 0.0
370 0.0
371 0.0
372 0.0
373 0.0
374 0.0
375 0.0
376 0.0
377 0.0
378 0.0
379 0.0
380 0.0
381 0.0
382 0.0
383 0.0
384 0.0
385 0.0
386 0.0
387 0.0
388 0.0
389 0.0
390 0.0
391 0.0
392 0.0
393 0.0
394 0.0
395 0.0
396 0.0
397 0.0
398 0.0
399 0.0
400 0.0
401 0.0
402 0.0
403 0.0
404 0.0
405 0.0
406 0.0
407 0.0
408 0.0
409 0.0
410 0.0
411 0.0
412 0.0
413 0.0
414 0.0
415 0.0
416 0.0
417 0.0
418 0.0
419 0.0
420 0.0
421 0.0
422 0.0
423 0.0
424 0.0
425 0.0
426 0.0
427 0.0
428 0.0
429 0.0
430 0.0
431 0.0
432 0.0
433 0.0
434 0.0
435 0.0
436 0.0
437 0.0
438 0.0
439 0.0
440 0.0
441 0.0
442 0.0
443 0.0
444 0.0
445 0.0
446 0.0
447 0.0
448 0.0
449 0.0
450 0.0
451 0.0
452 0.0
453 0.0
454 0.0
455 0.0
456 0.0
457 0.0
458 0.0
459 0.0
460 0.0
461 0.0
462 0.0
463 0.0
464 0.0
465 0.0
466 0.0
467 0.0
468 0.0
469 0.0
470 0.0
471 0.0
472 0.0
473 0.0
474 0.0
475 0.0
476 0.0
477 0.0
478 0.0
479 0.0
480 0.0
481 0.0
482 0.0
483 0.0
484 0.0
485 0.0
486 0.0
487 0.0
488 0.0
489 0.0
490 0.0
491 0.0
492 0.0
493 0.0
494 0.0
495 0.0
496 0.0
497 0.0
498 0.0
499 0.0
500 0.0
501 0.0
502 0.0
503 0.0
504 0.0
505 0.0
506 0.0
507 0.0
508 0.0
509 0.0
510 0.0
511 0.0
512 0.0
513 0.0
514 0.0
515 0.0
516 0.0
517 0.0
518 0.0
519 0.0
520 0.0
521 0.0
522 0.0
523 0.0
524 0.0
525 0.0
526 0.0
527 0.0
528 0.0
529 0.0
530 0.0
531 0.0
532 0.0
533 0.0
534 0.0
535 0.0
536 0.0
537 0.0
538 0.0
539 0.0
540 0.0
541 0.0
542 0.0
543 0.0
544 0.0
545 0.0
546 0.0
547 0.0
548 0.0
549 0.0
550 0.0
551 0.0
552 0.0
553 0.0
554 0.0
555 0.0
556 0.0
557 0.0
558 0.0
559 0.0
560 0.0
561 0.0
562 0.0
563 0.0
564 0.0
565 0.0
566 0.0
567 0.0
568 0.0
569 0.0
570 0.0
571 0.0
572 0.0
573 0.0
574 0.0
575 0.0
576 0.0
577 0.0
578 0.0
579 0.0
580 0.0
581 0.0
582 0.0
583 0.0
584 0.0
585 0.0
586 0.0
587 0.0
588 0.0
589 0.0
590 0.0
591 0.0
592 0.0
593 0.0
594 0.0
595 0.0
596 0.0
597 0.0
598 0.0
599 0.0
600 0.0
601 0.0
602 0.0
603 0.0
604 0.0
605 0.0
606 0.0
607 0.0
608 0.0
609 0.0
610 0.0
611 0.0
612 0.0
613 0.0
614 0.0
615 0.0
616 0.0
617 0.0
618 0.0
619 0.0
620 0.0
621 0.0
622 0.0
623 0.0
624 0.0
625 0.0
626 0.0
627 0.0
628 0.0
629 0.0
630 0.0
631 0.0
632 0.0
633 0.0
634 0.0
635 0.0
636 0.0
637 0.0
638 0.0
639 0.0
640 0.0
641 0.0
642 0.0
643 0.0
644 0.0
645 0.0
646 0.0
647 0.0
648 0.0
649 0.0
650 0.0
651 0.0
652 0.0
653 0.0
654 0.0
655 0.0
656 0.0
657 0.0
658 0.0
659 0.0
660 0.0
661 0.0
662 0.0
663 0.0
664 0.0
665 0.0
666 0.0
667 0.0
668 0.0
669 0.0
670 0.0
671 0.0
672 0.0
673 0.0
674 0.0
675 0.0
676 0.0
677 0.0
678 0.0
679 0.0
680 0.0
681 0.0
682 0.0
683 0.0
684 0.0
685 0.0
686 0.0
687 0.0
688 0.0
689 0.0
690 0.0
691 0.0
692 0.0
693 0.0
694 0.0
695 0.0
696 0.0
697 0.0
698 0.0
699 0.0
700 0.0
701 0.0
702 0.0
703 0.0
704 0.0
705 0.0
706 0.0
707 0.0
708 0.0
709 0.0
710 0.0
711 0.0
712 0.0
713 0.0
714 0.0
715 0.0
716 0.0
717 0.0
718 0.0
719 0.0
720 0.0
721 0.0
722 0.0
723 0.0
724 0.0
725 0.0
726 0.0
727 0.0
728 0.0
729 0.0
730 0.0
731 0.0
732 0.0
733 0.0
734 0.0
735 0.0
736 0.0
737 0.0
738 0.0
739 0.0
740 0.0
741 0.0
742 0.0
743 0.0
744 0.0
745 0.0
746 0.0
747 0.0
748 0.0
749 0.0
750 0.0
751 0.0
752 0.0
753 0.0
754 0.0
755 0.0
756 0.0
757 0.0
758 0.0
759 0.0
760 0.0
761 0.0
762 0.0
763 0.0
764 0.0
765 0.0
766 0.0
767 0.0
768 0.0
769 0.0
770 0.0
771 0.0
772 0.0
773 0.0
774 0.0
775 0.0
776 0.0
777 0.0
778 0.0
779 0.0
780 0.0
781 0.0
782 0.0
783 0.0
784 0.0
785 0.0
786 0.0
787 0.0
788 0.0
789 0.0
790 0.0
791 0.0
792 0.0
793 0.0
794 0.0
795 0.0
796 0.0
797 0.0
798 0.0
799 0.0
800 0.0
801 0.0
802 0.0
803 0.0
804 0.0
805 0.0
806 0.0
807 0.0
808 0.0
809 0.0
810 0.0
811 0.0
812 0.0
813 0.0
814 0.0
815 0.0
816 0.0
817 0.0
818 0.0
819 0.0
820 0.0
821 0.0
822 0.0
823 0.0
824 0.0
825 0.0
826 0.0
827 0.0
828 0.0
829 0.0
830 0.0
831 0.0
832 0.0
833 0.0
834 0.0
835 0.0
836 0.0
837 0.0
838 0.0
839 0.0
840 0.0
841 0.0
842 0.0
843 0.0
844 0.0
845 0.0
846 0.0
847 0.0
848 0.0
849 0.0
850 0.0
851 0.0
852 0.0
853 0.0
854 0.0
855 0.0
856 0.0
857 0.0
858 0.0
859 0.0
860 0.0
861 0.0
862 0.0
863 0.0
864 0.0
865 0.0
866 0.0
867 0.0
868 0.0
869 0.0
870 0.0
871 0.0
872 0.0
873 0.0
874 0.0
875 0.0
876 0.0
877 0.0
878 0.0
879 0.0
880 0.0
881 0.0
882 0.0
883 0.0
884 0.0
885 0.0
886 0.0
887 0.0
888 0.0
889 0.0
890 0.0
891 0.0
892 0.0
893 0.0
894 0.0
895 0.0
896 0.0
897 0.0
898 0.0
899 0.0
900 0.0
901 0.0
902 0.0
903 0.0
904 0.0
905 0.0
906 0.0
907 0.0
908 0.0
909 0.0
910 0.0
911 0.0
912 0.0
913 0.0
914 0.0
915 0.0
916 0.0
917 0.0
918 0.0
919 0.0
920 0.0
921 0.0
922 0.0
923 0.0
924 0.0
925 0.0
926 0.0
927 0.0
928 0.0
929 0.0
930 0.0
931 0.0
932 0.0
933 0.0
934 0.0
935 0.0
936 0.0
937 0.0
938 0.0
939 0.0
940 0.0
941 0.0
942 0.0
943 0.0
944 0.0
945 0.0
946 0.0
947 0.0
948 0.0
949 0.0
950 0.0
951 0.0
952 0.0
953 0.0
954 0.0
955 0.0
956 0.0
957 0.0
958 0.0
959 0.0
960 0.0
961 0.0
962 0.0
963 0.0
964 0.0
965 0.0
966 0.0
967 0.0
968 0.0
969 0.0
970 0.0
971 0.0
972 0.0
973 0.0
974 0.0
975 0.0
976 0.0
977 0.0
978 0.0
979 0.0
980 0.0
981 0.0
982 0.0
983 0.0
984 0.0
985 0.0
986 0.0
987 0.0
988 0.0
989 0.0
990 0.0
991 0.0
992 0.0
993 0.0
994 0.0
995 0.0
996 0.0
997 0.0
998 0.0
999 0.0
1000 0.0


==> Figures/data/pg_l1_orig.dat <==
0 0.368095666748
1 0.357419962197
2 0.347402030695
3 0.337982427621
4 0.329107644397
5 0.320729618365
6 0.312805243827
7 0.305295897644
8 0.298166988626
9 0.291387536535
10 0.284929783881
11 0.278768841706
12 0.272882369127
13 0.267250285388
14 0.261854512594
15 0.256678746855
16 0.251708255472
17 0.24692969768
18 0.242330966585
19 0.237901050008
20 0.233631211382
21 0.229511690361
22 0.225533706923
23 0.221689515616
24 0.217976906124
25 0.214390308152
26 0.210918864446
27 0.207556757248
28 0.204298589057
29 0.201139342944
30 0.198074347281
31 0.195099239938
32 0.192209940325
33 0.189402632564
34 0.186673742862
35 0.184019918549
36 0.181438009395
37 0.178925050932
38 0.176478249524
39 0.174094968976
40 0.171772718503
41 0.16950914188
42 0.167302007648
43 0.16514920025
44 0.163048711986
45 0.161005013366
46 0.159010522465
47 0.157063009852
48 0.155160796861
49 0.153302286913
50 0.151485960208
51 0.149710368866
52 0.147974132458
53 0.146275933895
54 0.144614515638
55 0.142988676199
56 0.141397266903
57 0.139839188892
58 0.138313390343
59 0.136818863883
60 0.135354644185
61 0.133919805731
62 0.132513460718
63 0.131134757113
64 0.12978287682
65 0.128457033979
66 0.127156473359
67 0.125880468859
68 0.124628322095
69 0.123399361072
70 0.122192938939
71 0.121008432809
72 0.119845242652
73 0.118702790251
74 0.11758051821
75 0.116477889025
76 0.115394384197
77 0.114329503403
78 0.113282763698
79 0.112253698773
80 0.111241858238
81 0.110246806955
82 0.10926812439
83 0.108305404015
84 0.107358252722
85 0.106426290282
86 0.105509148814
87 0.104606472299
88 0.103717916098
89 0.102843146507
90 0.101981840323
91 0.101133684442
92 0.100298375459
93 0.0994756193059
94 0.0986651308883
95 0.0978666337498
96 0.0970798597471
97 0.0963045487404
98 0.0955404482973
99 0.0947873134096
100 0.0940449062229
101 0.0933129957772
102 0.0925913577592
103 0.091879774265
104 0.0911780333198
105 0.0904859284966
106 0.0898032591114
107 0.0891298300758
108 0.0884654517036
109 0.0878099395248
110 0.0871631141082
111 0.0865248008895
112 0.0858948300085
113 0.0852730361503
114 0.0846592583951
115 0.084053340072
116 0.0834560313891
117 0.0828701570657
118 0.082291756653
119 0.0817206850624
120 0.0811568010617
121 0.080599967142
122 0.0800500493908
123 0.0795069173699
124 0.0789704439994
125 0.0784405054459
126 0.077920231984
127 0.0774075550511
128 0.0769011567032
129 0.0764010893686
130 0.0759070427712
131 0.0754189060103
132 0.074936571002
133 0.0744599323847
134 0.0739888874299
135 0.0735233359561
136 0.0730631802469
137 0.0726083249716
138 0.0721586771093
139 0.0717141458767
140 0.0712746426579
141 0.0708400809373
142 0.0704103762349
143 0.0699854460448
144 0.069565209775
145 0.0691495886904
146 0.0687385058575
147 0.0683318860907
148 0.0679296559019
149 0.0675317434506
150 0.0671380784965
151 0.0667485923533
152 0.0663632178453
153 0.0659818892637
154 0.0656045423264
155 0.0652311141374
156 0.064861543149
157 0.0644957691248
158 0.0641337331035
159 0.0637753773644
160 0.0634206453944
161 0.0630694818551
162 0.062721832552
163 0.0623776444042
164 0.0620368654148
165 0.0616994446431
166 0.0613653321769
167 0.0610344791061
168 0.0607068374969
169 0.0603823603673
170 0.0600610016624
171 0.0597427162316
172 0.0594274598059
173 0.0591151889756
174 0.0588058611694
175 0.0584994346338
176 0.0581958684127
177 0.0578951223286
178 0.0575971569633
179 0.0573019336399
180 0.0570094144047
181 0.0567195620107
182 0.0564323399001
183 0.0561477121887
184 0.0558656436495
185 0.0555860996983
186 0.0553090463777
187 0.0550344503437
188 0.0547622788509
189 0.0544924997392
190 0.0542250814205
191 0.0539599928656
192 0.053697203592
193 0.0534366836513
194 0.0531784036175
195 0.0529223345755
196 0.0526684481097
197 0.0524167162933
198 0.0521671116773
199 0.0519196072804
200 0.0516741765788
201 0.0514307934965
202 0.0511894323955
203 0.0509500680667
204 0.0507126757205
205 0.0504772309784
206 0.050243709864
207 0.0500120887949
208 0.049782344574
209 0.0495544543823
210 0.0493283957703
211 0.0491041466511
212 0.0488816852926
213 0.0486609903102
214 0.0484420406603
215 0.0482248156328
216 0.0480092948449
217 0.0477954582342
218 0.0475832860526
219 0.04737275886
220 0.047163857518
221 0.0469565631846
222 0.0467508573076
223 0.0465467216195
224 0.0463441381319
225 0.0461430891301
226 0.0459435571676
227 0.0457455250614
228 0.0455489758867
229 0.0453538929721
230 0.0451602598947
231 0.0449680604755
232 0.0447772787749
233 0.0445878990883
234 0.0443999059413
235 0.0442132840861
236 0.0440280184968
237 0.0438440943654
238 0.0436614970982
239 0.0434802123115
240 0.0433002258277
241 0.0431215236722
242 0.0429440920691
243 0.0427679174379
244 0.04259298639
245 0.0424192857254
246 0.042246802429
247 0.042075523668
248 0.0419054367878
249 0.0417365293098
250 0.0415687889276
251 0.0414022035044
252 0.04123676107
253 0.0410724498178
254 0.0409092581023
255 0.040747174436
256 0.0405861874867
257 0.0404262860753
258 0.0402674591726
259 0.0401096958975
260 0.0399529855136
261 0.0397973174277
262 0.0396426811867
263 0.0394890664758
264 0.0393364631158
265 0.0391848610612
266 0.0390342503976
267 0.03888462134
268 0.0387359642305
269 0.038588269536
270 0.0384415278467
271 0.0382957298736
272 0.0381508664468
273 0.0380069285136
274 0.0378639071365
275 0.0377217934915
276 0.0375805788663
277 0.0374402546584
278 0.0373008123736
279 0.0371622436238
280 0.0370245401261
281 0.0368876937005
282 0.0367516962687
283 0.0366165398522
284 0.0364822165711
285 0.0363487186424
286 0.0362160383783
287 0.0360841681853
288 0.0359531005623
289 0.0358228280993
290 0.035693343476
291 0.0355646394607
292 0.0354367089086
293 0.0353095447608
294 0.0351831400427
295 0.0350574878631
296 0.0349325814128
297 0.0348084139631
298 0.0346849788652
299 0.0345622695487
300 0.0344402795202
301 0.0343190023627
302 0.0341984317341
303 0.0340785613662
304 0.0339594157063
305 0.0338412982949
306 0.0337238676702
307 0.0336071177968
308 0.0334910427088
309 0.0333756365085
310 0.0332608933658
311 0.0331468075172
312 0.0330333732647
313 0.0329205849747
314 0.0328084370777
315 0.0326969240666
316 0.0325860404967
317 0.0324757809841
318 0.0323661402052
319 0.0322571128959
320 0.0321486938505
321 0.0320408779214
322 0.0319336600176
323 0.0318270351046
324 0.0317209982032
325 0.0316155443891
326 0.0315106687916
327 0.0314063665936
328 0.0313026330301
329 0.0311994633883
330 0.0310968530062
331 0.0309947972723
332 0.030893291625
333 0.0307923315515
334 0.0306919125876
335 0.030592030317
336 0.0304926803703
337 0.0303938584248
338 0.0302955602036
339 0.0301977814753
340 0.0301005180531
341 0.0300037657945
342 0.0299075206003
343 0.0298148336815
344 0.0297227066133
345 0.0296310841355
346 0.0295399616999
347 0.0294493348239
348 0.0293591990891
349 0.0292695501395
350 0.0291803836803
351 0.0290916954763
352 0.0290034813509
353 0.0289157371841
354 0.0288284589119
355 0.0287416425247
356 0.0286552840664
357 0.0285693796326
358 0.0284839253704
359 0.0283989174767
360 0.0283143521973
361 0.0282302258258
362 0.0281465347029
363 0.0280632752152
364 0.0279804437944
365 0.0278980369163
366 0.0278160511
367 0.0277344829071
368 0.0276533289409
369 0.0275725858453
370 0.0274922503047
371 0.0274123190426
372 0.027332788821
373 0.02725365644
374 0.027174918737
375 0.0270965725859
376 0.0270186148963
377 0.0269410426135
378 0.0268638527171
379 0.0267870422211
380 0.0267106081728
381 0.0266345476525
382 0.0265588577731
383 0.0264835356789
384 0.0264085785461
385 0.0263339835812
386 0.0262597480214
387 0.0261858691336
388 0.0261123442142
389 0.0260391705882
390 0.0259663456095
391 0.0258938666597
392 0.0258217311482
393 0.0257499365113
394 0.0256784802125
395 0.0256073597412
396 0.0255365726132
397 0.0254661163696
398 0.0253959885769
399 0.0253261868263
400 0.0252567087336
401 0.0251875519388
402 0.0251187141057
403 0.0250501929213
404 0.0249819860961
405 0.0249140913633
406 0.0248465064786
407 0.0247792292197
408 0.0247122573867
409 0.0246455888007
410 0.0245792213046
411 0.024513152762
412 0.0244473810574
413 0.0243819040957
414 0.0243167198022
415 0.0242518261218
416 0.0241872210193
417 0.0241229024789
418 0.0240588685041
419 0.023995117117
420 0.0239316463587
421 0.0238684542887
422 0.0238055389846
423 0.0237428985421
424 0.0236805310746
425 0.0236184347132
426 0.0235566076062
427 0.0234950479191
428 0.0234337538342
429 0.0233727235506
430 0.0233119552841
431 0.0232514472664
432 0.0231911977457
433 0.0231312049858
434 0.0230714672666
435 0.0230119828832
436 0.0229527501464
437 0.0228937673818
438 0.0228350329303
439 0.0227765451477
440 0.0227183024041
441 0.0226603030845
442 0.0226025455879
443 0.0225450283278
444 0.0224877497314
445 0.0224307082399
446 0.0223739023082
447 0.0223173304046
448 0.022260991011
449 0.0222048826224
450 0.0221490037469
451 0.0220933529054
452 0.022037928632
453 0.021982729473
454 0.0219277539876
455 0.021873000747
456 0.0218184683351
457 0.0217641553474
458 0.0217100603919
459 0.021656182088
460 0.0216025190672
461 0.0215490699723
462 0.0214958334578
463 0.0214428081893
464 0.021389992844
465 0.0213373861098
466 0.0212849866859
467 0.0212327932823
468 0.0211808046196
469 0.0211290194294
470 0.0210774364534
471 0.0210260544441
472 0.0209748721641
473 0.0209238883864
474 0.0208731018939
475 0.0208225114797
476 0.0207721159465
477 0.0207219141073
478 0.0206719047843
479 0.0206220868096
480 0.0205724590247
481 0.0205230202804
482 0.0204737694371
483 0.0204247053641
484 0.02037582694
485 0.0203271330525
486 0.0202786225979
487 0.0202302944818
488 0.0201821476183
489 0.0201341809302
490 0.0200863933489
491 0.0200387838144
492 0.0199913512749
493 0.0199440946871
494 0.019897013016
495 0.0198501052346
496 0.0198033703242
497 0.019756807274
498 0.019710415081
499 0.0196641927504
500 0.0196181392948
501 0.0195722537347
502 0.0195265350984
503 0.0194809824213
504 0.0194355947468
505 0.0193903711253
506 0.0193453106148
507 0.0193004122804
508 0.0192556751946
509 0.0192110984368
510 0.0191666810937
511 0.0191224222587
512 0.0190783210325
513 0.0190343765224
514 0.0189905878425
515 0.0189469541138
516 0.0189034744638
517 0.0188601480268
518 0.0188169739435
519 0.0187739513611
520 0.0187310794332
521 0.0186883573199
522 0.0186457841876
523 0.0186033592087
524 0.0185610815621
525 0.0185189504326
526 0.0184781599525
527 0.018438275698
528 0.0183985462997
529 0.0183589708133
530 0.0183195483035
531 0.0182802778432
532 0.0182411585137
533 0.0182021894047
534 0.0181633696138
535 0.0181246982468
536 0.0180861744172
537 0.0180477972465
538 0.0180095658637
539 0.0179714794054
540 0.0179335370157
541 0.0178957378462
542 0.0178580810555
543 0.0178205658096
544 0.0177831912814
545 0.017745956651
546 0.0177088611051
547 0.0176719038376
548 0.0176350840488
549 0.0175984009457
550 0.0175618537419
551 0.0175254416576
552 0.0174891639191
553 0.0174530197593
554 0.0174170084171
555 0.0173811291377
556 0.0173453811725
557 0.0173097637786
558 0.0172742762193
559 0.0172389177637
560 0.0172036876867
561 0.0171685852689
562 0.0171336097966
563 0.0170987605618
564 0.0170640368619
565 0.0170294379999
566 0.016994963284
567 0.0169606120282
568 0.0169263835512
569 0.0168922771775
570 0.0168582922365
571 0.0168244280626
572 0.0167906839957
573 0.0167570593802
574 0.0167235535659
575 0.0166901659073
576 0.0166568957637
577 0.0166237424994
578 0.0165907054833
579 0.016557784089
580 0.0165249776948
581 0.0164922856837
582 0.0164597074432
583 0.0164272423653
584 0.0163948898464
585 0.0163626492873
586 0.0163305200935
587 0.0162985016744
588 0.0162665934441
589 0.0162347948205
590 0.0162031052261
591 0.0161715240874
592 0.0161400508351
593 0.0161086849038
594 0.0160774257324
595 0.0160462727636
596 0.0160152254442
597 0.0159842832248
598 0.01595344556
599 0.0159227119082
600 0.0158920817318
601 0.0158615544966
602 0.0158311296725
603 0.0158008067329
604 0.015770585155
605 0.0157404644196
606 0.0157104440111
607 0.0156805234174
608 0.0156507021302
609 0.0156209796444
610 0.0155913554585
611 0.0155618290746
612 0.0155323999979
613 0.0155030677372
614 0.0154738318047
615 0.0154446917157
616 0.015415646989
617 0.0153866971465
618 0.0153578417136
619 0.0153290802186
620 0.0153004121931
621 0.0152718371719
622 0.0152433546929
623 0.015214964297
624 0.0151866655283
625 0.0151584579339
626 0.0151303410638
627 0.0151023144712
628 0.0150743777121
629 0.0150465303455
630 0.0150187719332
631 0.0149911020402
632 0.0149635202339
633 0.014936026085
634 0.0149086191667
635 0.0148812990551
636 0.014854065329
637 0.0148269175701
638 0.0147998553627
639 0.0147728782938
640 0.0147459859531
641 0.0147191779329
642 0.0146924538282
643 0.0146658132367
644 0.0146392557585
645 0.0146127809962
646 0.0145863885553
647 0.0145600780435
648 0.0145338490712
649 0.0145085571259
650 0.014483439843
651 0.0144584061133
652 0.0144334554846
653 0.0144085875088
654 0.0143838017414
655 0.0143590977414
656 0.0143344750717
657 0.0143099332986
658 0.0142854719921
659 0.0142610907255
660 0.0142367890756
661 0.0142125666226
662 0.01418842295
663 0.0141643576448
664 0.0141403702969
665 0.0141164604997
666 0.0140926278497
667 0.0140688719465
668 0.0140451923928
669 0.0140215887944
670 0.0139980607601
671 0.0139746079016
672 0.0139512298338
673 0.0139279261742
674 0.0139046965433
675 0.0138815405646
676 0.0138584578641
677 0.0138354480708
678 0.0138125108164
679 0.0137896457353
680 0.0137668524646
681 0.0137441306439
682 0.0137214799158
683 0.013698899925
684 0.0136763903192
685 0.0136539507483
686 0.013631580865
687 0.0136092803242
688 0.0135870487834
689 0.0135648859026
690 0.0135427913441
691 0.0135207647726
692 0.0134988058551
693 0.013476914261
694 0.0134550896619
695 0.0134333317319
696 0.013411640147
697 0.0133900145859
698 0.0133684547291
699 0.0133469602594
700 0.0133255308619
701 0.0133041662238
702 0.0132828660342
703 0.0132616299846
704 0.0132404577683
705 0.0132193490811
706 0.0131983036203
707 0.0131773210856
708 0.0131564011785
709 0.0131355436027
710 0.0131147480636
711 0.0130940142687
712 0.0130733419274
713 0.0130527307511
714 0.0130321804529
715 0.0130116907479
716 0.0129912613531
717 0.0129708919872
718 0.0129505823708
719 0.0129303322264
720 0.012910141278
721 0.0128900092518
722 0.0128699358754
723 0.0128499208782
724 0.0128299639915
725 0.0128100649483
726 0.012790223483
727 0.012770439332
728 0.0127507122332
729 0.0127310419263
730 0.0127114281525
731 0.0126918706547
732 0.0126723691773
733 0.0126529234664
734 0.0126335332697
735 0.0126141983365
736 0.0125949184174
737 0.0125756932649
738 0.0125565226328
739 0.0125374062764
740 0.0125183439527
741 0.0124993354201
742 0.0124803804383
743 0.0124614787687
744 0.0124426301742
745 0.0124238344188
746 0.0124050912683
747 0.0123864004898
748 0.0123677618517
749 0.0123491751239
750 0.0123306400777
751 0.0123121564857
752 0.0122937241219
753 0.0122753427617
754 0.0122570121819
755 0.0122387321603
756 0.0122205024764
757 0.0122023229109
758 0.0121841932457
759 0.0121661132641
760 0.0121480827506
761 0.0121301014911
762 0.0121121692725
763 0.0120942858832
764 0.0120764511129
765 0.0120586647521
766 0.0120409265931
767 0.012023236429
768 0.0120055940542
769 0.0119879992644
770 0.0119704518564
771 0.0119529516281
772 0.0119354983788
773 0.0119180919087
774 0.0119007320193
775 0.0118834185131
776 0.011866151194
777 0.0118489298668
778 0.0118317543375
779 0.0118146244131
780 0.0117975399019
781 0.011780500613
782 0.0117635063569
783 0.011746556945
784 0.0117296521898
785 0.0117127919049
786 0.0116959759048
787 0.0116792040053
788 0.0116624760229
789 0.0116457917755
790 0.0116291510817
791 0.0116125537614
792 0.0115959996353
793 0.0115794885251
794 0.0115630202536
795 0.0115465946446
796 0.0115302115227
797 0.0115138707137
798 0.0114975720442
799 0.0114813153418
800 0.0114651004351
801 0.0114489271535
802 0.0114327953276
803 0.0114167047887
804 0.011400655369
805 0.0113846469019
806 0.0113686792215
807 0.0113527521626
808 0.0113368655614
809 0.0113210192546
810 0.01130521308
811 0.0112894468761
812 0.0112737204823
813 0.0112580337391
814 0.0112423864875
815 0.0112267785697
816 0.0112112098286
817 0.0111956801078
818 0.0111801892521
819 0.0111647371067
820 0.011149323518
821 0.0111339483329
822 0.0111186113994
823 0.0111033125662
824 0.0110880516827
825 0.0110728285993
826 0.011057643167
827 0.0110424952377
828 0.011027384664
829 0.0110123112995
830 0.0109972749983
831 0.0109822756154
832 0.0109673130065
833 0.0109523870282
834 0.0109374975376
835 0.0109226443928
836 0.0109078274525
837 0.0108930465763
838 0.0108783016242
839 0.0108635924573
840 0.0108489189372
841 0.0108342809263
842 0.0108196782876
843 0.0108051108851
844 0.0107905785831
845 0.010776081247
846 0.0107616187426
847 0.0107471909364
848 0.0107327976959
849 0.0107184388889
850 0.010704114384
851 0.0106898240507
852 0.0106755677588
853 0.0106613453791
854 0.0106471567828
855 0.0106330018418
856 0.0106188804289
857 0.0106047924172
858 0.0105907376807
859 0.0105767160939
860 0.0105627275319
861 0.0105487718706
862 0.0105348489865
863 0.0105209587565
864 0.0105071010584
865 0.0104932757704
866 0.0104794827715
867 0.0104657219412
868 0.0104519931595
869 0.0104382963073
870 0.0104246312657
871 0.0104109979167
872 0.0103973961429
873 0.0103838258272
874 0.0103702868533
875 0.0103567791056
876 0.0103433024687
877 0.010329856828
878 0.0103164420696
879 0.0103030580799
880 0.010289704746
881 0.0102763819555
882 0.0102630895965
883 0.010249827558
884 0.010236595729
885 0.0102233939994
886 0.0102102222596
887 0.0101970804005
888 0.0101839683135
889 0.0101708858905
890 0.0101578330241
891 0.0101448096072
892 0.0101318155334
893 0.0101188506968
894 0.0101059149918
895 0.0100930083135
896 0.0100801305576
897 0.0100672816201
898 0.0100544613975
899 0.010041669787
900 0.0100289066862
901 0.0100161719931
902 0.0100034656062
903 0.00999078742465
904 0.00997813734794
905 0.00996551527608
906 0.00995292110955
907 0.00994035474932
908 0.00992781609682
909 0.00991530505396
910 0.00990282152309
911 0.00989036540707
912 0.00987793660918
913 0.00986553503317
914 0.00985316058326
915 0.00984081316411
916 0.00982849268082
917 0.00981619903896
918 0.00980393214454
919 0.009791691904
920 0.00977947822422
921 0.00976729101253
922 0.0097551301767
923 0.0097429956249
924 0.00973088726577
925 0.00971880500834
926 0.0097067487621
927 0.00969471843693
928 0.00968271394315
929 0.00967073519149
930 0.0096587820931
931 0.00964685455953
932 0.00963495250275
933 0.00962307583515
934 0.0096112244695
935 0.00959939831898
936 0.00958759729719
937 0.0095758213181
938 0.00956407029609
939 0.00955234414594
940 0.00954064278282
941 0.00952896612227
942 0.00951731408024
943 0.00950568657306
944 0.00949408351743
945 0.00948250483045
946 0.00947095042958
947 0.00945942023266
948 0.00944791415792
949 0.00943643212395
950 0.0094249740497
951 0.0094135398545
952 0.00940212945806
953 0.00939074278041
954 0.009379379742
955 0.00936804026358
956 0.0093567242663
957 0.00934543167165
958 0.00933416240148
959 0.00932291637798
960 0.0093116935237
961 0.00930049376153
962 0.00928931701471
963 0.00927816320683
964 0.00926703226181
965 0.00925592410392
966 0.00924483865775
967 0.00923377584826
968 0.00922273560071
969 0.00921171784071
970 0.0092007224942
971 0.00918974948745
972 0.00917879874704
973 0.0091678701999
974 0.00915696377326
975 0.0091460793947
976 0.00913521699209
977 0.00912437649364
978 0.00911355782787
979 0.0091027609236
980 0.00909198570999
981 0.00908123211648
982 0.00907050007285
983 0.00905978950918
984 0.00904910035584
985 0.00903843254351
986 0.00902778600319
987 0.00901716066616
988 0.00900655646402
989 0.00899597332865
990 0.00898541119214
991 0.00897486998632
992 0.008964349643
993 0.00895385009431
994 0.00894337127268
995 0.00893291311083
996 0.00892247554176
997 0.0089120584988
998 0.00890166191553
999 0.00889128572585
1000 0.00888092986395


==> Figures/data/pg_l1_orm.dat <==
0 0.368095666748
1 0.357419962197
2 0.347402030695
3 0.337982427621
4 0.325060277583
5 0.309655796687
6 0.297551896195
7 0.288227923116
8 0.279728557095
9 0.271168965978
10 0.262715641438
11 0.254874936152
12 0.247719854818
13 0.241022118825
14 0.234609485909
15 0.228464857628
16 0.222630589994
17 0.217114839217
18 0.21188178829
19 0.206888718239
20 0.202110943361
21 0.197540458982
22 0.193169316638
23 0.188984391297
24 0.184970904049
25 0.181116909972
26 0.177413480473
27 0.173852714369
28 0.170426553243
29 0.16712705915
30 0.163947018942
31 0.160885912038
32 0.157937580317
33 0.155091382649
34 0.152341329787
35 0.149681640736
36 0.147109101458
37 0.144619748038
38 0.14220946351
39 0.13987412419
40 0.137610192011
41 0.135414506113
42 0.133284085391
43 0.131216015687
44 0.129207521263
45 0.127256016016
46 0.125359094419
47 0.123514486587
48 0.121720033571
49 0.119973686233
50 0.118273508811
51 0.116617673359
52 0.115004448576
53 0.113432190558
54 0.111899337737
55 0.110404407372
56 0.108945991232
57 0.107522750522
58 0.106133411159
59 0.104776759893
60 0.103451640961
61 0.102156952855
62 0.100891645138
63 0.0996547154425
64 0.0984452067435
65 0.0972622048617
66 0.0961048361213
67 0.0949722651328
68 0.0938636927099
69 0.0927783539271
70 0.0917155163089
71 0.0906744775542
72 0.0896545630166
73 0.0886551251829
74 0.0876755431095
75 0.0867152213425
76 0.0857735883991
77 0.0848500953361
78 0.0839442146392
79 0.083059477614
80 0.082194641202
81 0.0813464203084
82 0.0805142740897
83 0.0796964588421
84 0.0788935131879
85 0.0781057789487
86 0.077338748582
87 0.076587145496
88 0.0758482685996
89 0.07512177627
90 0.0744076575393
91 0.0737066806307
92 0.0730180141991
93 0.0723411044261
94 0.0716754872081
95 0.0710210348821
96 0.0703775524085
97 0.0697447593237
98 0.0691223270878
99 0.0685099781675
100 0.0679074805096
101 0.0673146140091
102 0.0667311476482
103 0.0661568483476
104 0.0655914939794
105 0.0650348762023
106 0.0644867947627
107 0.0639470532817
108 0.0634154595579
109 0.0628918275679
110 0.0623759780401
111 0.061867737556
112 0.0613669376073
113 0.0608734143661
114 0.0603870088335
115 0.0599075668386
116 0.0594349387894
117 0.0589689793813
118 0.0585095474134
119 0.0580565056848
120 0.0576097208866
121 0.0571690634577
122 0.0567344074319
123 0.0563056303039
124 0.0558826129146
125 0.0554652393417
126 0.0550533967884
127 0.0546469754741
128 0.0542458685307
129 0.0538499719051
130 0.0534591842664
131 0.0530734069165
132 0.0526925437027
133 0.0523165009348
134 0.0519451873046
135 0.0515785138107
136 0.0512163936836
137 0.0508587423162
138 0.0505054771945
139 0.050156517833
140 0.0498117857116
141 0.0494712042145
142 0.0491346985727
143 0.0488021958071
144 0.048473624675
145 0.0481489156175
146 0.0478280007097
147 0.047510813612
148 0.0471972895236
149 0.0468873651376
150 0.0465809785975
151 0.0462780694552
152 0.0459785786309
153 0.0456824483737
154 0.0453896222247
155 0.0451000449795
156 0.0448136626544
157 0.0445304224513
158 0.0442502727257
159 0.0439731629548
160 0.0436990437067
161 0.043427866611
162 0.0431595843302
163 0.0428941505317
164 0.0426315198613
165 0.0423716479172
166 0.0421144912249
167 0.0418600072129
168 0.0416081541889
169 0.0413588913176
170 0.0411121785981
171 0.0408679768429
172 0.0406262476568
173 0.0403869534172
174 0.0401500572543
175 0.0399155230328
176 0.0396833153329
177 0.0394533994329
178 0.039225741292
179 0.0390003075339
180 0.0387770654298
181 0.0385559828835
182 0.0383370284158
183 0.0381201711497
184 0.0379053807958
185 0.0376926276388
186 0.0374818825238
187 0.0372731168427
188 0.037066302522
189 0.0368614120099
190 0.0366584182647
191 0.0364572947424
192 0.0362580153858
193 0.0360605546132
194 0.0358648873078
195 0.0356709888068
196 0.0354788348915
197 0.0352884017772
198 0.0350996661039
199 0.0349126049263
200 0.0347271957051
201 0.0345434162979
202 0.0343612449505
203 0.0341806602887
204 0.0340016413096
205 0.0338249872809
206 0.0336489958956
207 0.0334753333488
208 0.0333028862228
209 0.0331319966033
210 0.0329624782338
211 0.032794469483
212 0.0326278944465
213 0.0324627308888
214 0.0322989338928
215 0.0321364993131
216 0.0319754168108
217 0.031815672313
218 0.0316572439687
219 0.0315001128516
220 0.0313442633169
221 0.0311896813163
222 0.0310363516842
223 0.030884258449
224 0.0307333859016
225 0.030583719172
226 0.0304352438827
227 0.0302879457386
228 0.0301418104647
229 0.0299968239844
230 0.0298538906002
231 0.0297156019019
232 0.0295796183289
233 0.0294443059078
234 0.0293093052742
235 0.0291752578626
236 0.0290426116435
237 0.0289112609033
238 0.0287809109314
239 0.0286514552768
240 0.0285229701735
241 0.0283955336174
242 0.0282691332071
243 0.0281437121708
244 0.0280192360111
245 0.0278957036124
246 0.0277731195888
247 0.0276514752376
248 0.0275307526114
249 0.0274109359527
250 0.0272920153334
251 0.0271739828374
252 0.0270568288622
253 0.0269405421601
254 0.0268251116747
255 0.0267105274282
256 0.0265967800522
257 0.0264838601136
258 0.0263717580075
259 0.0262604642312
260 0.0261499695702
261 0.0260402650516
262 0.0259313418252
263 0.0258231911252
264 0.0257158043053
265 0.0256091728727
266 0.0255032884845
267 0.0253981429256
268 0.0252937280977
269 0.025190036021
270 0.0250870588385
271 0.0249847888143
272 0.0248832183284
273 0.0247823398725
274 0.0246821460478
275 0.0245826295644
276 0.0244837832391
277 0.0243855999931
278 0.0242880728496
279 0.0241911949315
280 0.02409495946
281 0.0239993597528
282 0.0239043892218
283 0.0238100413719
284 0.0237163097987
285 0.023623188187
286 0.0235306703093
287 0.0234387500242
288 0.0233474212746
289 0.0232566780864
290 0.0231665145668
291 0.023076924903
292 0.022987903361
293 0.0228994442837
294 0.0228115420899
295 0.0227241912731
296 0.0226373863998
297 0.0225511221086
298 0.0224653931089
299 0.0223801941795
300 0.0222955201677
301 0.0222113659881
302 0.0221277266213
303 0.0220445971129
304 0.0219619725726
305 0.0218798481728
306 0.021798219148
307 0.0217170807934
308 0.021636428464
309 0.0215562575741
310 0.0214765635955
311 0.0213973420573
312 0.0213185885449
313 0.0212402986986
314 0.0211624682133
315 0.0210850928374
316 0.0210081683721
317 0.0209316906702
318 0.0208556556358
319 0.0207800592234
320 0.0207048974366
321 0.0206301663282
322 0.0205558619988
323 0.0204819805963
324 0.0204085183151
325 0.0203354713957
326 0.0202628361236
327 0.0201906088288
328 0.0201187858853
329 0.02004736371
330 0.0199763387627
331 0.0199057075448
332 0.0198354665992
333 0.0197656125095
334 0.0196961418993
335 0.0196270514318
336 0.0195583378091
337 0.0194899977717
338 0.019422028098
339 0.0193544256036
340 0.0192871871409
341 0.0192203095984
342 0.0191537899005
343 0.0190876250066
344 0.0190218119111
345 0.0189563476423
346 0.0188912292624
347 0.0188264538668
348 0.0187620185837
349 0.0186979205738
350 0.0186341570293
351 0.0185707251743
352 0.0185076222635
353 0.018447538094
354 0.018388155217
355 0.0183293127984
356 0.0182703406571
357 0.0182116352018
358 0.0181533907239
359 0.0180956406869
360 0.0180382217357
361 0.017981065861
362 0.0179241972477
363 0.0178676665215
364 0.0178114792781
365 0.0177556123151
366 0.0177000474562
367 0.017644784838
368 0.0175898305682
369 0.0175351850653
370 0.0174808428359
371 0.0174267983802
372 0.0173730491101
373 0.017319593941
374 0.0172664311169
375 0.0172135578395
376 0.0171609711511
377 0.0171086685602
378 0.0170566479141
379 0.0170049070255
380 0.0169534435502
381 0.0169022551097
382 0.0168513394125
383 0.0168006942534
384 0.0167503174528
385 0.016700206826
386 0.0166503601983
387 0.0166007754265
388 0.0165514504024
389 0.0165023830429
390 0.0164535712839
391 0.0164050130805
392 0.0163567064111
393 0.0163086492782
394 0.0162608397063
395 0.0162132757411
396 0.0161659554487
397 0.0161188769158
398 0.0160720382501
399 0.0160254375797
400 0.0159790730523
401 0.0159329428355
402 0.0158870451159
403 0.0158413780993
404 0.0157959400103
405 0.0157507290923
406 0.0157057436066
407 0.0156609818328
408 0.0156164420682
409 0.0155721226275
410 0.0155280218429
411 0.0154841380636
412 0.0154404696557
413 0.0153970150018
414 0.0153537725009
415 0.0153107405683
416 0.015267917635
417 0.0152253021481
418 0.01518289257
419 0.0151406873784
420 0.0150986850664
421 0.0150568841417
422 0.0150152831271
423 0.0149738805597
424 0.0149326749911
425 0.014891664987
426 0.0148508491273
427 0.0148102260056
428 0.0147697942291
429 0.0147295524187
430 0.0146894992084
431 0.0146496332455
432 0.0146099531902
433 0.0145704577158
434 0.0145311455079
435 0.0144935128095
436 0.0144559988823
437 0.0144188571474
438 0.0143815788807
439 0.0143445002335
440 0.0143076684925
441 0.0142711071158
442 0.0142347120456
443 0.0141984600799
444 0.0141623672202
445 0.014126461807
446 0.0140907430744
447 0.0140551977764
448 0.0140198170017
449 0.0139846021682
450 0.013949556756
451 0.0139146806543
452 0.0138799707259
453 0.01384542424
454 0.0138110401229
455 0.0137768179677
456 0.0137427568785
457 0.0137088554056
458 0.0136751120763
459 0.013641525695
460 0.0136080952273
461 0.0135748195949
462 0.0135416976296
463 0.0135087281527
464 0.0134759100362
465 0.013443242195
466 0.013410723551
467 0.0133783530201
468 0.0133461295229
469 0.0133140519963
470 0.0132821193937
471 0.0132503306795
472 0.0132186848259
473 0.0131871808137
474 0.0131558176347
475 0.0131245942917
476 0.0130935097975
477 0.0130625631744
478 0.013031753454
479 0.0130010796772
480 0.0129705408947
481 0.0129401361662
482 0.0129098645608
483 0.0128797251561
484 0.0128497170389
485 0.0128198393044
486 0.0127900910569
487 0.0127604714088
488 0.0127309794809
489 0.0127016144026
490 0.0126723753111
491 0.012643261352
492 0.0126142716786
493 0.0125854054522
494 0.0125566618418
495 0.0125280400241
496 0.0124995391835
497 0.0124711585117
498 0.0124428972079
499 0.0124147544784
500 0.012386729537
501 0.0123588216045
502 0.0123310299086
503 0.012303353684
504 0.0122757921726
505 0.0122483446225
506 0.0122210102891
507 0.0121937884339
508 0.0121666783253
509 0.012139679238
510 0.0121127904533
511 0.0120860112585
512 0.0120593409473
513 0.0120327788198
514 0.0120063241818
515 0.0119799763455
516 0.0119537346287
517 0.0119275983555
518 0.0119015668555
519 0.0118756394642
520 0.0118498155229
521 0.0118240943783
522 0.011798475383
523 0.0117729578947
524 0.011747541277
525 0.0117222248985
526 0.0116970081335
527 0.0116718903612
528 0.0116468709663
529 0.0116219493385
530 0.0115971248727
531 0.0115723969689
532 0.011547765032
533 0.0115232284717
534 0.011498786703
535 0.0114744391453
536 0.0114501852231
537 0.0114260243654
538 0.0114019560061
539 0.0113779795836
540 0.011354094541
541 0.0113303003258
542 0.0113065963901
543 0.0112829821904
544 0.0112594571875
545 0.0112360208469
546 0.011212672638
547 0.0111894120348
548 0.0111662385152
549 0.0111431515615
550 0.0111201506602
551 0.0110972353017
552 0.0110744049805
553 0.0110516591952
554 0.0110289974483
555 0.0110064192463
556 0.0109839240994
557 0.010961511522
558 0.0109391810321
559 0.0109169321513
560 0.0108947644054
561 0.0108726773234
562 0.0108506704384
563 0.0108287432868
564 0.0108068954088
565 0.0107851263481
566 0.0107634356519
567 0.0107418228709
568 0.0107202875593
569 0.0106988292747
570 0.010677447578
571 0.0106561420336
572 0.0106349122092
573 0.0106137576757
574 0.0105926780074
575 0.0105716727816
576 0.010550741579
577 0.0105298839836
578 0.0105090995821
579 0.0104883879647
580 0.0104677487246
581 0.0104471814579
582 0.0104266857638
583 0.0104062612447
584 0.0103859075056
585 0.0103656241546
586 0.0103454108029
587 0.0103252670643
588 0.0103051925556
589 0.0102851868964
590 0.0102652497091
591 0.0102453806189
592 0.0102255792537
593 0.0102058452442
594 0.0101861782238
595 0.0101665778284
596 0.0101470436969
597 0.0101275754706
598 0.0101081727932
599 0.0100888353115
600 0.0100695626744
601 0.0100503545336
602 0.0100312105432
603 0.0100121303598
604 0.00999311364242
605 0.00997416005265
606 0.00995526925442
607 0.00993644091408
608 0.00991767470035
609 0.00989897028431
610 0.0098803273394
611 0.00986174554135
612 0.00984322456819
613 0.00982476410025
614 0.0098063638201
615 0.00978802341254
616 0.00976974256459
617 0.00975152096548
618 0.00973335830661
619 0.00971525428154
620 0.00969720858596
621 0.00967922091771
622 0.00966129097669
623 0.00964341846494
624 0.00962560308651
625 0.00960784454755
626 0.0095901425562
627 0.00957249682265
628 0.00955490705906
629 0.00953737297958
630 0.00951989430032
631 0.00950247073935
632 0.00948510201666
633 0.00946778785413
634 0.00945052797558
635 0.00943332210669
636 0.00941616997499
637 0.00939907130988
638 0.00938202584259
639 0.00936503330617
640 0.00934809343545
641 0.00933120596709
642 0.00931437063949
643 0.0092975871928
644 0.00928085536896
645 0.00926417491159
646 0.00924754556605
647 0.00923096707939
648 0.00921443920035
649 0.00919796167935
650 0.00918153426846
651 0.00916515672138
652 0.00914882879347
653 0.0091325502417
654 0.00911632082462
655 0.0091001403024
656 0.00908400843679
657 0.00906792499107
658 0.00905188973012
659 0.00903590242032
660 0.00901996282961
661 0.00900407072741
662 0.00898822588468
663 0.00897242807259
664 0.00895667706186
665 0.00894097262407
666 0.00892531453263
667 0.00890970256296
668 0.00889413649197
669 0.00887861609789
670 0.00886314116019
671 0.00884771145985
672 0.00883232677936
673 0.00881698690263
674 0.00880169161496
675 0.00878644070301
676 0.00877123395481
677 0.00875607115979
678 0.00874095210873
679 0.00872587659375
680 0.00871084440833
681 0.00869585534723
682 0.00868090920658
683 0.00866600578377
684 0.00865114487751
685 0.00863632628779
686 0.00862154981587
687 0.00860681526427
688 0.00859212243678
689 0.00857747113843
690 0.00856286117546
691 0.00854829235538
692 0.00853376448688
693 0.00851927737987
694 0.00850483084546
695 0.00849042469594
696 0.00847605874478
697 0.00846173280663
698 0.00844744669728
699 0.00843320023369
700 0.00841899323396
701 0.00840482551732
702 0.00839069690412
703 0.00837660721583
704 0.00836255627503
705 0.00834854390541
706 0.00833456993172
707 0.00832063417984
708 0.00830673647668
709 0.00829287665023
710 0.00827905452956
711 0.00826526994476
712 0.00825152272698
713 0.00823781270839
714 0.00822413972222
715 0.00821050360266
716 0.00819690418498
717 0.0081833413054
718 0.00816981480117
719 0.0081563245105
720 0.0081428702726
721 0.00812945192766
722 0.00811606931682
723 0.00810272228219
724 0.00808941066682
725 0.00807613431472
726 0.00806289307083
727 0.00804968678103
728 0.00803651529211
729 0.00802337845179
730 0.00801027610869
731 0.00799720811234
732 0.00798417431318
733 0.00797117456251
734 0.00795820871255
735 0.00794527661637
736 0.00793237812793
737 0.00791951310204
738 0.00790668139438
739 0.00789388286147
740 0.00788111736069
741 0.00786838475025
742 0.0078556848892
743 0.00784301763743
744 0.00783038285561
745 0.00781778040528
746 0.00780521014875
747 0.00779267194915
748 0.00778016567041
749 0.00776769117725
750 0.00775524833517
751 0.00774283701046
752 0.00773045707019
753 0.00771810838218
754 0.00770579081504
755 0.00769350423812
756 0.00768124852154
757 0.00766902353616
758 0.00765682915357
759 0.00764466524611
760 0.00763253168687
761 0.00762042834964
762 0.00760835510895
763 0.00759631184003
764 0.00758429841884
765 0.00757231472203
766 0.00756036062697
767 0.00754843601171
768 0.00753654075501
769 0.00752467473631
770 0.00751283783572
771 0.00750102993404
772 0.00748925091275
773 0.00747750065399
774 0.00746577904055
775 0.00745408595591
776 0.00744242128417
777 0.00743078491012
778 0.00741917671915
779 0.00740759659733
780 0.00739604443134
781 0.00738452010851
782 0.00737302351679
783 0.00736155454475
784 0.00735011308158
785 0.0073386990171
786 0.00732731224172
787 0.00731595264647
788 0.00730462012298
789 0.00729331456346
790 0.00728203586075
791 0.00727078390826
792 0.00725955859997
793 0.00724835983048
794 0.00723718749492
795 0.00722604148905
796 0.00721492170916
797 0.00720382805211
798 0.00719276041534
799 0.00718171869683
800 0.00717070279514
801 0.00715971260936
802 0.00714874803913
803 0.00713780898464
804 0.00712689534661
805 0.00711600702632
806 0.00710514392556
807 0.00709430594665
808 0.00708349299246
809 0.00707270496635
810 0.00706194177222
811 0.00705120331449
812 0.00704048949806
813 0.00702980022839
814 0.00701913541139
815 0.00700849495352
816 0.0069978787617
817 0.00698728674337
818 0.00697671880646
819 0.00696617485937
820 0.00695565481101
821 0.00694515857076
822 0.00693468604848
823 0.0069242371545
824 0.00691381179964
825 0.00690340989518
826 0.00689303135286
827 0.00688267608489
828 0.00687234400395
829 0.00686203502316
830 0.0068517490561
831 0.00684148601682
832 0.0068312458198
833 0.00682102837997
834 0.0068108336127
835 0.0068006614338
836 0.00679051175953
837 0.00678038450657
838 0.00677027959204
839 0.00676019693349
840 0.00675013644889
841 0.00674009805663
842 0.00673008167554
843 0.00672008722484
844 0.00671011462419
845 0.00670016379365
846 0.00669023465369
847 0.0066803271252
848 0.00667044112946
849 0.00666057658816
850 0.00665073342338
851 0.00664091155761
852 0.00663111091373
853 0.00662133141502
854 0.00661157298512
855 0.0066018355481
856 0.00659211902838
857 0.00658242335078
858 0.0065727484405
859 0.0065630942231
860 0.00655346062455
861 0.00654384757115
862 0.0065342549896
863 0.00652468280696
864 0.00651513095065
865 0.00650559934848
866 0.00649608792857
867 0.00648659661946
868 0.00647712534999
869 0.0064676740494
870 0.00645824264725
871 0.00644883107347
872 0.00643943925834
873 0.00643006713246
874 0.0064207146268
875 0.00641138167267
876 0.0064020682017
877 0.00639277414588
878 0.00638349943752
879 0.00637424400926
880 0.0063650077941
881 0.00635579072533
882 0.00634659273659
883 0.00633741376185
884 0.00632825373539
885 0.00631911259181
886 0.00630999026603
887 0.00630088669331
888 0.0062918018092
889 0.00628273554956
890 0.00627368785058
891 0.00626465864876
892 0.00625564788088
893 0.00624665548407
894 0.00623768139571
895 0.00622872555354
896 0.00621978789556
897 0.00621086836008
898 0.0062019668857
899 0.00619308341134
900 0.00618421787618
901 0.00617537021971
902 0.00616654038172
903 0.00615772830226
904 0.00614893392168
905 0.00614015718062
906 0.00613139802
907 0.00612265638102
908 0.00611393220515
909 0.00610522543416
910 0.00609653601007
911 0.00608786387519
912 0.0060792089721
913 0.00607057124366
914 0.00606195063298
915 0.00605334708346
916 0.00604476053874
917 0.00603619094275
918 0.00602763823967
919 0.00601910237395
920 0.0060105832903
921 0.00600208093366
922 0.00599359524928
923 0.00598512618262
924 0.00597667367942
925 0.00596823768566
926 0.00595981814757
927 0.00595141501165
928 0.00594302822461
929 0.00593465773345
930 0.00592630348539
931 0.0059179654279
932 0.00590964350868
933 0.0059013376757
934 0.00589304787714
935 0.00588477406144
936 0.00587651617727
937 0.00586827417351
938 0.00586004799933
939 0.00585183760408
940 0.00584364293737
941 0.00583546394904
942 0.00582730058913
943 0.00581915280795
944 0.005811020556
945 0.00580290378403
946 0.005794802443
947 0.0057867164841
948 0.00577864585873
949 0.00577059051853
950 0.00576255041533
951 0.00575452550121
952 0.00574651572843
953 0.0057385210495
954 0.00573054141712
955 0.00572257678422
956 0.00571462710392
957 0.00570669232957
958 0.00569877241472
959 0.00569086731312
960 0.00568297697874
961 0.00567510136576
962 0.00566724042854
963 0.00565939412166
964 0.00565156239991
965 0.00564374521826
966 0.0056359425319
967 0.0056281542962
968 0.00562038046673
969 0.00561262099928
970 0.0056048758498
971 0.00559714497446
972 0.00558942832962
973 0.00558172587182
974 0.00557403755779
975 0.00556636334447
976 0.00555870318898
977 0.0055510570486
978 0.00554342488085
979 0.00553580664339
980 0.00552820229408
981 0.00552061179097
982 0.00551303509229
983 0.00550547215644
984 0.00549792294201
985 0.00549038740778
986 0.00548286551269
987 0.00547535721587
988 0.00546786247661
989 0.0054603812544
990 0.0054529135089
991 0.00544545919991
992 0.00543801828745
993 0.00543059073168
994 0.00542317649296
995 0.00541577553178
996 0.00540838780883
997 0.00540101328496
998 0.00539365192119
999 0.00538630367869
1000 0.00537896851883


==> Figures/data/pg_l1_ormP.dat <==
0 1.0
1 1.0
2 1.0
3 1.46602842618
4 1.91322496424
5 1.66290138447
6 1.38955860635
7 1.353872389
8 1.45284516977
9 1.53107455292
10 1.51464060789
11 1.4687065728
12 1.45517677076
13 1.47136355575
14 1.48734070037
15 1.48761490284
16 1.48045833395
17 1.4773609887
18 1.47890343359
19 1.48248605418
20 1.4840319473
21 1.48347117027
22 1.48285415315
23 1.48322794319
24 1.48410095004
25 1.48470399337
26 1.48490182249
27 1.48501401202
28 1.485270024
29 1.48562625653
30 1.48594762079
31 1.48566849382
32 1.48550652135
33 1.4862417898
34 1.48704585228
35 1.48731499935
36 1.4872731135
37 1.48733179154
38 1.48758890308
39 1.48788725697
40 1.48810021069
41 1.48824338084
42 1.48838837934
43 1.4885635219
44 1.48874745961
45 1.48891563609
46 1.48906670703
47 1.48921251896
48 1.4893598798
49 1.48950646451
50 1.48964788623
51 1.48978328264
52 1.48991457302
53 1.49004329401
54 1.49016939036
55 1.49029219394
56 1.49041151897
57 1.49052772061
58 1.49064117714
59 1.49075200224
60 1.49086016066
61 1.49096567038
62 1.49106864613
63 1.49116922046
64 1.4912674827
65 1.49136348827
66 1.49145729397
67 1.49154897128
68 1.4916385955
69 1.49172623378
70 1.49181194481
71 1.49189586149
72 1.49197858313
73 1.49206001508
74 1.49213964472
75 1.4922173147
76 1.49229325264
77 1.49236769921
78 1.49244070744
79 1.49198130606
80 1.49042963729
81 1.4912510391
82 1.49288319917
83 1.49342660673
84 1.49297725512
85 1.49254903177
86 1.4894491672
87 1.49119785294
88 1.4937099439
89 1.49400543473
90 1.4930986828
91 1.49256904357
92 1.49282144184
93 1.49327302353
94 1.49343185726
95 1.49334308319
96 1.49327594129
97 1.49334219911
98 1.49346330537
99 1.49354405999
100 1.49357620417
101 1.49360323865
102 1.49365107913
103 1.49371095609
104 1.49376555568
105 1.49381063178
106 1.49385274599
107 1.49389732661
108 1.49394383027
109 1.4939892933
110 1.49403252727
111 1.49407444076
112 1.49411610229
113 1.49415761096
114 1.49419850043
115 1.49423850571
116 1.49427774461
117 1.49431642499
118 1.49435460772
119 1.49439223461
120 1.49442926088
121 1.49446570748
122 1.49450162105
123 1.49453702772
124 1.49457193009
125 1.49460632881
126 1.49464023493
127 1.49467366528
128 1.49470663401
129 1.49473915067
130 1.49477122354
131 1.49480286221
132 1.49483407724
133 1.49486487875
134 1.49489527584
135 1.49492527703
136 1.49495489083
137 1.49498412575
138 1.49501299004
139 1.49504149162
140 1.49506963812
141 1.49509743695
142 1.4951248954
143 1.49515202052
144 1.49517881918
145 1.49520529802
146 1.49523146352
147 1.49525732197
148 1.4952828795
149 1.49530814209
150 1.49533311553
151 1.49535780547
152 1.49538221741
153 1.49540635669
154 1.49543022852
155 1.49545383799
156 1.49547719003
157 1.49550028946
158 1.49552314096
159 1.4955457491
160 1.49556811835
161 1.49559025303
162 1.49561215738
163 1.49563383552
164 1.49565529147
165 1.49567652916
166 1.4956975524
167 1.49571836493
168 1.49573897038
169 1.4957593723
170 1.49577957414
171 1.4957995793
172 1.49581939107
173 1.49583901266
174 1.49585844721
175 1.4958776978
176 1.49589676741
177 1.49591565896
178 1.49593437531
179 1.49595291925
180 1.4959712935
181 1.49598950072
182 1.49600754351
183 1.4960254244
184 1.49604314588
185 1.49606071036
186 1.49607812023
187 1.49609537779
188 1.49611248532
189 1.49612944501
190 1.49614625904
191 1.49616292953
192 1.49617945853
193 1.49619584809
194 1.49621210017
195 1.49622821672
196 1.49624419962
197 1.49626005074
198 1.49627577189
199 1.49629136485
200 1.49630683135
201 1.4963221731
202 1.49633739176
203 1.49635248897
204 1.49636746632
205 1.49638232538
206 1.49539886164
207 1.49573797072
208 1.49652511523
209 1.49678342155
210 1.49654181364
211 1.496306352
212 1.49632446536
213 1.49646497692
214 1.49654020978
215 1.49652122758
216 1.49648779819
217 1.49649409062
218 1.49652739529
219 1.49655423126
220 1.49656423413
221 1.49656895418
222 1.49657935503
223 1.4965951416
224 1.49661068679
225 1.49662332497
226 1.49663453834
227 1.49664640174
228 1.49665921253
229 1.49667208288
230 1.49668442118
231 1.48485083579
232 1.49037775777
233 1.49931352379
234 1.50105075522
235 1.49745457024
236 1.49481561169
237 1.49530317481
238 1.4968813971
239 1.49744236145
240 1.49694711695
241 1.49643386003
242 1.49643887818
243 1.49671200147
244 1.49685989522
245 1.49681086313
246 1.49672584013
247 1.49672110376
248 1.49677433262
249 1.49681623894
250 1.4968233375
251 1.49681854016
252 1.49682504965
253 1.49684301567
254 1.49686091618
255 1.49687291942
256 1.49688187489
257 1.49689212726
258 1.49690442769
259 1.49691698297
260 1.4969285242
261 1.49693931679
262 1.49695013096
263 1.49696122201
264 1.49697233522
265 1.49698321824
266 1.49699387476
267 1.4970044352
268 1.49701496523
269 1.49702543465
270 1.49703579764
271 1.49704604836
272 1.49705620875
273 1.49706629451
274 1.49707630429
275 1.49708623124
276 1.49709607423
277 1.49710583765
278 1.49711552577
279 1.49712513994
280 1.49713468007
281 1.49714414676
282 1.49715354162
283 1.49716286637
284 1.49717212224
285 1.49718131012
286 1.49719043092
287 1.49719948571
288 1.49720847557
289 1.4972174015
290 1.49722626439
291 1.49723506511
292 1.49724380452
293 1.49725248348
294 1.49726110281
295 1.4972696633
296 1.4972781657
297 1.49728661076
298 1.49729499918
299 1.49730333169
300 1.49731160894
301 1.49731983161
302 1.49732800033
303 1.49733611572
304 1.4973441784
305 1.49735218894
306 1.49736014794
307 1.49736805595
308 1.49737591352
309 1.49738372119
310 1.49739147947
311 1.49739918888
312 1.49740684991
313 1.49741446305
314 1.49742202878
315 1.49742954756
316 1.49743701985
317 1.4974444461
318 1.49745182674
319 1.49745916221
320 1.49746645291
321 1.49747369927
322 1.49748090169
323 1.49748806057
324 1.49749517629
325 1.49750224924
326 1.49750927979
327 1.49751626831
328 1.49752321517
329 1.49753012072
330 1.49753698531
331 1.4975438093
332 1.49755059301
333 1.49755733679
334 1.49756404095
335 1.49757070584
336 1.49757733176
337 1.49758391904
338 1.49759046798
339 1.49759697888
340 1.49760345206
341 1.4976098878
342 1.4976162864
343 1.49762264816
344 1.49762897335
345 1.49763526226
346 1.49764151517
347 1.49764773235
348 1.49765391408
349 1.49766006062
350 1.49766617224
351 1.49767224919
352 1.49767829174
353 1.48373524821
354 1.48788487706
355 1.49883643261
356 1.50283698771
357 1.49940931302
358 1.49575982138
359 1.49564877896
360 1.49742726241
361 1.49837958342
362 1.49797243984
363 1.49729943617
364 1.49717333192
365 1.49745318226
366 1.49766286733
367 1.49763424471
368 1.49752158021
369 1.49748598231
370 1.49753088679
371 1.49757746203
372 1.49758457017
373 1.49757106045
374 1.49756692916
375 1.49757774893
376 1.49759130966
377 1.49759872038
378 1.49760164174
379 1.49760535049
380 1.49761165542
381 1.49761882333
382 1.49762508394
383 1.49763041947
384 1.49763570687
385 1.4976413942
386 1.49764726765
387 1.49765299692
388 1.49765852438
389 1.49766398696
390 1.49766948251
391 1.49767499205
392 1.49768045769
393 1.49768586051
394 1.49769122049
395 1.49769655756
396 1.4977018722
397 1.4977071551
398 1.49771240185
399 1.49771761531
400 1.49772279955
401 1.49772795556
402 1.49773308224
403 1.49773817888
404 1.49774324609
405 1.49774828487
406 1.49775329579
407 1.49775827897
408 1.49776323453
409 1.49776816279
410 1.49777306417
411 1.49777793905
412 1.49778278769
413 1.49778761035
414 1.4977924073
415 1.49779717885
416 1.49780192528
417 1.49780664685
418 1.49781134383
419 1.49781601645
420 1.49782066498
421 1.49782528966
422 1.49782989074
423 1.49783446843
424 1.49783902299
425 1.49784355462
426 1.49784806355
427 1.49785255
428 1.49785701417
429 1.49786145629
430 1.49786587654
431 1.49787027513
432 1.49787465226
433 1.49787900812
434 1.4978833429
435 1.48561609262
436 1.49065564792
437 1.5000489602
438 1.50243867489
439 1.49894225099
440 1.49603408235
441 1.49632588384
442 1.49793295246
443 1.49859647907
444 1.49812931046
445 1.49756963015
446 1.49752873834
447 1.49779339752
448 1.49795157122
449 1.49790356714
450 1.49780573442
451 1.49778602269
452 1.49783024552
453 1.49786733867
454 1.49786885854
455 1.49785611908
456 1.49785399988
457 1.49786428369
458 1.49787542324
459 1.4978807539
460 1.49788271789
461 1.4978858693
462 1.49789126471
463 1.49789715594
464 1.49790214122
465 1.49790639432
466 1.49791070361
467 1.49791537691
468 1.49792017446
469 1.497924823
470 1.49792930623
471 1.49793375314
472 1.49793823681
473 1.49794272975
474 1.49794718207
475 1.49795158303
476 1.49795595257
477 1.49796030644
478 1.49796464293
479 1.49796895365
480 1.49797323565
481 1.49797749198
482 1.49798172597
483 1.49798593811
484 1.49799012727
485 1.49799429297
486 1.49799843582
487 1.49800255666
488 1.49800665591
489 1.49801073359
490 1.49801478983
491 1.49801882489
492 1.49802283913
493 1.49802683283
494 1.4980308062
495 1.49803475944
496 1.49803869277
497 1.49804260643
498 1.49804650066
499 1.49805037565
500 1.4980542316
501 1.49805806873
502 1.49806188723
503 1.49806568729
504 1.4980694691
505 1.49807323285
506 1.49807697872
507 1.49808070688
508 1.49808441751
509 1.49808811077
510 1.49809178684
511 1.49809544588
512 1.49809908804
513 1.49810271349
514 1.49810632237
515 1.49810991484
516 1.49811349104
517 1.49811705112
518 1.49812059522
519 1.49812412348
520 1.49812763604
521 1.49813113303
522 1.49813461458
523 1.49813808082
524 1.49814153189
525 1.4981449679
526 1.49814838898
527 1.49815179525
528 1.49815518684
529 1.49815856384
530 1.49816192639
531 1.49816527459
532 1.49816860857
533 1.49817192841
534 1.49817523425
535 1.49817852617
536 1.49818180429
537 1.49818506871
538 1.49818831953
539 1.49819155685
540 1.49819478077
541 1.49819799139
542 1.4982011888
543 1.49820437311
544 1.49820754439
545 1.49821070275
546 1.49821384827
547 1.49821698104
548 1.49822010116
549 1.49822320871
550 1.49822630377
551 1.49822938644
552 1.49823245678
553 1.4982355149
554 1.49823856086
555 1.49824159475
556 1.49824461666
557 1.49824762664
558 1.4982506248
559 1.49825361119
560 1.4982565859
561 1.49825954901
562 1.49826250058
563 1.49826544069
564 1.49826836941
565 1.49827128681
566 1.49827419297
567 1.49827708795
568 1.49827997182
569 1.49828284466
570 1.49828570652
571 1.49828855747
572 1.49829139759
573 1.49829422693
574 1.49829704556
575 1.49829985355
576 1.49830265095
577 1.49830543784
578 1.49830821426
579 1.49831098029
580 1.49831373597
581 1.49831648139
582 1.49831921658
583 1.49832194162
584 1.49832465655
585 1.49832736144
586 1.49833005634
587 1.49833274132
588 1.49833541641
589 1.49833808169
590 1.4983407372
591 1.49834338301
592 1.49834601915
593 1.4983486457
594 1.49835126269
595 1.49835387018
596 1.49835646822
597 1.49835905687
598 1.49836163617
599 1.49836420618
600 1.49836676694
601 1.4983693185
602 1.49837186091
603 1.49837439423
604 1.49837691849
605 1.49837943375
606 1.49838194006
607 1.49838443745
608 1.49838692598
609 1.49838940569
610 1.49839187663
611 1.49839433884
612 1.49839679237
613 1.49839923725
614 1.49840167355
615 1.49840410129
616 1.49840652052
617 1.49840893129
618 1.49841133364
619 1.4984137276
620 1.49841611323
621 1.49841849056
622 1.49842085963
623 1.49842322048
624 1.49842557316
625 1.49842791771
626 1.49843025416
627 1.49843258255
628 1.49843490292
629 1.49843721532
630 1.49843951978
631 1.49844181633
632 1.49844410502
633 1.49844638589
634 1.49844865896
635 1.49845092429
636 1.4984531819
637 1.49845543183
638 1.49845767411
639 1.49845990879
640 1.4984621359
641 1.49846435548
642 1.49846656755
643 1.49846877216
644 1.49847096933
645 1.49847315911
646 1.49847534153
647 1.49847751661
648 1.49847968441
649 1.49848184494
650 1.49848399824
651 1.49848614434
652 1.49848828328
653 1.49849041509
654 1.4984925398
655 1.49849465745
656 1.49849676805
657 1.49849887166
658 1.49850096829
659 1.49850305798
660 1.49850514076
661 1.49850721666
662 1.49850928571
663 1.49851136167
664 1.4985134937
665 1.49851564939
666 1.49851778181
667 1.49851988375
668 1.4985219751
669 1.49852406943
670 1.49852616361
671 1.49852824932
672 1.498530324
673 1.49853239055
674 1.49853445173
675 1.4985365075
676 1.49853855649
677 1.49854059805
678 1.49854263259
679 1.49854466065
680 1.49854668232
681 1.49854869742
682 1.49855070582
683 1.49855270758
684 1.49855470283
685 1.49855669163
686 1.49855867395
687 1.49856064981
688 1.49856261922
689 1.49856458223
690 1.49856653887
691 1.49856848916
692 1.49857043312
693 1.49857237078
694 1.49857430216
695 1.4985762273
696 1.49857814621
697 1.49858005891
698 1.49858196544
699 1.49858386582
700 1.49858576007
701 1.49858764821
702 1.49858953028
703 1.49859140628
704 1.49859327626
705 1.49859514023
706 1.49859699821
707 1.49859885023
708 1.49860069631
709 1.49860253647
710 1.49860437075
711 1.49860619915
712 1.49860802171
713 1.49860983844
714 1.49861164937
715 1.49861345452
716 1.49861525392
717 1.49861704758
718 1.49861883553
719 1.49862061779
720 1.49862239438
721 1.49862416532
722 1.49862593064
723 1.49862769035
724 1.49862944448
725 1.49863119306
726 1.49863293609
727 1.4986346736
728 1.49863640562
729 1.49863813216
730 1.49863985325
731 1.4986415689
732 1.49864327913
733 1.49864498397
734 1.49864668344
735 1.49864837756
736 1.49865006634
737 1.49865174982
738 1.49865342799
739 1.4986551009
740 1.49865676855
741 1.49865843097
742 1.49866008818
743 1.49866174019
744 1.49866338703
745 1.49866502872
746 1.49866666527
747 1.4986682967
748 1.49866992303
749 1.49867154429
750 1.49867316049
751 1.49867477164
752 1.49867637778
753 1.49867797891
754 1.49867957506
755 1.49868116624
756 1.49868275247
757 1.49868433377
758 1.49868591017
759 1.49868748167
760 1.49868904829
761 1.49869061006
762 1.49869216699
763 1.49869371909
764 1.4986952664
765 1.49869680892
766 1.49869834667
767 1.49869987967
768 1.49870140793
769 1.49870293148
770 1.49870445034
771 1.49870596451
772 1.49870747401
773 1.49870897887
774 1.4987104791
775 1.49871197472
776 1.49871346573
777 1.49871495217
778 1.49871643405
779 1.49871791138
780 1.49871938418
781 1.49872085246
782 1.49872231625
783 1.49872377556
784 1.4987252304
785 1.49872668079
786 1.49872812676
787 1.4987295683
788 1.49873100544
789 1.4987324382
790 1.4987338666
791 1.49873529063
792 1.49873671034
793 1.49873812572
794 1.49873953679
795 1.49874094357
796 1.49874234608
797 1.49874374433
798 1.49874513833
799 1.4987465281
800 1.49874791366
801 1.49874929502
802 1.4987506722
803 1.49875204521
804 1.49875341406
805 1.49875477877
806 1.49875613936
807 1.49875749584
808 1.49875884822
809 1.49876019653
810 1.49876154076
811 1.49876288095
812 1.4987642171
813 1.49876554922
814 1.49876687734
815 1.49876820146
816 1.4987695216
817 1.49877083778
818 1.49877215001
819 1.49877345829
820 1.49877476265
821 1.49877606311
822 1.49877735966
823 1.49877865234
824 1.49877994114
825 1.49878122609
826 1.4987825072
827 1.49878378448
828 1.49878505794
829 1.49878632761
830 1.49878759348
831 1.49878885558
832 1.49879011393
833 1.49879136852
834 1.49879261938
835 1.49879386651
836 1.49879510994
837 1.49879634968
838 1.49879758573
839 1.49879881811
840 1.49880004683
841 1.49880127191
842 1.49880249336
843 1.49880371119
844 1.49880492541
845 1.49880613605
846 1.4988073431
847 1.49880854658
848 1.49880974651
849 1.49881094289
850 1.49881213574
851 1.49881332508
852 1.4988145109
853 1.49881569324
854 1.49881687209
855 1.49881804747
856 1.49881921939
857 1.49882038787
858 1.49882155291
859 1.49882271453
860 1.49882387274
861 1.49882502756
862 1.49882617898
863 1.49882732704
864 1.49882847173
865 1.49882961306
866 1.49883075106
867 1.49883188573
868 1.49883301708
869 1.49883414513
870 1.49883526988
871 1.49883639136
872 1.49883750956
873 1.4988386245
874 1.49883973619
875 1.49884084464
876 1.49884194987
877 1.49884305188
878 1.49884415069
879 1.49884524631
880 1.49884633874
881 1.49884742801
882 1.49884851411
883 1.49884959706
884 1.49885067688
885 1.49885175357
886 1.49885282714
887 1.4988538976
888 1.49885496497
889 1.49885602926
890 1.49885709046
891 1.49885814861
892 1.4988592037
893 1.49886025575
894 1.49886130477
895 1.49886235076
896 1.49886339375
897 1.49886443373
898 1.49886547072
899 1.49886650473
900 1.49886753577
901 1.49886856385
902 1.49886958897
903 1.49887061116
904 1.49887163042
905 1.49887264675
906 1.49887366018
907 1.49887467071
908 1.49887567834
909 1.49887668309
910 1.49887768498
911 1.498878684
912 1.49887968017
913 1.4988806735
914 1.49888166399
915 1.49888265167
916 1.49888363653
917 1.49888461858
918 1.49888559785
919 1.49888657432
920 1.49888754803
921 1.49888851897
922 1.49888948715
923 1.49889045258
924 1.49889141528
925 1.49889237525
926 1.4988933325
927 1.49889428704
928 1.49889523888
929 1.49889618803
930 1.49889713449
931 1.49889807829
932 1.49889901941
933 1.49889995789
934 1.49890089371
935 1.4989018269
936 1.49890275746
937 1.4989036854
938 1.49890461073
939 1.49890553346
940 1.4989064536
941 1.49890737115
942 1.49890828612
943 1.49890919853
944 1.49891010838
945 1.49891101568
946 1.49891192043
947 1.49891282266
948 1.49891372236
949 1.49891461954
950 1.49891551422
951 1.4989164064
952 1.49891729609
953 1.49891818329
954 1.49891906803
955 1.49891995029
956 1.4989208301
957 1.49892170746
958 1.49892258238
959 1.49892345487
960 1.49892432493
961 1.49892519258
962 1.49892605781
963 1.49892692065
964 1.4989277811
965 1.49892863916
966 1.49892949484
967 1.49893034816
968 1.49893119912
969 1.49893204772
970 1.49893289398
971 1.4989337379
972 1.4989345795
973 1.49893541877
974 1.49893625573
975 1.49893709038
976 1.49893792274
977 1.4989387528
978 1.49893958059
979 1.49894040609
980 1.49894122933
981 1.49894205031
982 1.49894286904
983 1.49894368552
984 1.49894449976
985 1.49894531178
986 1.49894612157
987 1.49894692915
988 1.49894773451
989 1.49894853768
990 1.49894933866
991 1.49895013745
992 1.49895093405
993 1.49895172849
994 1.49895252077
995 1.49895331088
996 1.49895409885
997 1.49895488467
998 1.49895566836
999 1.49895644992
1000 1.49895722936


==> Figures/data/pg_l2_fista.dat <==
0 0.243156862252
1 0.230889207577
2 0.219517452965
3 0.206047805158
4 0.191150080282
5 0.175427122775
6 0.159400242252
7 0.143497835318
8 0.128053324328
9 0.113311910676
10 0.0994431343445
11 0.0865556852615
12 0.0747115491812
13 0.0639377458199
14 0.0542350962998
15 0.0455843154089
16 0.0379501584151
17 0.0312844201838
18 0.0255284215235
19 0.0206153656789
20 0.016472711966
21 0.0130245485603
22 0.0101938637088
23 0.00790459844978
24 0.00608338853519
25 0.00466094459645
26 0.00357306083945
27 0.00276127479494
28 0.00217322113177
29 0.00176273221122
30 0.00148973950804
31 0.00132002612832
32 0.00122487389241
33 0.00118064066014
34 0.0011682959569
35 0.00117293620285
36 0.00118329526456
37 0.00119126170378
38 0.0011914109012
39 0.00118055801432
40 0.00115733627856
41 0.00112180426887
42 0.00107508520388
43 0.00101904102355
44 0.000955983658603
45 0.000888425528207
46 0.000818870778455
47 0.0007496480717
48 0.000682784854672
49 0.000619922001813
50 0.000562266606056
51 0.000510579548765
52 0.000465193410733
53 0.000426055375632
54 0.000392789106312
55 0.000364769206013
56 0.000341201850086
57 0.000321205499737
58 0.000303886268059
59 0.000288403452263
60 0.00027402190232
61 0.000260149176152
62 0.000246356737116
63 0.000232385683953
64 0.00021813857941
65 0.000203659791951
66 0.000189107339421
67 0.000174719504716
68 0.000160779488698
69 0.000147581106048
70 0.000135398065632
71 0.000124458770916
72 0.000114927895604
73 0.000106895300775
74 0.000100372220041
75 9.52940939966e-05
76 9.15290150835e-05
77 8.88904637717e-05
78 8.71528776537e-05
79 8.6068585047e-05
80 8.53847340931e-05
81 8.48590314791e-05
82 8.42733442689e-05
83 8.34444870659e-05
84 8.22317909066e-05
85 8.0541310346e-05
86 7.83267564246e-05
87 7.55874359902e-05
88 7.23636269833e-05
89 6.87299234077e-05
90 6.47871442719e-05
91 6.06534212706e-05
92 5.64550650768e-05
93 5.23177651667e-05
94 4.83586087462e-05
95 4.46793161525e-05
96 4.13609887654e-05
97 3.84605564509e-05
98 3.60090004698e-05
99 3.40113199758e-05
100 3.24481109972e-05
101 3.12785409546e-05
102 3.04444335307e-05
103 2.9875131258e-05
104 2.94927786071e-05
105 2.92176671034e-05
106 2.89733051039e-05
107 2.86909158718e-05
108 2.83131245847e-05
109 2.77966632442e-05
110 2.71139967001e-05
111 2.62538478095e-05
112 2.52206700424e-05
113 2.40331774077e-05
114 2.27220910369e-05
115 2.13272972039e-05
116 1.9894631957e-05
117 1.84725132106e-05
118 1.71086332194e-05
119 1.58469046195e-05
120 1.47248241112e-05
121 1.37713817907e-05
122 1.30056038456e-05
123 1.24357742459e-05
124 1.20593396381e-05
125 1.18634628141e-05
126 1.18261558361e-05
127 1.19178954467e-05
128 1.21036019806e-05
129 1.23448492436e-05
130 1.26021671084e-05
131 1.28373008044e-05
132 1.3015300453e-05
133 1.31063306242e-05
134 1.30871112043e-05
135 1.29419263061e-05
136 1.26631656467e-05
137 1.22513911097e-05
138 1.17149483766e-05
139 1.10691681023e-05
140 1.0335221802e-05
141 9.53871342674e-06
142 8.70809792664e-06
143 7.87302265126e-06
144 7.06268631184e-06
145 6.30430387094e-06
146 5.6217548226e-06
147 5.03447777339e-06
148 4.5566571541e-06
149 4.19672930169e-06
150 3.95721629481e-06
151 3.83487774341e-06
152 3.82115427378e-06
153 3.90286241347e-06
154 4.06308963996e-06
155 4.28223084736e-06
156 4.53910363052e-06
157 4.81207955699e-06
158 5.08017173712e-06
159 5.3240251946e-06
160 5.52676514598e-06
161 5.67466879103e-06
162 5.75763780725e-06
163 5.76946073466e-06
164 5.70786618492e-06
165 5.57437858456e-06
166 5.37399752221e-06
167 5.1147292881e-06
168 4.80700454686e-06
169 4.46301926882e-06
170 4.09603696744e-06
171 3.71968919594e-06
172 3.34730833618e-06
173 2.99132232778e-06
174 2.66273550392e-06
175 2.37071353271e-06
176 2.12228394791e-06
177 1.92215732453e-06
178 1.77266805701e-06
179 1.67382822014e-06
180 1.62348332355e-06
181 1.61755505412e-06
182 1.6503533683e-06
183 1.71493862922e-06
184 1.80351380769e-06
185 1.90782701376e-06
186 2.0195657463e-06
187 2.13072604716e-06
188 2.23394215004e-06
189 2.32276503492e-06
190 2.39188137763e-06
191 2.43726763066e-06
192 2.45627712836e-06
193 2.44766117197e-06
194 2.41152781927e-06
195 2.34924449449e-06
196 2.26329251413e-06
197 2.15708309625e-06
198 2.03474539751e-06
199 1.9008975547e-06
200 1.76041170163e-06
201 1.61818339645e-06
202 1.47891503693e-06
203 1.34692157788e-06
204 1.22596540986e-06
205 1.11912555589e-06
206 1.02870460394e-06
207 9.56174984079e-07
208 9.02164469019e-07
209 8.66479144046e-07
210 8.48160648659e-07
211 8.45573247865e-07
212 8.56515317338e-07
213 8.78349105116e-07
214 9.08142230249e-07
215 9.42814217697e-07
216 9.79281539082e-07
217 1.01459499807e-06
218 1.04606395146e-06
219 1.07136265226e-06
220 1.08861498466e-06
221 1.09645494673e-06
222 1.09406135468e-06
223 1.08116642988e-06
224 1.05803903022e-06
225 1.02544435265e-06
226 9.84582880448e-07
227 9.37012126834e-07
228 8.84555371394e-07
229 8.2920198774e-07
230 7.73004205867e-07
231 7.17975142728e-07
232 6.6599273657e-07
233 6.18713832223e-07
234 5.77502067278e-07
235 5.4337250488e-07
236 5.16955090901e-07
237 4.98478097244e-07
238 4.87771750046e-07
239 4.84291283964e-07
240 4.87157750251e-07
241 4.95214107277e-07
242 5.07093421309e-07
243 5.21295504818e-07
244 5.36267962203e-07
245 5.50487503304e-07
246 5.62537442295e-07
247 5.71177581399e-07
248 5.75403139524e-07
249 5.74490007066e-07
250 5.68024352499e-07
251 5.55915460831e-07
252 5.38391529192e-07
253 5.15979064863e-07
254 4.89467333886e-07
255 4.59860044266e-07
256 4.28317085244e-07
257 3.9608956548e-07
258 3.64451682278e-07
259 3.34633046328e-07
260 3.07754948248e-07
261 2.84773796932e-07
262 2.66434484253e-07
263 2.53235859893e-07
264 2.4540979654e-07
265 2.42914597104e-07
266 2.45442714708e-07
267 2.52442014348e-07
268 2.63149120827e-07
269 2.76632808771e-07
270 2.91844923617e-07
271 3.07676002176e-07
272 3.23012611159e-07
273 3.36793399391e-07
274 3.48061041155e-07
275 3.56007536562e-07
276 3.600107496e-07
277 3.59660602356e-07
278 3.54773907363e-07
279 3.4539745386e-07
280 3.31799558606e-07
281 3.14450894934e-07
282 2.93995910616e-07
283 2.71216592962e-07
284 2.46990645325e-07
285 2.22246367754e-07
286 1.97916591838e-07
287 1.74893980853e-07
288 1.53989862306e-07
289 1.35898467923e-07
290 1.21168136746e-07
291 1.10180593038e-07
292 1.03138995455e-07
293 1.0006495138e-07
294 1.00804273595e-07
295 1.05040793341e-07
296 1.123172233e-07
297 1.22061721397e-07
298 1.33618625109e-07
299 1.46281676994e-07
300 1.5932803854e-07
301 1.72051432823e-07
302 1.83792885911e-07
303 1.93967748752e-07
304 2.02087924284e-07
305 2.07778517503e-07
306 2.10788462074e-07
307 2.10994957339e-07
308 2.08401901958e-07
309 2.03132748788e-07
310 1.95418464133e-07
311 1.85581469303e-07
312 1.74016546339e-07
313 1.61169803392e-07
314 1.47516768634e-07
315 1.33540679514e-07
316 1.19711919933e-07
317 1.06469438099e-07
318 9.42048229424e-08
319 8.32495352654e-08
320 7.38655991372e-08
321 6.62398738083e-08
322 6.04818601868e-08
323 5.66248292144e-08
324 5.46299305793e-08
325 5.43928502794e-08
326 5.57524960643e-08
327 5.85011747378e-08
328 6.2395699385e-08
329 6.71688874521e-08
330 7.25409759483e-08
331 7.82304937497e-08
332 8.39642591011e-08
333 8.94862047796e-08
334 9.45648386264e-08
335 9.89992273714e-08
336 1.02623440523e-07
337 1.05309487131e-07
338 1.06968799374e-07
339 1.07552378115e-07
340 1.07049731968e-07
341 1.05486757329e-07
342 1.02922731671e-07
343 9.94465644277e-08
344 9.51724785092e-08
345 9.02352521037e-08
346 8.47851784891e-08
347 7.89828569214e-08
348 7.29939423905e-08
349 6.69839729239e-08
350 6.11133731399e-08
351 5.55327500651e-08
352 5.03785773098e-08
353 4.57693726252e-08
354 4.18024584392e-08
355 3.85513982959e-08
356 3.60641797537e-08
357 3.43622116317e-08
358 3.34401756841e-08
359 3.3266748356e-08
360 3.37861911781e-08
361 3.49207641692e-08
362 3.6573894302e-08
363 3.86340032188e-08
364 4.09788471489e-08
365 4.34802338578e-08
366 4.60089180088e-08
367 4.84394978018e-08
368 5.06551104951e-08
369 5.25517404593e-08
370 5.40419555217e-08
371 5.50579139502e-08
372 5.55535289437e-08
373 5.55056807738e-08
374 5.49144505424e-08
375 5.38023615659e-08
376 5.22126708535e-08
377 5.02068159269e-08
378 4.78611227317e-08
379 4.52629554393e-08
380 4.25064847209e-08
381 3.96882843257e-08
382 3.69029616309e-08
383 3.42390312769e-08
384 3.17752147927e-08
385 2.95773404657e-08
386 2.76959635226e-08
387 2.61648082089e-08
388 2.50000783963e-08
389 2.42006379381e-08
390 2.37490253019e-08
391 2.36132179365e-08
392 2.37490324628e-08
393 2.41030057024e-08
394 2.46156047767e-08
395 2.52245717647e-08
396 2.58682381071e-08
397 2.6488626681e-08
398 2.70341952713e-08
399 2.74620914897e-08
400 2.77398184978e-08
401 2.78462566894e-08
402 2.77720054731e-08
403 2.75190698007e-08
404 2.70999384044e-08
405 2.65361204677e-08
406 2.58562712352e-08
407 2.50940082047e-08
408 2.42855705546e-08
409 2.34674549793e-08
410 2.26741660447e-08
411 2.19362056852e-08
412 2.12784004305e-08
413 2.07186598988e-08
414 2.0267208467e-08
415 1.99263169298e-08
416 1.96905379779e-08
417 1.95473937037e-08
418 1.94784763874e-08
419 1.94608637538e-08
420 1.94687620469e-08
421 1.94752755589e-08
422 1.94541764365e-08
423 1.93815917204e-08
424 1.92374929875e-08
425 1.90069125439e-08
426 1.86808248315e-08
427 1.82566501916e-08
428 1.77383539524e-08
429 1.71361617118e-08
430 1.64659013091e-08
431 1.57480247176e-08
432 1.50063828031e-08
433 1.42668160064e-08
434 1.35556545433e-08
435 1.28982108882e-08
436 1.23173555799e-08
437 1.18322498466e-08
438 1.14573028287e-08
439 1.12014108544e-08
440 1.10675076326e-08
441 1.10524511765e-08
442 1.11472373554e-08
443 1.13375260291e-08
444 1.16044450715e-08
445 1.19256171605e-08
446 1.22763510468e-08
447 1.26309322446e-08
448 1.29639367019e-08
449 1.32515028395e-08
450 1.3472492566e-08
451 1.3609482763e-08
452 1.36495451608e-08
453 1.35847775251e-08
454 1.34125603957e-08
455 1.31355477606e-08
456 1.27613891676e-08
457 1.2302210084e-08
458 1.17738874206e-08
459 1.11951600767e-08
460 1.05866291844e-08
461 9.96970039857e-09
462 9.36552374542e-09
463 8.79398653897e-09
464 8.27280771665e-09
465 7.81676834372e-09
466 7.43712624818e-09
467 7.14121706213e-09
468 6.93227042436e-09
469 6.80943290643e-09
470 6.76798855848e-09
471 6.79975703521e-09
472 6.89364493267e-09
473 7.03631097831e-09
474 7.21290954742e-09
475 7.40787331477e-09
476 7.60569074387e-09
477 7.79164255338e-09
478 7.95246474228e-09
479 8.07690492266e-09
480 8.15615358585e-09
481 8.18413170567e-09
482 8.15763423478e-09
483 8.07632422051e-09
484 7.942584479e-09
485 7.7612523075e-09
486 7.53924334074e-09
487 7.28509691461e-09
488 7.00846769508e-09
489 6.71959121679e-09
490 6.4287524193e-09
491 6.14577855274e-09
492 5.87958715048e-09
493 5.63780155893e-09
494 5.42645139934e-09
495 5.24976939698e-09
496 5.11008491078e-09
497 5.00782032509e-09
498 4.94157748054e-09
499 4.90830742716e-09
500 4.90355639426e-09


==> Figures/data/pg_l2_fistaP.dat <==
0 0.0
1 0.0
2 0.281753525125
3 0.43404278278
4 0.531063805404
5 0.598778594056
6 0.648923326122
7 0.687645854011
8 0.718499853459
9 0.743691046605
10 0.764664717617
11 0.782409243228
12 0.79762438096
13 0.8108199838
14 0.822376639019
15 0.832584381523
16 0.84166823163
17 0.849805522435
18 0.857137947999
19 0.863780123005
20 0.869825781042
21 0.875352339941
22 0.880424316147
23 0.885095913764
24 0.889413012526
25 0.893414711783
26 0.89713454227
27 0.90060142634
28 0.903840445661
29 0.906873460036
30 0.909719610059
31 0.912395728294
32 0.914916677883
33 0.917295633121
34 0.919544313288
35 0.92167317861
36 0.923691595313
37 0.925607975328
38 0.927429895087
39 0.929164196959
40 0.93081707625
41 0.932394156076
42 0.933900552075
43 0.935340928502
44 0.936719547041
45 0.938040309402
46 0.939306794618
47 0.940522291784
48 0.941689828894
49 0.942812198286
50 0.943891979173
51 0.944931557634
52 0.945933144383
53 0.946898790624
54 0.947830402199
55 0.948729752265
56 0.949598492665
57 0.950438164136
58 0.951250205519
59 0.952035962054
60 0.952796692881
61 0.953533577833
62 0.954247723589
63 0.954940169265
64 0.955611891504
65 0.956263809103
66 0.956896787243
67 0.957511641346
68 0.958109140608
69 0.958690011232
70 0.959254939398
71 0.959804573979
72 0.960339529054
73 0.960860386207
74 0.961367696651
75 0.961861983191
76 0.962343742028
77 0.962813444437
78 0.963271538312
79 0.963718449599
80 0.964154583628
81 0.964580326345
82 0.96499604546
83 0.96540209151
84 0.965798798855
85 0.966186486598
86 0.966565459447
87 0.966936008521
88 0.967298412098
89 0.967652936314
90 0.967999835824
91 0.96833935441
92 0.968671725559
93 0.968997173
94 0.969315911209
95 0.969628145883
96 0.969934074386
97 0.970233886166
98 0.970527763147
99 0.970815880105
100 0.971098405007
101 0.971375499348
102 0.971647318455
103 0.971914011782
104 0.972175723182
105 0.97243259117
106 0.972684749166
107 0.972932325732
108 0.973175444785
109 0.97341422581
110 0.973648784054
111 0.973879230713
112 0.974105673109
113 0.974328214858
114 0.974546956027
115 0.974761993286
116 0.974973420051
117 0.975181326618
118 0.975385800295
119 0.975586925526
120 0.975784784
121 0.975979454773
122 0.976171014363
123 0.976359536861
124 0.976545094019
125 0.976727755343
126 0.976907588184
127 0.977084657818
128 0.977259027526
129 0.977430758668
130 0.977599910758
131 0.977766541534
132 0.977930707017
133 0.978092461583
134 0.978251858019
135 0.978408947578
136 0.978563780039
137 0.978716403758
138 0.978866865718
139 0.979015211577
140 0.979161485717
141 0.979305731283
142 0.979447990233
143 0.979588303372
144 0.979726710396
145 0.979863249927
146 0.979997959549
147 0.980130875845
148 0.980262034427
149 0.98039146997
150 0.980519216242
151 0.980645306135
152 0.98076977169
153 0.980892644128
154 0.981013953872
155 0.981133730576
156 0.98125200315
157 0.981368799777
158 0.981484147942
159 0.981598074452
160 0.981710605455
161 0.98182176646
162 0.98193158236
163 0.982040077446
164 0.982147275429
165 0.982253199455
166 0.98235787212
167 0.982461315492
168 0.982563551119
169 0.982664600051
170 0.98276448285
171 0.982863219605
172 0.982960829947
173 0.98305733306
174 0.983152747694
175 0.98324709218
176 0.983340384436
177 0.983432641986
178 0.983523881962
179 0.983614121124
180 0.983703375864
181 0.983791662216
182 0.983878995871
183 0.983965392179
184 0.984050866164
185 0.984135432531
186 0.984219105671
187 0.984301899675
188 0.984383828337
189 0.984464905165
190 0.984545143386
191 0.984624555957
192 0.984703155566
193 0.984780954643
194 0.984857965367
195 0.984934199671
196 0.985009669247
197 0.985084385553
198 0.985158359821
199 0.98523160306
200 0.98530412606
201 0.985375939403
202 0.985447053462
203 0.985517478409
204 0.985587224222
205 0.985656300684
206 0.985724717392
207 0.985792483762
208 0.985859609028
209 0.985926102254
210 0.98599197233
211 0.986057227984
212 0.986121877777
213 0.986185930115
214 0.986249393249
215 0.986312275277
216 0.98637458415
217 0.986436327675
218 0.986497513518
219 0.986558149204
220 0.986618242128
221 0.986677799549
222 0.986736828598
223 0.986795336282
224 0.986853329482
225 0.986910814959
226 0.986967799357
227 0.987024289203
228 0.987080290913
229 0.987135810791
230 0.987190855033
231 0.987245429729
232 0.987299540866
233 0.987353194329
234 0.987406395905
235 0.987459151283
236 0.987511466056
237 0.987563345724
238 0.987614795698
239 0.987665821298
240 0.987716427755
241 0.987766620217
242 0.987816403746
243 0.987865783324
244 0.98791476385
245 0.987963350145
246 0.988011546953
247 0.988059358942
248 0.988106790704
249 0.988153846762
250 0.988200531564
251 0.988246849489
252 0.988292804847
253 0.988338401883
254 0.988383644773
255 0.98842853763
256 0.988473084503
257 0.988517289379
258 0.988561156184
259 0.988604688783
260 0.988647890985
261 0.988690766537
262 0.988733319134
263 0.988775552413
264 0.988817469957
265 0.988859075295
266 0.988900371905
267 0.988941363213
268 0.988982052593
269 0.989022443372
270 0.989062538826
271 0.989102342184
272 0.989141856629
273 0.989181085297
274 0.989220031278
275 0.989258697619
276 0.989297087323
277 0.98933520335
278 0.989373048618
279 0.989410626003
280 0.989447938341
281 0.989484988428
282 0.98952177902
283 0.989558312837
284 0.989594592559
285 0.989630620828
286 0.989666400251
287 0.9897019334
288 0.989737222809
289 0.989772270979
290 0.989807080377
291 0.989841653437
292 0.989875992557
293 0.989910100106
294 0.98994397842
295 0.989977629804
296 0.99001105653
297 0.990044260843
298 0.990077244957
299 0.990110011055
300 0.990142561293
301 0.990174897799
302 0.990207022671
303 0.990238937982
304 0.990270645777
305 0.990302148075
306 0.990333446867
307 0.99036454412
308 0.990395441776
309 0.990426141751
310 0.990456645938
311 0.990486956203
312 0.990517074393
313 0.990547002327
314 0.990576741803
315 0.990606294598
316 0.990635662463
317 0.990664847131
318 0.990693850312
319 0.990722673693
320 0.990751318942
321 0.990779787707
322 0.990808081614
323 0.99083620227
324 0.990864151263
325 0.990891930159
326 0.990919540509
327 0.990946983842
328 0.99097426167
329 0.991001375486
330 0.991028326766
331 0.991055116968
332 0.991081747531
333 0.99110821988
334 0.991134535421
335 0.991160695544
336 0.991186701622
337 0.991212555012
338 0.991238257057
339 0.991263809081
340 0.991289212395
341 0.991314468294
342 0.991339578058
343 0.991364542953
344 0.991389364229
345 0.991414043122
346 0.991438580855
347 0.991462978635
348 0.991487237658
349 0.991511359105
350 0.991535344142
351 0.991559193925
352 0.991582909594
353 0.991606492279
354 0.991629943095
355 0.991653263146
356 0.991676453522
357 0.991699515304
358 0.991722449557
359 0.991745257339
360 0.991767939691
361 0.991790497648
362 0.991812932228
363 0.991835244444
364 0.991857435292
365 0.991879505763
366 0.991901456831
367 0.991923289465
368 0.991945004621
369 0.991966603245
370 0.991988086273
371 0.99200945463
372 0.992030709233
373 0.992051850989
374 0.992072880793
375 0.992093799533
376 0.992114608088
377 0.992135307325
378 0.992155898104
379 0.992176381277
380 0.992196757683
381 0.992217028158
382 0.992237193524
383 0.992257254598
384 0.992277212186
385 0.992297067089
386 0.992316820096
387 0.99233647199
388 0.992356023547
389 0.992375475533
390 0.992394828707
391 0.99241408382
392 0.992433241616
393 0.992452302831
394 0.992471268194
395 0.992490138427
396 0.992508914244
397 0.992527596352
398 0.992546185451
399 0.992564682234
400 0.992583087387
401 0.992601401591
402 0.992619625517
403 0.992637759831
404 0.992655805195
405 0.99267376226
406 0.992691631673
407 0.992709414075
408 0.9927271101
409 0.992744720376
410 0.992762245525
411 0.992779686163
412 0.992797042901
413 0.992814316342
414 0.992831507085
415 0.992848615722
416 0.992865642841
417 0.992882589023
418 0.992899454844
419 0.992916240875
420 0.99293294768
421 0.99294957582
422 0.992966125848
423 0.992982598315
424 0.992998993764
425 0.993015312735
426 0.993031555761
427 0.993047723372
428 0.993063816092
429 0.99307983444
430 0.993095778931
431 0.993111650074
432 0.993127448376
433 0.993143174335
434 0.993158828449
435 0.993174411209
436 0.993189923101
437 0.993205364608
438 0.993220736209
439 0.993236038377
440 0.993251271581
441 0.993266436288
442 0.993281532957
443 0.993296562047
444 0.99331152401
445 0.993326419295
446 0.993341248346
447 0.993356011606
448 0.99337070951
449 0.993385342493
450 0.993399910983
451 0.993414415406
452 0.993428856184
453 0.993443233735
454 0.993457548473
455 0.993471800809
456 0.993485991152
457 0.993500119903
458 0.993514187465
459 0.993528194233
460 0.9935421406
461 0.993556026958
462 0.993569853692
463 0.993583621185
464 0.993597329819
465 0.993610979969
466 0.993624572009
467 0.99363810631
468 0.993651583239
469 0.99366500316
470 0.993678366434
471 0.993691673419
472 0.993704924471
473 0.99371811994
474 0.993731260177
475 0.993744345528
476 0.993757376335
477 0.99377035294
478 0.993783275679
479 0.993796144888
480 0.993808960899
481 0.99382172404
482 0.993834434639
483 0.99384709302
484 0.993859699503
485 0.993872254408
486 0.99388475805
487 0.993897210743
488 0.993909612797
489 0.993921964522
490 0.993934266222
491 0.993946518201
492 0.993958720761
493 0.993970874199
494 0.993982978813
495 0.993995034894
496 0.994007042736
497 0.994019002626
498 0.994030914852
499 0.994042779699
500 0.994054597447


==> Figures/data/pg_l2_oaim.dat <==
0 0.243156862252
1 0.230889207577
2 0.219517452965
3 0.208954780851
4 0.19912368772
5 0.189955117492
6 0.181387614593
7 0.173366518043
8 0.165843210032
9 0.132415192192
10 0.12724556268
11 0.103817906268
12 0.100055990144
13 0.0824789486047
14 0.0796581002549
15 0.0663736368065
16 0.0642084825798
17 0.0536953481939
18 0.0520153068911
19 0.0438215029581
20 0.0425000701459
21 0.0359566254304
22 0.034908156108
23 0.0297001065495
24 0.0288600965749
25 0.0246453083333
26 0.0239675910938
27 0.020558903464
28 0.0200079997193
29 0.0172159446544
30 0.016765585522
31 0.014478699677
32 0.0141083149471
33 0.0122161009432
34 0.0119100686765
35 0.0103441479668
36 0.0100900391774
37 0.0087833560261
38 0.00857153784453
39 0.00748088557031
40 0.00730359171779
41 0.00638693551164
42 0.00623804609566
43 0.00546738493996
44 0.00534191080892
45 0.00469017386294
46 0.00458412913199
47 0.00403277852828
48 0.00394288304566
49 0.0034740848896
50 0.00339768777772
51 0.00299894451424
52 0.00293384660447
53 0.00259318106387
54 0.00253758765201
55 0.00224644161674
56 0.00219885338468
57 0.00194904904877
58 0.00190823212609
59 0.00169382825804
60 0.00165874552962
61 0.00147407789424
62 0.00144386961235
63 0.0012847635756
64 0.00125870316511
65 0.00112118589345
66 0.00109866715622
67 0.000979773460435
68 0.000960281610627
69 0.000857193811016
70 0.000840296887541
71 0.000750888220069
72 0.000736217795529
73 0.000658469869548
74 0.000645715199804
75 0.000578089032379
76 0.000566984025856
77 0.00050802073973
78 0.000498339917385
79 0.000446916804073
80 0.000438466387048
81 0.00039352033809
82 0.000386135423332
83 0.000346841287422
84 0.000340379683929
85 0.000305956948737
86 0.000300297180721
87 0.000270135210135
88 0.000265172211286
89 0.000238694020156
90 0.000234337707267
91 0.000211088527399
92 0.000207260765055
93 0.000186811352667
94 0.000183444924688
95 0.000165454592951
96 0.000162491044724
97 0.00014663857867
98 0.000144027468985
99 0.00013005624525
100 0.000127753600646
101 0.000115421929074
102 0.00011338969525
103 0.000102503287448
104 0.000100708214082
105 9.10842894158e-05
106 8.94975249305e-05
107 8.09882897352e-05
108 7.95845713039e-05
109 7.20511388141e-05
110 7.08084909781e-05
111 6.41379377179e-05
112 6.3037080366e-05
113 5.71234040438e-05
114 5.61475268518e-05
115 5.09040902258e-05
116 5.00384173981e-05
117 4.53839806787e-05
118 4.46156011504e-05
119 4.04834376246e-05
120 3.98009832778e-05
121 3.61285890795e-05
122 3.55221062355e-05
123 3.22579037034e-05
124 3.17186139794e-05
125 2.88143390502e-05
126 2.83345416195e-05
127 2.57501914436e-05
128 2.53230844267e-05
129 2.30212632573e-05
130 2.26408690391e-05
131 2.0590452843e-05
132 2.02514840523e-05
133 1.84234050614e-05
134 1.81212072617e-05
135 1.64911774764e-05
136 1.6221628153e-05
137 1.47669850196e-05
138 1.45264494323e-05
139 1.32281865275e-05
140 1.30134412544e-05
141 1.18538396958e-05
142 1.1662038497e-05
143 1.06261858215e-05
144 1.04548015408e-05
145 9.52880709831e-06
146 9.37560517877e-06
147 8.54773967862e-06
148 8.41073384544e-06
149 7.67008034647e-06
150 7.54751199428e-06
151 6.88482339706e-06
152 6.77512766145e-06
153 6.18180373929e-06
154 6.08359341076e-06
155 5.55232793725e-06
156 5.46436739302e-06
157 4.98837002177e-06
158 4.90956263854e-06
159 4.48304866341e-06
160 4.41241672477e-06
161 4.03001342919e-06
162 3.96668825131e-06
163 3.62380660884e-06
164 3.5670130028e-06
165 3.25939344092e-06
166 3.20844194734e-06
167 2.9324372196e-06
168 2.88671206194e-06
169 2.63893869951e-06
170 2.59789166068e-06
171 2.37544582726e-06
172 2.33858688442e-06
173 2.13877617783e-06
174 2.10566866349e-06
175 1.92617727901e-06
176 1.8964305783e-06
177 1.73511237361e-06
178 1.70837809627e-06
179 1.56338329832e-06
180 1.53934956987e-06
181 1.4089646897e-06
182 1.38735311417e-06
183 1.27009840822e-06
184 1.25065959683e-06
185 1.1451648978e-06
186 1.12767605498e-06
187 1.03275593499e-06
188 1.01701734667e-06
189 9.31574562546e-07
190 9.17407676604e-07
191 8.40491285015e-07
192 8.27735945064e-07
193 7.58466033701e-07
194 7.46978951249e-07
195 6.84591687672e-07
196 6.74244258869e-07
197 6.18033074551e-07
198 6.08710161498e-07
199 5.58060756439e-07
200 5.49658960403e-07
201 5.04003238644e-07
202 4.96429927388e-07
203 4.55273261923e-07
204 4.4844520225e-07
205 4.11330273786e-07
206 4.05172852103e-07
207 3.71700941582e-07
208 3.66147079045e-07
209 3.35949614516e-07
210 3.30939143256e-07
211 3.03694366044e-07
212 2.99173165741e-07
213 2.74583696724e-07
214 2.7050319612e-07
215 2.48309110495e-07
216 2.44625599055e-07
217 2.24586701236e-07
218 2.21260928024e-07
219 2.03167032753e-07
220 2.00163657815e-07
221 1.83820557886e-07
222 1.811078299e-07
223 1.66345396513e-07
224 1.63894715577e-07
225 1.50555768685e-07
226 1.48341425643e-07
227 1.36288130559e-07
228 1.34286956943e-07
229 1.23391980633e-07
230 1.21583141e-07
231 1.11734709929e-07
232 1.10099419914e-07
233 1.01194285285e-07
234 9.97156427984e-08
235 9.16630876757e-08
236 9.03258477458e-08
237 8.30420767706e-08
238 8.18325178176e-08
239 7.52438404916e-08
240 7.41495806977e-08
241 6.81879313569e-08
242 6.71978203637e-08
243 6.18032912625e-08
244 6.09072631774e-08
245 5.60245196901e-08
246 5.52135077658e-08
247 5.07938067162e-08
248 5.00596215591e-08
249 4.60579421269e-08
250 4.53932044731e-08
251 4.17698569621e-08
252 4.11678990897e-08
253 3.78862261563e-08
254 3.73410370402e-08
255 3.43686960003e-08
256 3.38748433193e-08
257 3.11819630117e-08
258 3.07345466299e-08
259 2.8294752541e-08
260 2.78893435568e-08
261 2.56782767272e-08
262 2.53108770609e-08
263 2.33070147626e-08
264 2.29740110824e-08
265 2.11574736064e-08
266 2.08556018011e-08
267 1.92088143169e-08
268 1.89351235247e-08
269 1.74418505194e-08
270 1.71936758164e-08
271 1.58395555561e-08
272 1.56144844832e-08
273 1.43862491919e-08
274 1.41821040467e-08
275 1.30680094523e-08
276 1.28828172574e-08
277 1.18720145936e-08
278 1.17039937741e-08
279 1.07868722843e-08
280 1.06344093531e-08
281 9.80209108326e-09
282 9.66372681876e-09
283 8.90834356282e-09
284 8.78275729921e-09
285 8.09703937232e-09
286 7.98303606553e-09
287 7.36053679118e-09
288 7.25703397375e-09
289 6.6917974495e-09
290 6.59781662637e-09
291 6.08455730244e-09
292 5.99921057276e-09
293 5.53304535522e-09
294 5.45553041631e-09
295 5.0321236067e-09
296 4.96171242981e-09
297 4.57705867651e-09
298 4.51309301042e-09
299 4.16363354905e-09
300 4.10551537211e-09
301 3.7879623882e-09
302 3.73515041119e-09
303 3.44658157569e-09
304 3.39858596821e-09
305 3.13630066362e-09
306 3.09267722542e-09
307 2.85427326219e-09
308 2.81461864926e-09
309 2.59787819035e-09
310 2.5618265842e-09
311 2.36477437632e-09
312 2.33199515254e-09
313 2.15280654414e-09
314 2.12299905433e-09
315 1.9600495671e-09
316 1.93294147355e-09
317 1.78473025247e-09
318 1.76007436403e-09
319 1.62526414549e-09
320 1.60283564199e-09
321 1.48019108082e-09
322 1.45978684696e-09
323 1.348207046e-09
324 1.32964184107e-09
325 1.22810872583e-09
326 1.21121568331e-09
327 1.1188229232e-09
328 1.10344899884e-09
329 1.01935698771e-09
330 1.00536445835e-09
331 9.28825794055e-10
332 9.16089371028e-10
333 8.46412884226e-10
334 8.34818214557e-10
335 7.71386898801e-10
336 7.60830620727e-10
337 7.0307409894e-10
338 6.93462565149e-10
339 6.40871800073e-10
340 6.32119245836e-10
341 5.8422355842e-10
342 5.76252712214e-10
343 5.32632715711e-10
344 5.25372412241e-10
345 4.85638806946e-10
346 4.79025819011e-10
347 4.42831826764e-10
348 4.36807146009e-10
349 4.03831412754e-10
350 3.9834247012e-10
351 3.6829866934e-10
352 3.6329739217e-10
353 3.35919847494e-10
354 3.31362381978e-10
355 3.06413672213e-10
356 3.02260938501e-10
357 2.79522516244e-10
358 2.75736877775e-10
359 2.55012344574e-10
360 2.51562437548e-10
361 2.32669272737e-10
362 2.2952456602e-10
363 2.12301620728e-10
364 2.094346363e-10
365 1.93731974907e-10
366 1.91117899284e-10
367 1.76800685203e-10
368 1.74416814325e-10
369 1.61361257689e-10
370 1.59186885895e-10
371 1.47281631335e-10
372 1.45298995058e-10
373 1.34440347743e-10
374 1.32631905458e-10
375 1.22727383811e-10
376 1.21078369553e-10
377 1.12043707645e-10
378 1.10538744824e-10
379 1.02297392779e-10
380 1.00924768542e-10
381 9.34052279966e-11
382 9.21532850029e-11
383 8.52924397776e-11
384 8.41500202853e-11
385 7.78895836717e-11
386 7.68470842516e-11
387 7.11343206561e-11
388 7.01830815686e-11
389 6.49689746446e-11
390 6.41008357505e-11
391 5.93424198669e-11
392 5.85498871608e-11
393 5.4206528155e-11
394 5.34834398991e-11
395 4.95187224558e-11
396 4.88581952673e-11
397 4.52386461625e-11
398 4.46357950601e-11
399 4.1331493783e-11
400 4.07810452074e-11
401 3.7764014138e-11
402 3.72612496413e-11
403 3.45070083618e-11
404 3.40474315408e-11
405 3.1532387812e-11
406 3.11133896425e-11
407 2.8815783093e-11
408 2.8432922683e-11
409 2.63351562779e-11
410 2.59855470475e-11
411 2.40695241516e-11
412 2.37505570766e-11
413 2.19997353668e-11
414 2.17084683563e-11
415 2.01095806673e-11
416 1.98431271414e-11
417 1.83824067079e-11
418 1.81390458209e-11
419 1.68046132565e-11
420 1.65826241627e-11
421 1.53632107036e-11
422 1.5160372957e-11
423 1.40463751741e-11
424 1.38609124178e-11
425 1.28426713708e-11
426 1.26734733819e-11
427 1.17432175095e-11
428 1.15880638418e-11
429 1.07381326053e-11
430 1.05966346808e-11
431 9.81981163051e-12
432 9.69058167044e-12
433 8.98003893468e-12
434 8.86213324947e-12
435 8.21287482466e-12
436 8.10451705746e-12
437 7.51165796231e-12
438 7.41234851276e-12
439 6.87055967674e-12
440 6.77990996678e-12
441 6.28436191974e-12
442 6.20170581556e-12
443 5.74867931036e-12
444 5.67318414468e-12
445 5.25846033383e-12
446 5.18951548401e-12
447 4.81092943261e-12
448 4.74736916445e-12
449 4.40125713652e-12
450 4.34324798348e-12
451 4.02644584341e-12
452 3.97393229434e-12
453 3.68438612952e-12
454 3.6360359168e-12
455 3.37069261391e-12
456 3.32700533789e-12
457 3.08453262932e-12
458 3.04400948892e-12
459 2.82263101781e-12
460 2.78554956878e-12
461 2.58271182219e-12
462 2.5493496203e-12
463 2.36388686403e-12
464 2.33268959704e-12
465 2.16338058578e-12
466 2.13501438751e-12
467 1.97974969751e-12
468 1.95388150104e-12
469 1.81193948734e-12
470 1.78818071461e-12
471 1.65856217649e-12
472 1.63696833866e-12
473 1.51800794157e-12
474 1.49841250519e-12
475 1.38944411532e-12
476 1.37145850232e-12
477 1.27226007507e-12
478 1.25544019625e-12
479 1.16395781902e-12
480 1.14891429703e-12
481 1.06592512594e-12
482 1.05176978238e-12
483 9.76219105553e-13
484 9.63340518467e-13
485 8.93396467916e-13
486 8.81683615006e-13
487 8.17901302241e-13
488 8.07076627751e-13
489 7.48900941261e-13
490 7.39130978644e-13
491 6.85840273462e-13
492 6.7673644466e-13
493 6.27775609274e-13
494 6.19948536951e-13
495 5.75040015605e-13
496 5.67546010188e-13
497 5.26467758277e-13
498 5.19584375525e-13
499 4.8194781499e-13
500 4.75841588354e-13


==> Figures/data/pg_l2_oaimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 4.03473054527
10 4.03473054527
11 4.03473054527
12 4.03473054527
13 4.13502067935
14 4.13502067935
15 4.13502067935
16 4.13502067935
17 4.27258418952
18 4.27258418952
19 4.27258418952
20 4.27258418952
21 4.33709776666
22 4.33709776666
23 4.33709776666
24 4.33709776666
25 4.3783695394
26 4.3783695394
27 4.3783695394
28 4.3783695394
29 4.40925040242
30 4.40925040242
31 4.40925040242
32 4.40925040242
33 4.43369278455
34 4.43369278455
35 4.43369278455
36 4.43369278455
37 4.45357456822
38 4.45357456822
39 4.45357456822
40 4.45357456822
41 4.47008504113
42 4.47008504113
43 4.47008504113
44 4.47008504113
45 4.48404941987
46 4.48404941987
47 4.48404941987
48 4.48404941987
49 4.49605553723
50 4.49605553723
51 4.49605553723
52 4.49605553723
53 4.50652741435
54 4.50652741435
55 4.50652741435
56 4.50652741435
57 4.51577423231
58 4.51577423231
59 4.51577423231
60 4.51577423231
61 4.52402405899
62 4.52402405899
63 4.52402405899
64 4.52402405899
65 4.53144734306
66 4.53144734306
67 4.53144734306
68 4.53144734306
69 4.53817339256
70 4.53817339256
71 4.53817339256
72 4.53817339256
73 4.54430198809
74 4.54430198809
75 4.54430198809
76 4.54430198809
77 4.54991158866
78 4.54991158866
79 4.54991158866
80 4.54991158866
81 4.5550651337
82 4.5550651337
83 4.5550651337
84 4.5550651337
85 4.55981414289
86 4.55981414289
87 4.55981414289
88 4.55981414289
89 4.56420161058
90 4.56420161058
91 4.56420161058
92 4.56420161058
93 4.56826404974
94 4.56826404974
95 4.56826404974
96 4.56826404974
97 4.57203293947
98 4.57203293947
99 4.57203293947
100 4.57203293947
101 4.57553575714
102 4.57553575714
103 4.57553575714
104 4.57553575714
105 4.57879672374
106 4.57879672374
107 4.57879672374
108 4.57879672374
109 4.5818373521
110 4.5818373521
111 4.5818373521
112 4.5818373521
113 4.58467686012
114 4.58467686012
115 4.58467686012
116 4.58467686012
117 4.58733249127
118 4.58733249127
119 4.58733249127
120 4.58733249127
121 4.58981977052
122 4.58981977052
123 4.58981977052
124 4.58981977052
125 4.59215271453
126 4.59215271453
127 4.59215271453
128 4.59215271453
129 4.59434400826
130 4.59434400826
131 4.59434400826
132 4.59434400826
133 4.59640515594
134 4.59640515594
135 4.59640515594
136 4.59640515594
137 4.59834661182
138 4.59834661182
139 4.59834661182
140 4.59834661182
141 4.60017789405
142 4.60017789405
143 4.60017789405
144 4.60017789405
145 4.60190768434
146 4.60190768434
147 4.60190768434
148 4.60190768434
149 4.60354391529
150 4.60354391529
151 4.60354391529
152 4.60354391529
153 4.60509384686
154 4.60509384686
155 4.60509384686
156 4.60509384686
157 4.60656413334
158 4.60656413334
159 4.60656413334
160 4.60656413334
161 4.60796088197
162 4.60796088197
163 4.60796088197
164 4.60796088197
165 4.60928970426
166 4.60928970426
167 4.60928970426
168 4.60928970426
169 4.61055576095
170 4.61055576095
171 4.61055576095
172 4.61055576095
173 4.6117638015
174 4.6117638015
175 4.6117638015
176 4.6117638015
177 4.61291819886
178 4.61291819886
179 4.61291819886
180 4.61291819886
181 4.61402298025
182 4.61402298025
183 4.61402298025
184 4.61402298025
185 4.61508185447
186 4.61508185447
187 4.61508185447
188 4.61508185447
189 4.6160982364
190 4.6160982364
191 4.6160982364
192 4.6160982364
193 4.61707526895
194 4.61707526895
195 4.61707526895
196 4.61707526895
197 4.61801584299
198 4.61801584299
199 4.61801584299
200 4.61801584299
201 4.61892261553
202 4.61892261553
203 4.61892261553
204 4.61892261553
205 4.61979802634
206 4.61979802634
207 4.61979802634
208 4.61979802634
209 4.62064431335
210 4.62064431335
211 4.62064431335
212 4.62064431335
213 4.62146352683
214 4.62146352683
215 4.62146352683
216 4.62146352683
217 4.62225754268
218 4.62225754268
219 4.62225754268
220 4.62225754268
221 4.62302807482
222 4.62302807482
223 4.62302807482
224 4.62302807482
225 4.6237766868
226 4.6237766868
227 4.6237766868
228 4.6237766868
229 4.62450480265
230 4.62450480265
231 4.62450480265
232 4.62450480265
233 4.62521371721
234 4.62521371721
235 4.62521371721
236 4.62521371721
237 4.62590460574
238 4.62590460574
239 4.62590460574
240 4.62590460574
241 4.626578533
242 4.626578533
243 4.626578533
244 4.626578533
245 4.62723646191
246 4.62723646191
247 4.62723646191
248 4.62723646191
249 4.62787926152
250 4.62787926152
251 4.62787926152
252 4.62787926152
253 4.62850771466
254 4.62850771466
255 4.62850771466
256 4.62850771466
257 4.62912252514
258 4.62912252514
259 4.62912252514
260 4.62912252514
261 4.62972432437
262 4.62972432437
263 4.62972432437
264 4.62972432437
265 4.63031367778
266 4.63031367778
267 4.63031367778
268 4.63031367778
269 4.6308910907
270 4.6308910907
271 4.6308910907
272 4.6308910907
273 4.63145701388
274 4.63145701388
275 4.63145701388
276 4.63145701388
277 4.63201184862
278 4.63201184862
279 4.63201184862
280 4.63201184862
281 4.63255595182
282 4.63255595182
283 4.63255595182
284 4.63255595182
285 4.63308964025
286 4.63308964025
287 4.63308964025
288 4.63308964025
289 4.63361319491
290 4.63361319491
291 4.63361319491
292 4.63361319491
293 4.63412686471
294 4.63412686471
295 4.63412686471
296 4.63412686471
297 4.63463087037
298 4.63463087037
299 4.63463087037
300 4.63463087037
301 4.63512540747
302 4.63512540747
303 4.63512540747
304 4.63512540747
305 4.63561064971
306 4.63561064971
307 4.63561064971
308 4.63561064971
309 4.6360867516
310 4.6360867516
311 4.6360867516
312 4.6360867516
313 4.63655385119
314 4.63655385119
315 4.63655385119
316 4.63655385119
317 4.63701207213
318 4.63701207213
319 4.63701207213
320 4.63701207213
321 4.63746152638
322 4.63746152638
323 4.63746152638
324 4.63746152638
325 4.63790231561
326 4.63790231561
327 4.63790231561
328 4.63790231561
329 4.63833453316
330 4.63833453316
331 4.63833453316
332 4.63833453316
333 4.6387582658
334 4.6387582658
335 4.6387582658
336 4.6387582658
337 4.63917359489
338 4.63917359489
339 4.63917359489
340 4.63917359489
341 4.63958059791
342 4.63958059791
343 4.63958059791
344 4.63958059791
345 4.63997934927
346 4.63997934927
347 4.63997934927
348 4.63997934927
349 4.64036992183
350 4.64036992183
351 4.64036992183
352 4.64036992183
353 4.64075238715
354 4.64075238715
355 4.64075238715
356 4.64075238715
357 4.64112681638
358 4.64112681638
359 4.64112681638
360 4.64112681638
361 4.64149328166
362 4.64149328166
363 4.64149328166
364 4.64149328166
365 4.64185185594
366 4.64185185594
367 4.64185185594
368 4.64185185594
369 4.64220261247
370 4.64220261247
371 4.64220261247
372 4.64220261247
373 4.64254562811
374 4.64254562811
375 4.64254562811
376 4.64254562811
377 4.64288098026
378 4.64288098026
379 4.64288098026
380 4.64288098026
381 4.6432087495
382 4.6432087495
383 4.6432087495
384 4.6432087495
385 4.64352901859
386 4.64352901859
387 4.64352901859
388 4.64352901859
389 4.64384187316
390 4.64384187316
391 4.64384187316
392 4.64384187316
393 4.64414740054
394 4.64414740054
395 4.64414740054
396 4.64414740054
397 4.64444569232
398 4.64444569232
399 4.64444569232
400 4.64444569232
401 4.6447368412
402 4.6447368412
403 4.6447368412
404 4.6447368412
405 4.64502094331
406 4.64502094331
407 4.64502094331
408 4.64502094331
409 4.64529809806
410 4.64529809806
411 4.64529809806
412 4.64529809806
413 4.64556840494
414 4.64556840494
415 4.64556840494
416 4.64556840494
417 4.64583196833
418 4.64583196833
419 4.64583196833
420 4.64583196833
421 4.64608889337
422 4.64608889337
423 4.64608889337
424 4.64608889337
425 4.64633928716
426 4.64633928716
427 4.64633928716
428 4.64633928716
429 4.64658325979
430 4.64658325979
431 4.64658325979
432 4.64658325979
433 4.64682092069
434 4.64682092069
435 4.64682092069
436 4.64682092069
437 4.64705238268
438 4.64705238268
439 4.64705238268
440 4.64705238268
441 4.64727775992
442 4.64727775992
443 4.64727775992
444 4.64727775992
445 4.64749716533
446 4.64749716533
447 4.64749716533
448 4.64749716533
449 4.64771071658
450 4.64771071658
451 4.64771071658
452 4.64771071658
453 4.64791852944
454 4.64791852944
455 4.64791852944
456 4.64791852944
457 4.64812071923
458 4.64812071923
459 4.64812071923
460 4.64812071923
461 4.64831740363
462 4.64831740363
463 4.64831740363
464 4.64831740363
465 4.64850870069
466 4.64850870069
467 4.64850870069
468 4.64850870069
469 4.64869472636
470 4.64869472636
471 4.64869472636
472 4.64869472636
473 4.64887559728
474 4.64887559728
475 4.64887559728
476 4.64887559728
477 4.6490514322
478 4.6490514322
479 4.6490514322
480 4.6490514322
481 4.64922234193
482 4.64922234193
483 4.64922234193
484 4.64922234193
485 4.64938844746
486 4.64938844746
487 4.64938844746
488 4.64938844746
489 4.64954985657
490 4.64954985657
491 4.64954985657
492 4.64954985657
493 4.64970669422
494 4.64970669422
495 4.64970669422
496 4.64970669422
497 4.64985906191
498 4.64985906191
499 4.64985906191
500 4.64985906191


==> Figures/data/pg_l2_oim.dat <==
0 0.243156862252
1 0.230889207577
2 0.219517452965
3 0.208954780851
4 0.19912368772
5 0.189955117492
6 0.181387614593
7 0.167994562754
8 0.152536321048
9 0.133471872182
10 0.112828822191
11 0.0922990874457
12 0.0731227417401
13 0.0560920954579
14 0.0416251180859
15 0.0298593814744
16 0.020736722396
17 0.0140685728696
18 0.00958362874421
19 0.0069630715738
20 0.00586762311842
21 0.00595871782553
22 0.00691470374309
23 0.00574859673281
24 0.00554860584703
25 0.00518350681669
26 0.00469818867018
27 0.00414086841912
28 0.00355730053201
29 0.00298641590609
30 0.00245766556309
31 0.00199008045452
32 0.00159282894202
33 0.00126688448691
34 0.00100732603658
35 0.000805788582791
36 0.000652653472852
37 0.000538696446219
38 0.000456066424982
39 0.000398617770212
40 0.000361735469459
41 0.00034185901131
42 0.000335921791137
43 0.000340886327614
44 0.00035348786934
45 0.000370220633452
46 0.000387531206
47 0.000356292057473
48 0.000342933196241
49 0.000318331857583
50 0.000285227982022
51 0.000246652235183
52 0.000205624033463
53 0.000164902275553
54 0.000126801851531
55 9.30805139698e-05
56 6.48933324006e-05
57 4.28062550609e-05
58 2.68565176855e-05
59 1.6645759003e-05
60 1.14515201307e-05
61 1.03439854646e-05
62 1.22969686799e-05
63 9.91889187074e-06
64 9.5144922167e-06
65 8.77720508335e-06
66 7.80032152725e-06
67 6.68593807329e-06
68 5.53328954478e-06
69 4.42935169215e-06
70 3.44228600091e-06
71 2.61791346989e-06
72 1.97906284405e-06
73 1.52736963599e-06
74 1.24692129516e-06
75 1.10905545503e-06
76 1.07761633605e-06
77 1.08823212058e-06
78 1.06795036475e-06
79 1.02987364636e-06
80 9.77083570497e-07
81 9.12967328515e-07
82 8.40955924952e-07
83 7.64306352263e-07
84 6.85937463552e-07
85 6.0832278137e-07
86 5.3343777312e-07
87 4.62754700614e-07
88 3.97275232267e-07
89 3.37589582899e-07
90 2.83950895186e-07
91 2.36354637806e-07
92 1.94614642735e-07
93 1.58429666164e-07
94 1.27436786346e-07
95 1.01250167195e-07
96 7.94856465092e-08
97 6.17730142594e-08
98 4.77587671632e-08
99 3.71025144497e-08
100 2.94701776871e-08
101 2.45267205989e-08
102 2.1930537164e-08
103 2.1330868516e-08
104 2.23688618739e-08
105 2.46822143835e-08
106 2.79127675973e-08
107 2.41129939349e-08
108 2.35582985897e-08
109 2.25165587286e-08
110 2.10721981531e-08
111 1.93192824516e-08
112 1.73549650762e-08
113 1.52738128811e-08
114 1.31632177935e-08
115 1.10999798242e-08
116 9.14805792229e-09
117 7.35740796065e-09
118 5.76377345851e-09
119 4.38925695789e-09
120 3.24349580527e-09
121 2.3252552106e-09
122 1.62427771233e-09
123 1.12323655932e-09
124 7.99683375075e-10
125 6.27883078863e-10
126 5.8047744389e-10
127 6.12515704823e-10
128 5.97670801739e-10
129 5.70081037932e-10
130 5.32409560883e-10
131 4.87581752751e-10
132 4.38514058398e-10
133 3.87892051812e-10
134 3.3801089705e-10
135 2.90679369463e-10
136 2.47184939184e-10
137 2.08309369754e-10
138 1.74387781993e-10
139 1.45387923922e-10
140 1.21008425502e-10
141 1.0077277901e-10
142 8.41172687061e-11
143 7.04638569715e-11
144 5.92748072847e-11
145 5.0085879888e-11
146 4.25266488691e-11
147 3.63168939366e-11
148 3.1261160327e-11
149 2.72291633685e-11
150 2.41335840201e-11
151 2.19126383705e-11
152 2.05076511328e-11
153 1.98520644368e-11
154 1.98618899105e-11
155 2.04313232999e-11
156 2.14364082041e-11
157 2.27376451001e-11
158 2.41907605059e-11
159 2.22270535311e-11
160 2.17297846383e-11
161 2.07960315635e-11
162 1.95012894721e-11
163 1.79298798031e-11
164 1.61689550637e-11
165 1.43023926036e-11
166 1.24087962128e-11
167 1.05571662523e-11
168 8.80329142916e-12
169 7.19313497655e-12
170 5.75695047189e-12
171 4.51527704115e-12
172 3.47544215629e-12
173 2.63578048276e-12
174 1.98630001336e-12
175 1.51018086925e-12
176 1.18760556944e-12
177 9.9364960704e-13
178 9.0349949744e-13
179 9.73665592596e-13
180 9.54125667363e-13
181 9.1793239676e-13
182 8.67805827198e-13
183 8.05966404727e-13
184 7.36188887629e-13
185 6.62636612248e-13
186 5.86197757002e-13
187 5.10536057874e-13
188 4.37816449761e-13
189 3.69204666839e-13
190 3.06810132855e-13
191 2.50854892414e-13
192 2.01949568179e-13
193 1.59983137848e-13
194 1.2534417948e-13
195 9.72555369572e-14
196 7.54396545233e-14
197 5.93969318174e-14
198 4.76285677564e-14
199 3.9857006584e-14
200 3.53606033343e-14
201 3.91908727693e-14
202 3.81916720471e-14
203 3.64153152077e-14
204 3.44169137634e-14
205 3.14193115969e-14
206 2.79776202206e-14
207 2.50355292053e-14
208 2.14828155265e-14
209 1.848521336e-14
210 1.54321000423e-14
211 1.2490009027e-14
212 1.0325074129e-14
213 7.77156117238e-15
214 6.66133814775e-15
215 4.77395900589e-15
216 4.05231403988e-15
217 3.38618022511e-15
218 2.6645352591e-15
219 2.55351295664e-15
220 2.27595720048e-15
221 2.55351295664e-15
222 2.38697950294e-15
223 2.38697950294e-15
224 2.38697950294e-15
225 2.10942374679e-15
226 1.83186799063e-15
227 1.60982338571e-15
228 1.33226762955e-15
229 1.44328993201e-15
230 9.43689570931e-16
231 1.44328993201e-15
232 7.77156117238e-16
233 8.881784197e-16
234 7.77156117238e-16
235 1.66533453694e-16
236 6.66133814775e-16
237 4.99600361081e-16
238 5.55111512313e-17
239 5.55111512313e-16
240 4.99600361081e-16
241 5.55111512313e-17
242 2.22044604925e-16
243 0.0
244 5.55111512313e-17
245 4.99600361081e-16
246 -1.66533453694e-16
247 0.0
248 2.22044604925e-16
249 1.11022302463e-16
250 -5.55111512313e-17
251 1.11022302463e-16
252 0.0
253 0.0
254 1.66533453694e-16
255 -1.11022302463e-16
256 -5.55111512313e-17
257 2.77555756156e-16
258 1.66533453694e-16
259 3.33066907388e-16
260 -1.66533453694e-16
261 1.11022302463e-16
262 1.66533453694e-16
263 5.55111512313e-17
264 1.11022302463e-16
265 2.22044604925e-16
266 -2.22044604925e-16
267 1.66533453694e-16
268 -2.22044604925e-16
269 2.77555756156e-16
270 1.11022302463e-16
271 0.0
272 1.11022302463e-16
273 3.33066907388e-16
274 5.55111512313e-17
275 1.11022302463e-16
276 1.66533453694e-16
277 -1.66533453694e-16
278 -1.11022302463e-16
279 -1.66533453694e-16
280 2.22044604925e-16
281 3.33066907388e-16
282 -1.11022302463e-16
283 2.22044604925e-16
284 2.22044604925e-16
285 1.66533453694e-16
286 3.33066907388e-16
287 2.22044604925e-16
288 3.33066907388e-16
289 5.55111512313e-17
290 5.55111512313e-17
291 2.22044604925e-16
292 2.77555756156e-16
293 0.0
294 -2.22044604925e-16
295 1.11022302463e-16
296 1.66533453694e-16
297 3.33066907388e-16
298 5.55111512313e-17
299 1.11022302463e-16
300 -1.11022302463e-16
301 0.0
302 2.77555756156e-16
303 2.77555756156e-16
304 4.4408920985e-16
305 -1.11022302463e-16
306 1.11022302463e-16
307 0.0
308 2.77555756156e-16
309 2.77555756156e-16
310 1.11022302463e-16
311 2.22044604925e-16
312 -1.11022302463e-16
313 1.11022302463e-16
314 1.11022302463e-16
315 0.0
316 3.33066907388e-16
317 -5.55111512313e-17
318 5.55111512313e-17
319 -1.66533453694e-16
320 1.11022302463e-16
321 5.55111512313e-17
322 -2.22044604925e-16
323 3.33066907388e-16
324 3.33066907388e-16
325 2.22044604925e-16
326 5.55111512313e-17
327 2.22044604925e-16
328 5.55111512313e-17
329 2.77555756156e-16
330 0.0
331 1.11022302463e-16
332 -1.66533453694e-16
333 1.11022302463e-16
334 -1.11022302463e-16
335 5.55111512313e-17
336 -2.22044604925e-16
337 -1.11022302463e-16
338 1.66533453694e-16
339 5.55111512313e-17
340 2.22044604925e-16
341 0.0
342 -5.55111512313e-17
343 1.66533453694e-16
344 0.0
345 0.0
346 -2.22044604925e-16
347 1.66533453694e-16
348 1.11022302463e-16
349 2.22044604925e-16
350 0.0
351 -5.55111512313e-17
352 2.22044604925e-16
353 -2.22044604925e-16
354 -2.22044604925e-16
355 1.11022302463e-16
356 5.55111512313e-17
357 3.33066907388e-16
358 1.11022302463e-16
359 5.55111512313e-17
360 1.11022302463e-16
361 0.0
362 0.0
363 1.66533453694e-16
364 1.11022302463e-16
365 3.33066907388e-16
366 5.55111512313e-17
367 -5.55111512313e-17
368 1.66533453694e-16
369 3.33066907388e-16
370 0.0
371 -2.22044604925e-16
372 2.77555756156e-16
373 2.77555756156e-16
374 5.55111512313e-17
375 0.0
376 -2.22044604925e-16
377 1.66533453694e-16
378 -1.66533453694e-16
379 1.11022302463e-16
380 2.22044604925e-16
381 1.66533453694e-16
382 0.0
383 -2.77555756156e-16
384 -1.11022302463e-16
385 2.22044604925e-16
386 2.22044604925e-16
387 3.88578058619e-16
388 1.66533453694e-16
389 -1.11022302463e-16
390 -1.11022302463e-16
391 1.11022302463e-16
392 5.55111512313e-17
393 0.0
394 1.11022302463e-16
395 -2.22044604925e-16
396 -2.22044604925e-16
397 0.0
398 1.11022302463e-16
399 1.11022302463e-16
400 2.22044604925e-16
401 5.55111512313e-17
402 0.0
403 2.22044604925e-16
404 5.55111512313e-17
405 -5.55111512313e-17
406 -3.33066907388e-16
407 -3.33066907388e-16
408 1.11022302463e-16
409 -1.11022302463e-16
410 5.55111512313e-17
411 1.11022302463e-16
412 2.22044604925e-16
413 5.55111512313e-17
414 2.22044604925e-16
415 2.22044604925e-16
416 2.77555756156e-16
417 -1.11022302463e-16
418 1.11022302463e-16
419 1.11022302463e-16
420 5.55111512313e-17
421 1.11022302463e-16
422 -2.22044604925e-16
423 5.55111512313e-17
424 0.0
425 0.0
426 -2.22044604925e-16
427 1.11022302463e-16
428 5.55111512313e-17
429 1.11022302463e-16
430 0.0
431 -1.11022302463e-16
432 1.11022302463e-16
433 2.22044604925e-16
434 2.22044604925e-16
435 1.11022302463e-16
436 1.66533453694e-16
437 -5.55111512313e-17
438 5.55111512313e-17
439 5.55111512313e-17
440 2.22044604925e-16
441 3.33066907388e-16
442 1.66533453694e-16
443 0.0
444 1.11022302463e-16
445 5.55111512313e-17
446 2.77555756156e-16
447 2.77555756156e-16
448 3.33066907388e-16
449 5.55111512313e-16
450 3.88578058619e-16
451 0.0
452 5.55111512313e-17
453 1.11022302463e-16
454 1.11022302463e-16
455 2.22044604925e-16
456 1.11022302463e-16
457 4.4408920985e-16
458 2.22044604925e-16
459 1.66533453694e-16
460 1.66533453694e-16
461 5.55111512313e-17
462 2.22044604925e-16
463 3.33066907388e-16
464 2.22044604925e-16
465 2.77555756156e-16
466 1.11022302463e-16
467 1.11022302463e-16
468 -5.55111512313e-17
469 1.11022302463e-16
470 5.55111512313e-17
471 1.66533453694e-16
472 1.66533453694e-16
473 1.11022302463e-16
474 1.66533453694e-16
475 1.11022302463e-16
476 0.0
477 0.0
478 5.55111512313e-17
479 0.0
480 0.0
481 0.0
482 0.0
483 1.11022302463e-16
484 1.11022302463e-16
485 1.11022302463e-16
486 1.11022302463e-16
487 1.11022302463e-16
488 5.55111512313e-17
489 5.55111512313e-17
490 5.55111512313e-17
491 5.55111512313e-17
492 0.0
493 5.55111512313e-17
494 5.55111512313e-17
495 5.55111512313e-17
496 0.0
497 5.55111512313e-17
498 5.55111512313e-17
499 5.55111512313e-17
500 0.0


==> Figures/data/pg_l2_oimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.688405298975
8 0.688405298975
9 0.938693139937
10 0.938693139937
11 0.938693139937
12 0.938693139937
13 0.938693139937
14 0.938693139937
15 0.938693139937
16 0.938693139937
17 0.938693139937
18 0.938693139937
19 0.938693139937
20 0.938693139937
21 0.938693139937
22 0.938693139937
23 0.0
24 0.0
25 0.938693139937
26 0.938693139937
27 0.938693139937
28 0.938693139937
29 0.938693139937
30 0.938693139937
31 0.938693139937
32 0.938693139937
33 0.938693139937
34 0.938693139937
35 0.938693139937
36 0.938693139937
37 0.938693139937
38 0.938693139937
39 0.938693139937
40 0.938693139937
41 0.938693139937
42 0.938693139937
43 0.938693139937
44 0.938693139937
45 0.938693139937
46 0.938693139937
47 0.0
48 0.0
49 0.938693139937
50 0.938693139937
51 0.938693139937
52 0.938693139937
53 0.938693139937
54 0.938693139937
55 0.938693139937
56 0.938693139937
57 0.938693139937
58 0.938693139937
59 0.938693139937
60 0.938693139937
61 0.938693139937
62 0.938693139937
63 0.0
64 0.0
65 0.938693139937
66 0.938693139937
67 0.938693139937
68 0.938693139937
69 0.938693139937
70 0.938693139937
71 0.938693139937
72 0.938693139937
73 0.938693139937
74 0.938693139937
75 0.938693139937
76 0.938693139937
77 0.0
78 0.0
79 0.938693139937
80 0.938693139937
81 0.938693139937
82 0.938693139937
83 0.938693139937
84 0.938693139937
85 0.938693139937
86 0.938693139937
87 0.938693139937
88 0.938693139937
89 0.938693139937
90 0.938693139937
91 0.938693139937
92 0.938693139937
93 0.938693139937
94 0.938693139937
95 0.938693139937
96 0.938693139937
97 0.938693139937
98 0.938693139937
99 0.938693139937
100 0.938693139937
101 0.938693139937
102 0.938693139937
103 0.938693139937
104 0.938693139937
105 0.938693139937
106 0.938693139937
107 0.0
108 0.0
109 0.938693139937
110 0.938693139937
111 0.938693139937
112 0.938693139937
113 0.938693139937
114 0.938693139937
115 0.938693139937
116 0.938693139937
117 0.938693139937
118 0.938693139937
119 0.938693139937
120 0.938693139937
121 0.938693139937
122 0.938693139937
123 0.938693139937
124 0.938693139937
125 0.938693139937
126 0.938693139937
127 0.0
128 0.0
129 0.938693139937
130 0.938693139937
131 0.938693139937
132 0.938693139937
133 0.938693139937
134 0.938693139937
135 0.938693139937
136 0.938693139937
137 0.938693139937
138 0.938693139937
139 0.938693139937
140 0.938693139937
141 0.938693139937
142 0.938693139937
143 0.938693139937
144 0.938693139937
145 0.938693139937
146 0.938693139937
147 0.938693139937
148 0.938693139937
149 0.938693139937
150 0.938693139937
151 0.938693139937
152 0.938693139937
153 0.938693139937
154 0.938693139937
155 0.938693139937
156 0.938693139937
157 0.938693139937
158 0.938693139937
159 0.0
160 0.0
161 0.938693139937
162 0.938693139937
163 0.938693139937
164 0.938693139937
165 0.938693139937
166 0.938693139937
167 0.938693139937
168 0.938693139937
169 0.938693139937
170 0.938693139937
171 0.938693139937
172 0.938693139937
173 0.938693139937
174 0.938693139937
175 0.938693139937
176 0.938693139937
177 0.938693139937
178 0.938693139937
179 0.0
180 0.0
181 0.938693139937
182 0.938693139937
183 0.938693139937
184 0.938693139937
185 0.938693139937
186 0.938693139937
187 0.938693139937
188 0.938693139937
189 0.938693139937
190 0.938693139937
191 0.938693139937
192 0.938693139937
193 0.938693139937
194 0.938693139937
195 0.938693139937
196 0.938693139937
197 0.938693139937
198 0.938693139937
199 0.938693139937
200 0.938693139937
201 0.0
202 0.0
203 0.938693139937
204 0.938693139937
205 0.938693139937
206 0.938693139937
207 0.938693139937
208 0.938693139937
209 0.938693139937
210 0.938693139937
211 0.938693139937
212 0.938693139937
213 0.938693139937
214 0.938693139937
215 0.938693139937
216 0.938693139937
217 0.938693139937
218 0.938693139937
219 0.938693139937
220 0.938693139937
221 0.0
222 0.0
223 0.938693139937
224 0.938693139937
225 0.938693139937
226 0.938693139937
227 0.938693139937
228 0.938693139937
229 0.938693139937
230 0.938693139937
231 0.938693139937
232 0.938693139937
233 0.938693139937
234 0.938693139937
235 0.938693139937
236 0.938693139937
237 0.938693139937
238 0.938693139937
239 0.938693139937
240 0.938693139937
241 0.938693139937
242 0.938693139937
243 0.0
244 0.0
245 0.938693139937
246 0.938693139937
247 0.938693139937
248 0.938693139937
249 0.938693139937
250 0.938693139937
251 0.938693139937
252 0.938693139937
253 0.938693139937
254 0.938693139937
255 0.938693139937
256 0.938693139937
257 0.938693139937
258 0.938693139937
259 0.938693139937
260 0.938693139937
261 0.0
262 0.0
263 0.938693139937
264 0.938693139937
265 0.938693139937
266 0.938693139937
267 0.938693139937
268 0.938693139937
269 0.938693139937
270 0.938693139937
271 0.938693139937
272 0.938693139937
273 0.938693139937
274 0.938693139937
275 0.938693139937
276 0.938693139937
277 0.938693139937
278 0.938693139937
279 0.938693139937
280 0.938693139937
281 0.938693139937
282 0.938693139937
283 0.938693139937
284 0.938693139937
285 0.938693139937
286 0.938693139937
287 0.938693139937
288 0.938693139937
289 0.938693139937
290 0.938693139937
291 0.0
292 0.0
293 0.938693139937
294 0.938693139937
295 0.938693139937
296 0.938693139937
297 0.938693139937
298 0.938693139937
299 0.938693139937
300 0.938693139937
301 0.938693139937
302 0.938693139937
303 0.938693139937
304 0.938693139937
305 0.938693139937
306 0.938693139937
307 0.938693139937
308 0.938693139937
309 0.0
310 0.0
311 0.938693139937
312 0.938693139937
313 0.938693139937
314 0.938693139937
315 0.938693139937
316 0.938693139937
317 0.938693139937
318 0.938693139937
319 0.938693139937
320 0.938693139937
321 0.938693139937
322 0.938693139937
323 0.938693139937
324 0.938693139937
325 0.938693139937
326 0.938693139937
327 0.938693139937
328 0.938693139937
329 0.938693139937
330 0.938693139937
331 0.938693139937
332 0.938693139937
333 0.938693139937
334 0.938693139937
335 0.938693139937
336 0.938693139937
337 0.938693139937
338 0.938693139937
339 0.938693139937
340 0.938693139937
341 0.938693139937
342 0.938693139937
343 0.938693139937
344 0.938693139937
345 0.0
346 0.0
347 0.938693139937
348 0.938693139937
349 0.938693139937
350 0.938693139937
351 0.938693139937
352 0.938693139937
353 0.938693139937
354 0.938693139937
355 0.938693139937
356 0.938693139937
357 0.938693139937
358 0.938693139937
359 0.938693139937
360 0.938693139937
361 0.938693139937
362 0.938693139937
363 0.938693139937
364 0.938693139937
365 0.938693139937
366 0.938693139937
367 0.938693139937
368 0.938693139937
369 0.938693139937
370 0.938693139937
371 0.938693139937
372 0.938693139937
373 0.0
374 0.0
375 0.938693139937
376 0.938693139937
377 0.938693139937
378 0.938693139937
379 0.938693139937
380 0.938693139937
381 0.938693139937
382 0.938693139937
383 0.938693139937
384 0.938693139937
385 0.938693139937
386 0.938693139937
387 0.938693139937
388 0.938693139937
389 0.938693139937
390 0.938693139937
391 0.0
392 0.0
393 0.938693139937
394 0.938693139937
395 0.938693139937
396 0.938693139937
397 0.938693139937
398 0.938693139937
399 0.938693139937
400 0.938693139937
401 0.938693139937
402 0.938693139937
403 0.938693139937
404 0.938693139937
405 0.938693139937
406 0.938693139937
407 0.938693139937
408 0.938693139937
409 0.938693139937
410 0.938693139937
411 0.938693139937
412 0.938693139937
413 0.938693139937
414 0.938693139937
415 0.938693139937
416 0.938693139937
417 0.938693139937
418 0.938693139937
419 0.938693139937
420 0.938693139937
421 0.938693139937
422 0.938693139937
423 0.938693139937
424 0.938693139937
425 0.938693139937
426 0.938693139937
427 0.0
428 0.0
429 0.938693139937
430 0.938693139937
431 0.938693139937
432 0.938693139937
433 0.938693139937
434 0.938693139937
435 0.938693139937
436 0.938693139937
437 0.938693139937
438 0.938693139937
439 0.938693139937
440 0.938693139937
441 0.938693139937
442 0.938693139937
443 0.938693139937
444 0.938693139937
445 0.938693139937
446 0.938693139937
447 0.938693139937
448 0.938693139937
449 0.938693139937
450 0.938693139937
451 0.938693139937
452 0.938693139937
453 0.0
454 0.0
455 0.938693139937
456 0.938693139937
457 0.938693139937
458 0.938693139937
459 0.938693139937
460 0.938693139937
461 0.938693139937
462 0.938693139937
463 0.938693139937
464 0.938693139937
465 0.938693139937
466 0.938693139937
467 0.938693139937
468 0.938693139937
469 0.0
470 0.0
471 0.938693139937
472 0.938693139937
473 0.938693139937
474 0.938693139937
475 0.938693139937
476 0.938693139937
477 0.938693139937
478 0.938693139937
479 0.0
480 0.0
481 0.938693139937
482 0.938693139937
483 0.938693139937
484 0.938693139937
485 0.0
486 0.0
487 0.938693139937
488 0.938693139937
489 0.938693139937
490 0.938693139937
491 0.0
492 0.0
493 0.938693139937
494 0.938693139937
495 0.938693139937
496 0.938693139937
497 0.0
498 0.0
499 0.0
500 0.0


==> Figures/data/pg_l2_orig.dat <==
0 0.243156862252
1 0.230889207577
2 0.219517452965
3 0.208954780851
4 0.19912368772
5 0.189955117492
6 0.181387614593
7 0.173366518043
8 0.165843210032
9 0.158774426262
10 0.152121630825
11 0.145850455092
12 0.139930198007
13 0.134333383751
14 0.129035372119
15 0.124014016563
16 0.119249364932
17 0.114723398101
18 0.110419802003
19 0.106323768956
20 0.102421824584
21 0.0987016770049
22 0.095152085372
23 0.0917627451874
24 0.0885241881414
25 0.0854276945204
26 0.0824652164874
27 0.0796293107677
28 0.0769130794728
29 0.0743101179716
30 0.0718144688685
31 0.06942058128
32 0.0671232747136
33 0.0649177069518
34 0.0627993454244
35 0.0607639416281
36 0.05880750821
37 0.0569262983867
38 0.0551167874143
39 0.0533756558645
40 0.0516997744937
41 0.0500861905205
42 0.0485321151539
43 0.04703491223
44 0.0455920878381
45 0.0442012808308
46 0.0428602541232
47 0.0415668867026
48 0.0403191662757
49 0.0391151824913
50 0.0379531206827
51 0.0368312560812
52 0.0357479484561
53 0.0347016371441
54 0.0336908364322
55 0.0327141312644
56 0.0317701732441
57 0.0308576769071
58 0.0299754162441
59 0.0291222214515
60 0.0282969758937
61 0.0274986132587
62 0.0267261148943
63 0.0259785073093
64 0.0252548598297
65 0.0245542823967
66 0.023875923497
67 0.0232189682167
68 0.0225826364092
69 0.0219661809699
70 0.0213688862104
71 0.0207900663253
72 0.0202290639452
73 0.0196852487715
74 0.0191580162858
75 0.0186467865316
76 0.0181510029609
77 0.0176701313438
78 0.0172036587366
79 0.0167510925045
80 0.0163119593954
81 0.0158858046631
82 0.0154721912345
83 0.0150706989213
84 0.0146809236705
85 0.014302476854
86 0.0139349845931
87 0.0135780871176
88 0.0132314381556
89 0.0128947043548
90 0.0125675647305
91 0.0122497101418
92 0.0119408427924
93 0.0116406757554
94 0.0113489325207
95 0.0110653465641
96 0.0107896609365
97 0.0105216278722
98 0.0102610084153
99 0.0100075720639
100 0.00976109642984
101 0.00952136691466
102 0.00928817639965
103 0.00906132495028
104 0.00884061953365
105 0.00862587374861
106 0.00841690756776
107 0.00821354709082
108 0.00801562430881
109 0.00782297687847
110 0.00763544790639
111 0.00745288574254
112 0.00727514378251
113 0.0071020802782
114 0.00693355815656
115 0.0067694448459
116 0.00660961210952
117 0.00645393588619
118 0.00630229613732
119 0.00615457670038
120 0.00601066514832
121 0.00587045265474
122 0.00573383386454
123 0.00560070676973
124 0.00547097259032
125 0.00534453565986
126 0.00522130331564
127 0.00510118579314
128 0.00498409612469
129 0.00486995004208
130 0.00475866588295
131 0.00465016450088
132 0.00454436917886
133 0.00444120554614
134 0.00434060149827
135 0.00424248712014
136 0.00414679461196
137 0.00405345821808
138 0.00396241415837
139 0.00387360056231
140 0.0037869574054
141 0.00370242644801
142 0.00361995117646
143 0.00353947674627
144 0.00346094992749
145 0.00338431905201
146 0.00330953396275
147 0.0032365459648
148 0.00316530777818
149 0.00309577349235
150 0.00302789852239
151 0.00296163956665
152 0.00289695456595
153 0.00283380266421
154 0.00277214417048
155 0.00271194052224
156 0.00265315425006
157 0.00259574894338
158 0.0025396892176
159 0.00248494068221
160 0.00243146991003
161 0.00237924440752
162 0.00232823258609
163 0.0022784037344
164 0.00222972799157
165 0.00218217632127
166 0.00213572048677
167 0.00209033302673
168 0.00204598723183
169 0.0020026571222
170 0.00196031742553
171 0.001918943556
172 0.0018785115938
173 0.00183899826538
174 0.00180038092435
175 0.00176263753293
176 0.00172574664412
177 0.00168968738432
178 0.00165443943659
179 0.00161998302443
180 0.00158629889603
181 0.00155336830913
182 0.00152117301623
183 0.00148969525038
184 0.00145891771132
185 0.00142882355216
186 0.00139939636638
187 0.00137062017531
188 0.00134247941595
189 0.00131495892919
190 0.00128804394839
191 0.00126172008836
192 0.00123597333455
193 0.00121079003273
194 0.0011861568789
195 0.00116206090946
196 0.00113848949184
197 0.00111543031521
198 0.00109287138166
199 0.00107080099749
200 0.00104920776489
201 0.00102808057378
202 0.00100740859391
203 0.000987181267262
204 0.000967388300578
205 0.000948019658182
206 0.000929065554987
207 0.00091051644971
208 0.000892363038286
209 0.000874596247486
210 0.000857207228704
211 0.00084018735194
212 0.000823528199952
213 0.000807221562577
214 0.000791259431217
215 0.00077563399349
216 0.000760337628023
217 0.000745362899407
218 0.000730702553288
219 0.000716349511604
220 0.000702296867954
221 0.000688537883099
222 0.00067506598059
223 0.00066187474253
224 0.000648957905435
225 0.000636309356232
226 0.000623923128356
227 0.000611793397964
228 0.000599914480252
229 0.000588280825874
230 0.00057688701746
231 0.000565727766235
232 0.000554797908728
233 0.00054409240357
234 0.000533606328387
235 0.000523334876772
236 0.000513273355342
237 0.000503417180877
238 0.000493761877537
239 0.000484303074154
240 0.000475036501595
241 0.000465957990202
242 0.000457063467298
243 0.00044834895476
244 0.00043981056666
245 0.000431444506965
246 0.000423247067304
247 0.000415214624793
248 0.000407343639914
249 0.000399630654456
250 0.00039207228951
251 0.000384665243514
252 0.000377406290353
253 0.000370292277506
254 0.000363320124246
255 0.000356486819887
256 0.000349789422069
257 0.000343225055104
258 0.000336790908344
259 0.000330484234613
260 0.000324302348667
261 0.000318242625695
262 0.000312302499863
263 0.000306479462894
264 0.000300771062684
265 0.000295174901955
266 0.000289688636939
267 0.000284309976104
268 0.000279036678903
269 0.000273866554559
270 0.000268797460888
271 0.000263827303135
272 0.000258954032862
273 0.000254175646841
274 0.000249490185996
275 0.000244895734356
276 0.000240390418043
277 0.000235972404283
278 0.000231639900443
279 0.000227391153089
280 0.000223224447072
281 0.000219138104636
282 0.00021513048454
283 0.000211199981218
284 0.000207345023949
285 0.000203564076041
286 0.000199855634055
287 0.000196218227031
288 0.000192650415739
289 0.000189150791952
290 0.000185717977727
291 0.000182350624718
292 0.000179047413492
293 0.000175807052872
294 0.000172628279285
295 0.000169509856143
296 0.000166450573219
297 0.000163449246052
298 0.000160504715366
299 0.00015761584649
300 0.000154781528812
301 0.000152000675229
302 0.000149272221619
303 0.000146595126324
304 0.000143968369643
305 0.000141390953343
306 0.000138861900174
307 0.000136380253403
308 0.000133945076352
309 0.000131555451955
310 0.000129210482317
311 0.000126909288288
312 0.000124651009054
313 0.000122434801718
314 0.000120259840916
315 0.00011812531842
316 0.000116030442764
317 0.000113974438876
318 0.000111956547712
319 0.000109976025911
320 0.000108032145443
321 0.00010612419328
322 0.000104251471063
323 0.000102413294786
324 0.000100608994475
325 9.88379138938e-05
326 9.70994102347e-05
327 9.53928538331e-05
328 9.37176278805e-05
329 9.20731281445e-05
330 9.04587626998e-05
331 8.88739516598e-05
332 8.7318126919e-05
333 8.57907318985e-05
334 8.42912212964e-05
335 8.28190608483e-05
336 8.13737270891e-05
337 7.99547071222e-05
338 7.85614983926e-05
339 7.71936084668e-05
340 7.58505548171e-05
341 7.45318646106e-05
342 7.32370745012e-05
343 7.19657304307e-05
344 7.07173874295e-05
345 6.94916094263e-05
346 6.82879690574e-05
347 6.71060474843e-05
348 6.59454342139e-05
349 6.48057269214e-05
350 6.36865312791e-05
351 6.25874607891e-05
352 6.15081366171e-05
353 6.04481874321e-05
354 5.94072492532e-05
355 5.83849652889e-05
356 5.73809857929e-05
357 5.63949679142e-05
358 5.54265755548e-05
359 5.44754792285e-05
360 5.35413559236e-05
361 5.26238889684e-05
362 5.17227679006e-05
363 5.0837688338e-05
364 4.99683518536e-05
365 4.9114465851e-05
366 4.82757434463e-05
367 4.74519033494e-05
368 4.66426697481e-05
369 4.5847772197e-05
370 4.50669455075e-05
371 4.42999296382e-05
372 4.35464695917e-05
373 4.28063153093e-05
374 4.20792215732e-05
375 4.13649479041e-05
376 4.06632584679e-05
377 3.99739219786e-05
378 3.92967116083e-05
379 3.86314048941e-05
380 3.79777836523e-05
381 3.73356338902e-05
382 3.67047457209e-05
383 3.60849132811e-05
384 3.54759346506e-05
385 3.48776117726e-05
386 3.42897503732e-05
387 3.37121598889e-05
388 3.31446533907e-05
389 3.25870475114e-05
390 3.20391623737e-05
391 3.15008215206e-05
392 3.09718518471e-05
393 3.04520835337e-05
394 2.99413499791e-05
395 2.94394877393e-05
396 2.89463364611e-05
397 2.84617388236e-05
398 2.79855404766e-05
399 2.75175899801e-05
400 2.70577387506e-05
401 2.66058410024e-05
402 2.61617536897e-05
403 2.57253364577e-05
404 2.52964515851e-05
405 2.48749639348e-05
406 2.44607409015e-05
407 2.40536523639e-05
408 2.36535706321e-05
409 2.32603704043e-05
410 2.28739287183e-05
411 2.2494124904e-05
412 2.21208405405e-05
413 2.17539594117e-05
414 2.13933674633e-05
415 2.1038952761e-05
416 2.06906054477e-05
417 2.03482177051e-05
418 2.00116837121e-05
419 1.96808996085e-05
420 1.93557634538e-05
421 1.90361751924e-05
422 1.87220366174e-05
423 1.84132513317e-05
424 1.81097247178e-05
425 1.78113638986e-05
426 1.75180777068e-05
427 1.72297766519e-05
428 1.69463728859e-05
429 1.66677801758e-05
430 1.63939138665e-05
431 1.61246908567e-05
432 1.58600295639e-05
433 1.55998499e-05
434 1.53440732389e-05
435 1.50926223917e-05
436 1.48454215765e-05
437 1.46023963927e-05
438 1.43634737956e-05
439 1.41285820699e-05
440 1.38976508029e-05
441 1.36706108622e-05
442 1.34473943701e-05
443 1.32279346804e-05
444 1.30121663538e-05
445 1.28000251371e-05
446 1.25914479386e-05
447 1.2386372808e-05
448 1.21847389131e-05
449 1.19864865211e-05
450 1.17915569748e-05
451 1.15998926757e-05
452 1.14114370613e-05
453 1.12261345867e-05
454 1.10439307057e-05
455 1.08647718528e-05
456 1.06886054229e-05
457 1.05153797543e-05
458 1.03450441121e-05
459 1.01775486689e-05
460 1.0012844489e-05
461 9.85088351302e-06
462 9.69161853803e-06
463 9.53500320483e-06
464 9.380991982e-06
465 9.2295401482e-06
466 9.08060377958e-06
467 8.93413973341e-06
468 8.79010563465e-06
469 8.64845986115e-06
470 8.50916153045e-06
471 8.37217048427e-06
472 8.23744727729e-06
473 8.10495316339e-06
474 7.97465008134e-06
475 7.846500644e-06
476 7.72046812536e-06
477 7.59651644838e-06
478 7.47461017186e-06
479 7.35471447999e-06
480 7.23679517284e-06
481 7.12081864929e-06
482 7.00675190235e-06
483 6.89456250558e-06
484 6.78421860101e-06
485 6.67568889118e-06
486 6.56894262857e-06
487 6.46394960335e-06
488 6.36068013676e-06
489 6.25910506935e-06
490 6.15919575209e-06
491 6.06092403654e-06
492 5.96426226646e-06
493 5.86918326967e-06
494 5.7756603476e-06
495 5.68366726716e-06
496 5.59317825283e-06
497 5.50416797773e-06
498 5.4166115564e-06
499 5.3304845366e-06
500 5.24576288985e-06


==> Figures/data/pg_l2_orm.dat <==
0 0.243156862252
1 0.230889207577
2 0.219517452965
3 0.208954780851
4 0.194720649411
5 0.178137595815
6 0.165362184928
7 0.155682189255
8 0.146999945488
9 0.138406821232
10 0.130074088326
11 0.122483545614
12 0.115677107177
13 0.109415669927
14 0.103524993097
15 0.0979785312628
16 0.0928040449502
17 0.0879929016913
18 0.0834999367877
19 0.0792822331841
20 0.0753163708233
21 0.0715896971627
22 0.0680881196068
23 0.0647939165113
24 0.0616898749387
25 0.0587620051234
26 0.0559988439992
27 0.0533897803485
28 0.0509244496675
29 0.048593089975
30 0.046386890697
31 0.044297922201
32 0.0423188784373
33 0.0404429262176
34 0.0386636959523
35 0.0369752979433
36 0.0353722925802
37 0.0338496315696
38 0.0324026099671
39 0.0310268397986
40 0.0297182320957
41 0.0284729758369
42 0.0272875139372
43 0.0261585212838
44 0.0250828869166
45 0.0240576988979
46 0.0230802300522
47 0.0221479242153
48 0.0212583835117
49 0.0204093569566
50 0.0195987301829
51 0.0188245159737
52 0.0180848454552
53 0.0173779599528
54 0.016702203513
55 0.0160560160343
56 0.0154379269231
57 0.0148465492166
58 0.0142805741383
59 0.0137387660593
60 0.013219957833
61 0.0127230464686
62 0.0122469891134
63 0.0117907993195
64 0.0113535435733
65 0.0109343380676
66 0.0105323456969
67 0.0101467732576
68 0.00977686883832
69 0.00942191938538
70 0.0090812484305
71 0.0087542139685
72 0.00844020647396
73 0.00813864704649
74 0.00784898567543
75 0.00757069961526
76 0.00730329186385
77 0.00704628973628
78 0.00679924352744
79 0.00656172525737
80 0.00633332749342
81 0.00611366224415
82 0.00590235991998
83 0.00569906835613
84 0.00550345189369
85 0.00531519051491
86 0.0051339790292
87 0.00495952630651
88 0.00479155455498
89 0.00462979863999
90 0.00447400544212
91 0.00432393325131
92 0.00417935119517
93 0.00404003869912
94 0.00390578497651
95 0.00377638854683
96 0.00365165678026
97 0.003531405467
98 0.00341545840986
99 0.00330364703875
100 0.0031958100457
101 0.00309179303927
102 0.00299144821719
103 0.00289463405606
104 0.00280121501733
105 0.00271106126844
106 0.00262404841831
107 0.00254005726638
108 0.00245897356447
109 0.00238068779059
110 0.00230509493421
111 0.00223209429228
112 0.00216158927536
113 0.00209348722338
114 0.00202769923044
115 0.00196413997828
116 0.00190272757772
117 0.00184338341795
118 0.00178603202299
119 0.00173060091504
120 0.00167702048441
121 0.00162522386559
122 0.00157514681922
123 0.00152672761955
124 0.00147990694726
125 0.00143462778718
126 0.00139083533087
127 0.00134847688357
128 0.00130750177556
129 0.00126786127748
130 0.00122950851956
131 0.00119239841448
132 0.00115648758377
133 0.00112173428745
134 0.00108809835689
135 0.00105554113059
136 0.00102402539291
137 0.000993515315389
138 0.000963976400769
139 0.000935375429387
140 0.000907680407952
141 0.000880860520533
142 0.000854886081687
143 0.000829728491593
144 0.000805360193127
145 0.00078175463078
146 0.000758886211309
147 0.000736730266084
148 0.000715263015018
149 0.000694461532021
150 0.000674303711905
151 0.000654768238677
152 0.000635834555162
153 0.000617482833872
154 0.000599693949103
155 0.00058244945017
156 0.00056573153575
157 0.00054952302927
158 0.000533807355315
159 0.000518568516984
160 0.000503791074163
161 0.000489460122695
162 0.00047556127437
163 0.000462080637732
164 0.000449004799645
165 0.000436320807608
166 0.00042401615276
167 0.000412078753568
168 0.00040049694016
169 0.000389259439266
170 0.000378355359769
171 0.000367774178801
172 0.0003575057284
173 0.000347540182674
174 0.000337868045469
175 0.000328480138517
176 0.000319367590034
177 0.000310521823759
178 0.000301934548421
179 0.0002935977476
180 0.000285503669972
181 0.000277644819939
182 0.000270013948602
183 0.000262604045076
184 0.00025540832814
185 0.000248420238193
186 0.000241633429517
187 0.000235041762826
188 0.000228639298092
189 0.000222420287643
190 0.000216379169511
191 0.00021051056103
192 0.000204809252666
193 0.000199270202077
194 0.000193888528395
195 0.000188659506703
196 0.000183578562732
197 0.000178641267736
198 0.000173843333562
199 0.000169180607893
200 0.000164649069669
201 0.000160244824661
202 0.000155964101221
203 0.00015180324617
204 0.00014775872084
205 0.000143827097254
206 0.000140005054444
207 0.000136289374897
208 0.000132676941134
209 0.000129164732395
210 0.00012574982146
211 0.000122429371563
212 0.000119200633429
213 0.000116060942405
214 0.000113007715694
215 0.00011003844969
216 0.000107150717395
217 0.000104342165937
218 0.000101610514163
219 9.89535503256e-05
220 9.63691298403e-05
221 9.38551731249e-05
222 9.14096635093e-05
223 8.90306452206e-05
224 8.67162214345e-05
225 8.44645523916e-05
226 8.22738535807e-05
227 8.0142393982e-05
228 7.80684943695e-05
229 7.60505256711e-05
230 7.40869073818e-05
231 7.21761060352e-05
232 7.03166337195e-05
233 6.85070466491e-05
234 6.6745943779e-05
235 6.50319654678e-05
236 6.33637921864e-05
237 6.1740143265e-05
238 6.01597756857e-05
239 5.8621482914e-05
240 5.7124093766e-05
241 5.56664713166e-05
242 5.42475118426e-05
243 5.28661437966e-05
244 5.15213268195e-05
245 5.02120507824e-05
246 4.89373348617e-05
247 4.76962266398e-05
248 4.64878012394e-05
249 4.5311160485e-05
250 4.41654320885e-05
251 4.30497688653e-05
252 4.19633479718e-05
253 4.09053701694e-05
254 3.98750591118e-05
255 3.88716606547e-05
256 3.7894442186e-05
257 3.69426919824e-05
258 3.60157185784e-05
259 3.51128501635e-05
260 3.4233433993e-05
261 3.33768358186e-05
262 3.25424393389e-05
263 3.17296456644e-05
264 3.09378728022e-05
265 3.01665551529e-05
266 2.94151430262e-05
267 2.86831021734e-05
268 2.79699133291e-05
269 2.72750717699e-05
270 2.65980868905e-05
271 2.59384817848e-05
272 2.52957928478e-05
273 2.46695693853e-05
274 2.4059373236e-05
275 2.34647784086e-05
276 2.28853707234e-05
277 2.23207474744e-05
278 2.17705170906e-05
279 2.12342988175e-05
280 2.07117224014e-05
281 2.02024277895e-05
282 1.97060648306e-05
283 1.92222929959e-05
284 1.87507810971e-05
285 1.82912070203e-05
286 1.78432574675e-05
287 1.74066277001e-05
288 1.69810212997e-05
289 1.65661499254e-05
290 1.61617330866e-05
291 1.57674979185e-05
292 1.53831789657e-05
293 1.50085179733e-05
294 1.46432636794e-05
295 1.42871716204e-05
296 1.39400039388e-05
297 1.36015291934e-05
298 1.32715221841e-05
299 1.29497637701e-05
300 1.26360407048e-05
301 1.23301454683e-05
302 1.20318761063e-05
303 1.17410360744e-05
304 1.14574340895e-05
305 1.118088398e-05
306 1.09112045439e-05
307 1.06482194126e-05
308 1.03917569135e-05
309 1.01416499422e-05
310 9.89773583449e-06
311 9.65985624396e-06
312 9.42785702196e-06
313 9.20158810291e-06
314 8.98090339091e-06
315 8.76566064967e-06
316 8.55572139868e-06
317 8.35095080742e-06
318 8.15121759701e-06
319 7.95639394247e-06
320 7.76635537714e-06
321 7.58098070092e-06
322 7.40015189588e-06
323 7.2237540315e-06
324 7.05167518689e-06
325 6.88380636515e-06
326 6.72004141694e-06
327 6.56027696178e-06
328 6.40441231092e-06
329 6.25234940027e-06
330 6.10399271328e-06
331 5.95924921476e-06
332 5.81802828431e-06
333 5.68024165137e-06
334 5.5458033309e-06
335 5.41462956227e-06
336 5.28663875055e-06
337 5.16175140758e-06
338 5.03989009487e-06
339 4.92097937066e-06
340 4.80494573368e-06
341 4.69171757628e-06
342 4.58122512781e-06
343 4.47340040977e-06
344 4.36817718708e-06
345 4.26549092292e-06
346 4.16527872993e-06
347 4.0674793309e-06
348 3.97203301372e-06
349 3.87888159148e-06
350 3.78796835898e-06
351 3.69923805771e-06
352 3.61263683446e-06
353 3.52811220744e-06
354 3.4456130264e-06
355 3.36508944077e-06
356 3.28649286374e-06
357 3.20977594032e-06
358 3.13489251502e-06
359 3.06179759757e-06
360 2.99044733715e-06
361 2.92079898934e-06
362 2.85281088797e-06
363 2.78644241791e-06
364 2.72165398585e-06
365 2.65840699565e-06
366 2.5966638213e-06
367 2.53638778253e-06
368 2.47754311811e-06
369 2.42009496582e-06
370 2.36400933618e-06
371 2.30925308969e-06
372 2.25579391805e-06
373 2.20360031822e-06
374 2.1526415756e-06
375 2.10288774083e-06
376 2.05430961331e-06
377 2.00687871688e-06
378 1.96056728774e-06
379 1.91534825011e-06
380 1.87119520212e-06
381 1.8280823979e-06
382 1.78598473016e-06
383 1.74487771376e-06
384 1.70473747124e-06
385 1.66554071501e-06
386 1.62726473479e-06
387 1.58988738086e-06
388 1.55338705093e-06
389 1.51774267582e-06
390 1.48293370628e-06
391 1.44894009907e-06
392 1.41574230511e-06
393 1.3833212546e-06
394 1.35165834952e-06
395 1.32073544673e-06
396 1.29053484887e-06
397 1.26103929265e-06
398 1.23223193937e-06
399 1.20409636178e-06
400 1.17661653426e-06
401 1.14977682436e-06
402 1.1235619804e-06
403 1.09795712566e-06
404 1.07294774376e-06
405 1.04851967475e-06
406 1.02465910234e-06
407 1.00135254788e-06
408 9.78586858824e-07
409 9.5634920555e-07
410 9.34627068794e-07
411 9.13408232495e-07
412 8.92680779352e-07
413 8.72433078336e-07
414 8.52653782857e-07
415 8.33331820216e-07
416 8.14456385889e-07
417 7.96016936699e-07
418 7.78003184931e-07
419 7.60405089839e-07
420 7.43212854593e-07
421 7.26416919339e-07
422 7.10007953153e-07
423 6.93976849875e-07
424 6.78314724945e-07
425 6.63012904856e-07
426 6.480629266e-07
427 6.3345652962e-07
428 6.19185652195e-07
429 6.05242426177e-07
430 5.91619172097e-07
431 5.78308394117e-07
432 5.65302777034e-07
433 5.5259518017e-07
434 5.40178633324e-07
435 5.28046333548e-07
436 5.1619164132e-07
437 5.04608073826e-07
438 4.93289304182e-07
439 4.82229156551e-07
440 4.71421601922e-07
441 4.60860754725e-07
442 4.50540871111e-07
443 4.40456341622e-07
444 4.30601691193e-07
445 4.20971575876e-07
446 4.1156077768e-07
447 4.02364202845e-07
448 3.93376877517e-07
449 3.84593947911e-07
450 3.76010673098e-07
451 3.6762242539e-07
452 3.5942468718e-07
453 3.51413046995e-07
454 3.43583198226e-07
455 3.35930935513e-07
456 3.28452152698e-07
457 3.21142841153e-07
458 3.13999087231e-07
459 3.07017068046e-07
460 3.00193052305e-07
461 2.93523395478e-07
462 2.87004540578e-07
463 2.80633011607e-07
464 2.74405416723e-07
465 2.6831844302e-07
466 2.62368854642e-07
467 2.56553492561e-07
468 2.50869272189e-07
469 2.45313179936e-07
470 2.39882275099e-07
471 2.34573682534e-07
472 2.29384597705e-07
473 2.24312279917e-07
474 2.19354053088e-07
475 2.14507303919e-07
476 2.09769479009e-07
477 2.0513808624e-07
478 2.00610690837e-07
479 1.96184914425e-07
480 1.91858434695e-07
481 1.87628983572e-07
482 1.83494344663e-07
483 1.79452355198e-07
484 1.7550090109e-07
485 1.71637917934e-07
486 1.67861388789e-07
487 1.64169345063e-07
488 1.6055986185e-07
489 1.57031060988e-07
490 1.53581105833e-07
491 1.50208204208e-07
492 1.46910604071e-07
493 1.43686595011e-07
494 1.405345047e-07
495 1.37452702553e-07
496 1.34439591237e-07
497 1.31493614886e-07
498 1.28613250328e-07
499 1.25797011141e-07
500 1.23043443989e-07


==> Figures/data/pg_l2_ormP.dat <==
0 1.0
1 1.0
2 1.0
3 1.45970655703
4 1.89714930436
5 1.65277690733
6 1.38461908488
7 1.34952808414
8 1.44687729365
9 1.52369430573
10 1.50757172293
11 1.462473312
12 1.44918120444
13 1.46507841582
14 1.48076198646
15 1.48117338652
16 1.47412126299
17 1.47099465485
18 1.47345926297
19 1.47674784393
20 1.47760118876
21 1.47679080476
22 1.47634191228
23 1.47687831542
24 1.4777043513
25 1.47816170243
26 1.47827161839
27 1.47837640767
28 1.47863804089
29 1.4789677362
30 1.47924130613
31 1.47944215159
32 1.4796250545
33 1.47982651245
34 1.48003807221
35 1.48023786579
36 1.48041973017
37 1.48059200223
38 1.4807623566
39 1.48093083705
40 1.48109396393
41 1.48125027936
42 1.48140106962
43 1.48154795659
44 1.48169133542
45 1.48183080122
46 1.48196614611
47 1.48209764645
48 1.48222570931
49 1.48235055357
50 1.48247222854
51 1.48259078382
52 1.48270634581
53 1.48281907181
54 1.48292908947
55 1.48303649002
56 1.48314135576
57 1.48324377753
58 1.48334385021
59 1.48344166195
60 1.48353729148
61 1.48363081229
62 1.48372229643
63 1.48381181449
64 1.48389943385
65 1.48398521812
66 1.48406922774
67 1.48415152088
68 1.4842321536
69 1.48431117969
70 1.48438865059
71 1.48446461558
72 1.48453912196
73 1.48461221523
74 1.4846839391
75 1.48475433552
76 1.48482344482
77 1.48489130573
78 1.48495795553
79 1.48502343007
80 1.48508776382
81 1.48515098995
82 1.48521314037
83 1.48527424583
84 1.4853343359
85 1.48539343907
86 1.48545158278
87 1.48550879346
88 1.48556509657
89 1.48562051666
90 1.48567507739
91 1.48572880157
92 1.48578171117
93 1.48583382742
94 1.48588517076
95 1.48593576093
96 1.48598561699
97 1.48603475729
98 1.48608319959
99 1.48613096101
100 1.4861780581
101 1.48622450682
102 1.4862703226
103 1.48631552035
104 1.48636011448
105 1.4864041189
106 1.48644754708
107 1.48649041203
108 1.48653272632
109 1.48657450214
110 1.48661575126
111 1.48665648506
112 1.48669671458
113 1.48673645048
114 1.4867757031
115 1.48681448245
116 1.48685279821
117 1.48689065978
118 1.48692807625
119 1.48696505644
120 1.48700160889
121 1.4870377419
122 1.48707346349
123 1.48710878146
124 1.48714370338
125 1.48717823658
126 1.48721238819
127 1.48724616513
128 1.48727957412
129 1.48731262167
130 1.48734531412
131 1.48737765765
132 1.48740965823
133 1.48744132169
134 1.48747265368
135 1.48750365972
136 1.48753434517
137 1.48756471525
138 1.48759477502
139 1.48762452943
140 1.48765398331
141 1.48768314133
142 1.48771200808
143 1.48774058801
144 1.48776888546
145 1.48779690467
146 1.48782464977
147 1.48785212481
148 1.4878793337
149 1.48790628031
150 1.48793296837
151 1.48795940157
152 1.48798558347
153 1.48801151757
154 1.48803720731
155 1.48806265602
156 1.48808786698
157 1.48811284338
158 1.48813758837
159 1.488162105
160 1.48818639628
161 1.48821046514
162 1.48823431447
163 1.48825794708
164 1.48828136574
165 1.48830457316
166 1.488327572
167 1.48835036485
168 1.48837295428
169 1.48839534279
170 1.48841753284
171 1.48843952685
172 1.48846132718
173 1.48848293617
174 1.48850435609
175 1.48852558921
176 1.48854663771
177 1.48856750378
178 1.48858818954
179 1.48860869708
180 1.48862902848
181 1.48864918575
182 1.48866917089
183 1.48868898586
184 1.48870863259
185 1.48872811299
186 1.48874742891
187 1.4887665822
188 1.48878557467
189 1.48880440811
190 1.48882308427
191 1.4888416049
192 1.48885997168
193 1.48887818631
194 1.48889625044
195 1.4889141657
196 1.4889319337
197 1.48894955604
198 1.48896703427
199 1.48898436993
200 1.48900156455
201 1.48901861964
202 1.48903553666
203 1.48905231707
204 1.48906896233
205 1.48908547385
206 1.48910185303
207 1.48911810126
208 1.4891342199
209 1.48915021031
210 1.48916607381
211 1.48918181171
212 1.48919742532
213 1.48921291592
214 1.48922828476
215 1.4892435331
216 1.48925866218
217 1.48927367321
218 1.48928856739
219 1.48930334591
220 1.48931800995
221 1.48933256067
222 1.4893469992
223 1.48936132669
224 1.48937554425
225 1.48938965299
226 1.48940365399
227 1.48941754834
228 1.48943133711
229 1.48944502134
230 1.48945860208
231 1.48947208036
232 1.48948545719
233 1.48949873358
234 1.48951191052
235 1.48952498901
236 1.48953796999
237 1.48955085445
238 1.48956364331
239 1.48957633754
240 1.48958893804
241 1.48960144574
242 1.48961386155
243 1.48962618636
244 1.48963842106
245 1.48965056652
246 1.48966262361
247 1.48967459319
248 1.48968647611
249 1.4896982732
250 1.48970998529
251 1.4897216132
252 1.48973315775
253 1.48974461973
254 1.48975599994
255 1.48976729916
256 1.48977851817
257 1.48978965773
258 1.48980071861
259 1.48981170155
260 1.4898226073
261 1.48983343659
262 1.48984419014
263 1.48985486868
264 1.48986547292
265 1.48987600356
266 1.4898864613
267 1.48989684683
268 1.48990716081
269 1.48991740394
270 1.48992757688
271 1.48993768028
272 1.4899477148
273 1.48995768109
274 1.48996757977
275 1.4899774115
276 1.48998717688
277 1.48999687655
278 1.49000651111
279 1.49001608117
280 1.49002558732
281 1.49003503017
282 1.49004441029
283 1.49005372828
284 1.4900629847
285 1.49007218013
286 1.49008131513
287 1.49009039025
288 1.49009940605
289 1.49010836308
290 1.49011726186
291 1.49012610295
292 1.49013488687
293 1.49014361414
294 1.49015228529
295 1.49016090082
296 1.49016946124
297 1.49017796706
298 1.49018641878
299 1.49019481689
300 1.49020316187
301 1.49021145421
302 1.4902196944
303 1.49022788289
304 1.49023602017
305 1.49024410669
306 1.49025214291
307 1.4902601293
308 1.4902680663
309 1.49027595435
310 1.4902837939
311 1.49029158539
312 1.49029932925
313 1.4903070259
314 1.49031467577
315 1.49032227929
316 1.49032983686
317 1.4903373489
318 1.49034481583
319 1.49035223803
320 1.49035961591
321 1.49036694988
322 1.49037424031
323 1.4903814876
324 1.49038869214
325 1.4903958543
326 1.49040297447
327 1.49041005301
328 1.4904170903
329 1.4904240867
330 1.49043104258
331 1.49043795829
332 1.4904448342
333 1.49045167065
334 1.49045846799
335 1.49046522658
336 1.49047194675
337 1.49047862884
338 1.49048527319
339 1.49049188013
340 1.49049845
341 1.49050498311
342 1.49051147979
343 1.49051794037
344 1.49052436516
345 1.49053075448
346 1.49053710863
347 1.49054342793
348 1.49054971268
349 1.49055596318
350 1.49056217974
351 1.49056836265
352 1.4905745122
353 1.4905806287
354 1.49058671242
355 1.49059276366
356 1.49059878269
357 1.4906047698
358 1.49061072527
359 1.49061664937
360 1.49062254237
361 1.49062840456
362 1.49063423618
363 1.49064003752
364 1.49064580883
365 1.49065155038
366 1.49065726242
367 1.4906629452
368 1.49066859899
369 1.49067422403
370 1.49067982057
371 1.49068538887
372 1.49069092915
373 1.49069644167
374 1.49070192667
375 1.49070738437
376 1.49071281503
377 1.49071821887
378 1.49072359612
379 1.49072894701
380 1.49073427176
381 1.49073957062
382 1.49074484378
383 1.49075009148
384 1.49075531394
385 1.49076051137
386 1.49076568398
387 1.49077083199
388 1.49077595561
389 1.49078105504
390 1.4907861305
391 1.49079118219
392 1.49079621031
393 1.49080121506
394 1.49080619665
395 1.49081115526
396 1.49081609109
397 1.49082100435
398 1.49082589521
399 1.49083076388
400 1.49083561053
401 1.49084043536
402 1.49084523855
403 1.49085002028
404 1.49085478073
405 1.49085952009
406 1.49086423853
407 1.49086893623
408 1.49087361336
409 1.49087827009
410 1.49088290661
411 1.49088752307
412 1.49089211965
413 1.49089669651
414 1.49090125382
415 1.49090579174
416 1.49091031044
417 1.49091481007
418 1.49091929079
419 1.49092375276
420 1.49092819614
421 1.49093262108
422 1.49093702774
423 1.49094141626
424 1.4909457868
425 1.4909501395
426 1.49095447452
427 1.49095879199
428 1.49096309207
429 1.4909673749
430 1.49097164062
431 1.49097588936
432 1.49098012128
433 1.4909843365
434 1.49098853516
435 1.49099271741
436 1.49099688336
437 1.49100103316
438 1.49100516694
439 1.49100928483
440 1.49101338695
441 1.49101747344
442 1.49102154441
443 1.4910256
444 1.49102964033
445 1.49103366553
446 1.4910376757
447 1.49104167098
448 1.49104565149
449 1.49104961733
450 1.49105356864
451 1.49105750552
452 1.49106142809
453 1.49106533646
454 1.49106923075
455 1.49107311106
456 1.49107697751
457 1.49108083021
458 1.49108466926
459 1.49108849478
460 1.49109230686
461 1.49109610561
462 1.49109989114
463 1.49110366355
464 1.49110742294
465 1.49111116941
466 1.49111490306
467 1.491118624
468 1.49112233231
469 1.49112602809
470 1.49112971145
471 1.49113338248
472 1.49113704126
473 1.4911406879
474 1.49114432248
475 1.4911479451
476 1.49115155584
477 1.4911551548
478 1.49115874206
479 1.49116231772
480 1.49116588185
481 1.49116943455
482 1.49117297589
483 1.49117650597
484 1.49118002487
485 1.49118353266
486 1.49118702943
487 1.49119051526
488 1.49119399023
489 1.49119745442
490 1.4912009079
491 1.49120435076
492 1.49120778308
493 1.49121120491
494 1.49121461635
495 1.49121801746
496 1.49122140832
497 1.491224789
498 1.49122815957
499 1.49123152011
500 1.49123487068


==> Figures/data/pg_lasso_fista.dat <==
0 11803.6136745
1 2963.13715345
2 1272.78113775
3 565.430771789
4 262.191896439
5 122.908591914
6 54.8889532547
7 21.9204897085
8 7.57787800744
9 2.71666324353
10 1.91658390189
11 2.25499271982
12 2.47822029182
13 2.2645756461
14 1.73369512711
15 1.12250107322
16 0.615080986811
17 0.292353970466
18 0.142553221407
19 0.106712662454
20 0.121095938799
21 0.136700748785
22 0.132490944978
23 0.109189825334
24 0.0772191125267
25 0.0477843348744
26 0.0273655925693
27 0.0170609540909
28 0.0138633522198
29 0.0143220802848
30 0.0146731289338
31 0.0135436726896
32 0.0109993097181
33 0.00786802279953
34 0.00508621499894
35 0.00346733974113
36 0.00276360938945
37 0.00257283468098
38 0.00249457958737
39 0.00227606748218
40 0.0018695257291
41 0.00137474143674
42 0.000939182838402
43 0.000659500109109
44 0.000544624929227
45 0.000534509235654
46 0.000546811048571
47 0.000521033904674
48 0.000439715250442
49 0.000323414910743
50 0.000209474205782
51 0.000129099833839
52 9.37500411675e-05
53 9.44565340504e-05
54 0.000110736621336
55 0.00012234091939
56 0.000117801129413
57 9.68615195971e-05
58 6.74104367198e-05
59 3.97602260165e-05
60 2.14659764399e-05
61 1.47520915537e-05
62 1.69218850141e-05
63 2.27210201214e-05
64 2.71279269883e-05
65 2.72960410355e-05
66 2.30828712899e-05
67 1.63404985152e-05
68 9.59829297109e-06
69 4.83788129824e-06
70 2.82948824015e-06
71 3.1331117194e-06
72 4.57079501626e-06
73 5.90408087842e-06
74 6.3290250587e-06
75 5.6667197823e-06
76 4.25488210265e-06
77 2.66635285229e-06
78 1.41276606946e-06
79 7.57243082461e-07
80 6.77288019446e-07
81 9.48694216518e-07
82 1.28566485813e-06
83 1.46713339166e-06
84 1.40359987899e-06
85 1.13454668682e-06
86 7.76371942734e-07
87 4.54699939034e-07
88 2.51872525503e-07
89 1.8609654262e-07
90 2.19476228303e-07
91 2.8999705215e-07
92 3.41763392697e-07
93 3.44573483524e-07
94 2.97998556498e-07
95 2.22750571766e-07
96 1.46242234322e-07
97 8.99354724027e-08
98 6.25783806996e-08
99 6.02270411321e-08
100 7.12174443862e-08
101 8.27592483432e-08
102 8.61174633826e-08
103 7.87615510589e-08
104 6.35059533849e-08
105 4.58323912156e-08
106 3.09517114161e-08
107 2.18184004197e-08
108 1.85829813759e-08
109 1.93047622332e-08
110 2.12367847752e-08
111 2.21601341721e-08
112 2.1039016751e-08
113 1.80395609561e-08
114 1.40912801427e-08
115 1.03157233866e-08
116 7.53859374925e-09
117 6.05062044912e-09
118 5.638817413e-09
119 5.79852166283e-09
120 5.99519456301e-09
121 5.86482773457e-09
122 5.296976191e-09
123 4.40284875225e-09
124 3.41206352061e-09
125 2.55454057907e-09
126 1.97380156663e-09
127 1.69405023343e-09
128 1.63857638569e-09
129 1.68000102718e-09
130 1.69663039173e-09
131 1.61371449536e-09
132 1.41865630354e-09
133 1.1507843567e-09
134 8.74888606006e-10
135 6.51414922004e-10
136 5.14468467827e-10
137 4.63971083775e-10
138 4.717692903e-10
139 4.97048624482e-10
140 5.03404429253e-10
141 4.7120174429e-10
142 4.0146463931e-10
143 3.11412229337e-10
144 2.24758878176e-10
145 1.61369584362e-10
146 1.3020606815e-10
147 1.27717392218e-10
148 1.41207046056e-10
149 1.55163881743e-10
150 1.57541535373e-10
151 1.43599798719e-10
152 1.163629193e-10
153 8.3995033151e-11
154 5.57021095915e-11
155 3.79980491516e-11
156 3.26316751398e-11
157 3.67217367625e-11
158 4.46274128763e-11
159 5.05622210767e-11
160 5.0757620329e-11
161 4.45066206112e-11
162 3.38706840353e-11
163 2.23252527576e-11
164 1.32445165946e-11
165 8.56825721485e-12
166 8.36219982148e-12
167 1.11048947815e-11
168 1.45590206557e-11
169 1.66986424688e-11
170 1.64481761544e-11
171 1.38680178452e-11
172 9.92184112647e-12
173 5.95434812567e-12
174 3.09441361424e-12
175 1.89093185554e-12
176 2.22133422767e-12
177 3.44968498212e-12
178 4.75086636698e-12
179 5.47473177903e-12
180 5.30597787929e-12
181 4.34319247233e-12
182 2.96829227864e-12
183 1.64224189803e-12
184 7.45181694128e-13
185 4.28990176715e-13
186 6.12843109593e-13
187 1.07203135258e-12
188 1.52589052504e-12
189 1.75948144943e-12
190 1.69819713847e-12
191 1.36779476634e-12
192 9.11271058612e-13
193 4.86721773996e-13
194 2.03392858111e-13
195 1.07469588784e-13
196 1.7852386236e-13
197 3.2684965845e-13
198 4.77839989799e-13
199 5.52446977053e-13
200 5.34683408659e-13
201 4.35207425653e-13
202 2.88657986403e-13
203 1.54543045028e-13
204 6.39488462184e-14
205 3.81916720471e-14
206 5.50670620214e-14
207 1.03916875105e-13
208 1.4832579609e-13
209 1.73194791842e-13
210 1.66977542904e-13
211 1.35003119794e-13
212 9.59232693276e-14
213 4.88498130835e-14
214 2.13162820728e-14
215 1.50990331349e-14
216 1.59872115546e-14
217 3.5527136788e-14
218 4.70734562441e-14
219 4.88498130835e-14
220 5.41788836017e-14
221 4.52970994047e-14
222 2.93098878501e-14
223 1.86517468137e-14
224 7.9936057773e-15
225 5.3290705182e-15
226 8.881784197e-15
227 1.15463194561e-14
228 1.50990331349e-14
229 1.59872115546e-14
230 1.68753899743e-14
231 1.06581410364e-14
232 8.881784197e-15
233 6.2172489379e-15
234 2.6645352591e-15
235 1.7763568394e-15
236 2.6645352591e-15
237 2.6645352591e-15
238 7.9936057773e-15
239 7.1054273576e-15
240 -1.7763568394e-15
241 4.4408920985e-15
242 2.6645352591e-15
243 1.7763568394e-15
244 -4.4408920985e-15
245 2.6645352591e-15
246 5.3290705182e-15
247 8.881784197e-16
248 -8.881784197e-16
249 -8.881784197e-16
250 2.6645352591e-15
251 8.881784197e-16
252 8.881784197e-16
253 8.881784197e-16
254 0.0
255 -8.881784197e-16
256 8.881784197e-16
257 -8.881784197e-16
258 8.881784197e-16
259 -1.7763568394e-15
260 8.881784197e-16
261 1.7763568394e-15
262 1.7763568394e-15
263 1.7763568394e-15
264 0.0
265 0.0
266 1.7763568394e-15
267 8.881784197e-16
268 -4.4408920985e-15
269 -2.6645352591e-15
270 -1.7763568394e-15
271 0.0
272 0.0
273 8.881784197e-16
274 -1.7763568394e-15
275 -1.7763568394e-15
276 1.7763568394e-15
277 3.5527136788e-15
278 -4.4408920985e-15
279 -8.881784197e-16
280 -1.7763568394e-15
281 -8.881784197e-16
282 2.6645352591e-15
283 -8.881784197e-16
284 -2.6645352591e-15
285 -1.7763568394e-15
286 8.881784197e-16
287 -8.881784197e-16
288 8.881784197e-16
289 0.0
290 8.881784197e-16
291 -1.7763568394e-15
292 1.7763568394e-15
293 0.0
294 8.881784197e-16
295 -1.7763568394e-15
296 3.5527136788e-15
297 -8.881784197e-16
298 -8.881784197e-16
299 8.881784197e-16
300 1.7763568394e-15
301 1.7763568394e-15
302 -8.881784197e-16
303 -7.1054273576e-15
304 -1.7763568394e-15
305 -2.6645352591e-15
306 -4.4408920985e-15
307 2.6645352591e-15
308 -1.7763568394e-15
309 8.881784197e-16
310 8.881784197e-16
311 -8.881784197e-16
312 0.0
313 -8.881784197e-16
314 8.881784197e-16
315 8.881784197e-16
316 4.4408920985e-15
317 -1.7763568394e-15
318 2.6645352591e-15
319 8.881784197e-16
320 0.0
321 -1.7763568394e-15
322 0.0
323 -3.5527136788e-15
324 -2.6645352591e-15
325 8.881784197e-16
326 8.881784197e-16
327 -2.6645352591e-15
328 2.6645352591e-15
329 8.881784197e-16
330 8.881784197e-16
331 -8.881784197e-16
332 8.881784197e-16
333 2.6645352591e-15
334 -2.6645352591e-15
335 2.6645352591e-15
336 1.7763568394e-15
337 1.7763568394e-15
338 -5.3290705182e-15
339 0.0
340 -4.4408920985e-15
341 2.6645352591e-15
342 3.5527136788e-15
343 -1.7763568394e-15
344 -2.6645352591e-15
345 8.881784197e-16
346 0.0
347 -4.4408920985e-15
348 0.0
349 -4.4408920985e-15
350 0.0
351 8.881784197e-16
352 -8.881784197e-16
353 -1.7763568394e-15
354 1.7763568394e-15
355 -1.7763568394e-15
356 1.7763568394e-15
357 0.0
358 1.7763568394e-15
359 8.881784197e-16
360 4.4408920985e-15
361 0.0
362 8.881784197e-16
363 -1.7763568394e-15
364 -2.6645352591e-15
365 -8.881784197e-16
366 1.7763568394e-15
367 3.5527136788e-15
368 -2.6645352591e-15
369 0.0
370 8.881784197e-16
371 -8.881784197e-16
372 -1.7763568394e-15
373 0.0
374 1.7763568394e-15
375 -8.881784197e-16
376 -8.881784197e-16
377 -1.7763568394e-15
378 -8.881784197e-16
379 8.881784197e-16
380 1.7763568394e-15
381 -8.881784197e-16
382 -1.7763568394e-15
383 -3.5527136788e-15
384 0.0
385 8.881784197e-16
386 3.5527136788e-15
387 -1.7763568394e-15
388 -8.881784197e-16
389 -1.7763568394e-15
390 1.7763568394e-15
391 0.0
392 0.0
393 1.7763568394e-15
394 -3.5527136788e-15
395 -1.7763568394e-15
396 4.4408920985e-15
397 2.6645352591e-15
398 2.6645352591e-15
399 6.2172489379e-15
400 8.881784197e-16
401 8.881784197e-16
402 -1.7763568394e-15
403 0.0
404 -2.6645352591e-15
405 8.881784197e-16
406 1.7763568394e-15
407 2.6645352591e-15
408 0.0
409 8.881784197e-16
410 2.6645352591e-15
411 1.7763568394e-15
412 1.7763568394e-15
413 0.0
414 1.7763568394e-15
415 -8.881784197e-16
416 -8.881784197e-16
417 8.881784197e-16
418 0.0
419 1.7763568394e-15
420 8.881784197e-16
421 -1.7763568394e-15
422 8.881784197e-16
423 4.4408920985e-15
424 -3.5527136788e-15
425 -2.6645352591e-15
426 -4.4408920985e-15
427 8.881784197e-16
428 -8.881784197e-16
429 1.7763568394e-15
430 1.7763568394e-15
431 1.7763568394e-15
432 2.6645352591e-15
433 -2.6645352591e-15
434 0.0
435 8.881784197e-16
436 8.881784197e-16
437 -2.6645352591e-15
438 -1.7763568394e-15
439 -8.881784197e-16
440 -8.881784197e-16
441 2.6645352591e-15
442 -8.881784197e-16
443 -2.6645352591e-15
444 2.6645352591e-15
445 2.6645352591e-15
446 0.0
447 -8.881784197e-16
448 3.5527136788e-15
449 -8.881784197e-16
450 -8.881784197e-16
451 -3.5527136788e-15
452 -8.881784197e-16
453 -2.6645352591e-15
454 1.7763568394e-15
455 1.7763568394e-15
456 8.881784197e-16
457 -1.7763568394e-15
458 0.0
459 0.0
460 -8.881784197e-16
461 -3.5527136788e-15
462 0.0
463 1.7763568394e-15
464 8.881784197e-16
465 8.881784197e-16
466 -2.6645352591e-15
467 -2.6645352591e-15
468 1.7763568394e-15
469 -8.881784197e-16
470 -8.881784197e-16
471 -8.881784197e-16
472 0.0
473 2.6645352591e-15
474 -1.7763568394e-15
475 -3.5527136788e-15
476 -2.6645352591e-15
477 -2.6645352591e-15
478 -2.6645352591e-15
479 8.881784197e-16
480 -3.5527136788e-15
481 0.0
482 1.7763568394e-15
483 -1.7763568394e-15
484 0.0
485 7.1054273576e-15
486 -8.881784197e-16
487 -1.7763568394e-15
488 1.7763568394e-15
489 6.2172489379e-15
490 1.7763568394e-15
491 0.0
492 -8.881784197e-16
493 0.0
494 5.3290705182e-15
495 8.881784197e-16
496 -1.7763568394e-15
497 -1.7763568394e-15
498 0.0
499 0.0
500 0.0


==> Figures/data/pg_lasso_fistaP.dat <==
0 0.0
1 0.0
2 0.281753525125
3 0.43404278278
4 0.531063805404
5 0.598778594056
6 0.648923326122
7 0.687645854011
8 0.718499853459
9 0.743691046605
10 0.764664717617
11 0.782409243228
12 0.79762438096
13 0.8108199838
14 0.822376639019
15 0.832584381523
16 0.84166823163
17 0.849805522435
18 0.857137947999
19 0.863780123005
20 0.869825781042
21 0.875352339941
22 0.880424316147
23 0.885095913764
24 0.889413012526
25 0.893414711783
26 0.89713454227
27 0.90060142634
28 0.903840445661
29 0.906873460036
30 0.909719610059
31 0.912395728294
32 0.914916677883
33 0.917295633121
34 0.919544313288
35 0.92167317861
36 0.923691595313
37 0.925607975328
38 0.927429895087
39 0.929164196959
40 0.93081707625
41 0.932394156076
42 0.933900552075
43 0.935340928502
44 0.936719547041
45 0.938040309402
46 0.939306794618
47 0.940522291784
48 0.941689828894
49 0.942812198286
50 0.943891979173
51 0.944931557634
52 0.945933144383
53 0.946898790624
54 0.947830402199
55 0.948729752265
56 0.949598492665
57 0.950438164136
58 0.951250205519
59 0.952035962054
60 0.952796692881
61 0.953533577833
62 0.954247723589
63 0.954940169265
64 0.955611891504
65 0.956263809103
66 0.956896787243
67 0.957511641346
68 0.958109140608
69 0.958690011232
70 0.959254939398
71 0.959804573979
72 0.960339529054
73 0.960860386207
74 0.961367696651
75 0.961861983191
76 0.962343742028
77 0.962813444437
78 0.963271538312
79 0.963718449599
80 0.964154583628
81 0.964580326345
82 0.96499604546
83 0.96540209151
84 0.965798798855
85 0.966186486598
86 0.966565459447
87 0.966936008521
88 0.967298412098
89 0.967652936314
90 0.967999835824
91 0.96833935441
92 0.968671725559
93 0.968997173
94 0.969315911209
95 0.969628145883
96 0.969934074386
97 0.970233886166
98 0.970527763147
99 0.970815880105
100 0.971098405007
101 0.971375499348
102 0.971647318455
103 0.971914011782
104 0.972175723182
105 0.97243259117
106 0.972684749166
107 0.972932325732
108 0.973175444785
109 0.97341422581
110 0.973648784054
111 0.973879230713
112 0.974105673109
113 0.974328214858
114 0.974546956027
115 0.974761993286
116 0.974973420051
117 0.975181326618
118 0.975385800295
119 0.975586925526
120 0.975784784
121 0.975979454773
122 0.976171014363
123 0.976359536861
124 0.976545094019
125 0.976727755343
126 0.976907588184
127 0.977084657818
128 0.977259027526
129 0.977430758668
130 0.977599910758
131 0.977766541534
132 0.977930707017
133 0.978092461583
134 0.978251858019
135 0.978408947578
136 0.978563780039
137 0.978716403758
138 0.978866865718
139 0.979015211577
140 0.979161485717
141 0.979305731283
142 0.979447990233
143 0.979588303372
144 0.979726710396
145 0.979863249927
146 0.979997959549
147 0.980130875845
148 0.980262034427
149 0.98039146997
150 0.980519216242
151 0.980645306135
152 0.98076977169
153 0.980892644128
154 0.981013953872
155 0.981133730576
156 0.98125200315
157 0.981368799777
158 0.981484147942
159 0.981598074452
160 0.981710605455
161 0.98182176646
162 0.98193158236
163 0.982040077446
164 0.982147275429
165 0.982253199455
166 0.98235787212
167 0.982461315492
168 0.982563551119
169 0.982664600051
170 0.98276448285
171 0.982863219605
172 0.982960829947
173 0.98305733306
174 0.983152747694
175 0.98324709218
176 0.983340384436
177 0.983432641986
178 0.983523881962
179 0.983614121124
180 0.983703375864
181 0.983791662216
182 0.983878995871
183 0.983965392179
184 0.984050866164
185 0.984135432531
186 0.984219105671
187 0.984301899675
188 0.984383828337
189 0.984464905165
190 0.984545143386
191 0.984624555957
192 0.984703155566
193 0.984780954643
194 0.984857965367
195 0.984934199671
196 0.985009669247
197 0.985084385553
198 0.985158359821
199 0.98523160306
200 0.98530412606
201 0.985375939403
202 0.985447053462
203 0.985517478409
204 0.985587224222
205 0.985656300684
206 0.985724717392
207 0.985792483762
208 0.985859609028
209 0.985926102254
210 0.98599197233
211 0.986057227984
212 0.986121877777
213 0.986185930115
214 0.986249393249
215 0.986312275277
216 0.98637458415
217 0.986436327675
218 0.986497513518
219 0.986558149204
220 0.986618242128
221 0.986677799549
222 0.986736828598
223 0.986795336282
224 0.986853329482
225 0.986910814959
226 0.986967799357
227 0.987024289203
228 0.987080290913
229 0.987135810791
230 0.987190855033
231 0.987245429729
232 0.987299540866
233 0.987353194329
234 0.987406395905
235 0.987459151283
236 0.987511466056
237 0.987563345724
238 0.987614795698
239 0.987665821298
240 0.987716427755
241 0.987766620217
242 0.987816403746
243 0.987865783324
244 0.98791476385
245 0.987963350145
246 0.988011546953
247 0.988059358942
248 0.988106790704
249 0.988153846762
250 0.988200531564
251 0.988246849489
252 0.988292804847
253 0.988338401883
254 0.988383644773
255 0.98842853763
256 0.988473084503
257 0.988517289379
258 0.988561156184
259 0.988604688783
260 0.988647890985
261 0.988690766537
262 0.988733319134
263 0.988775552413
264 0.988817469957
265 0.988859075295
266 0.988900371905
267 0.988941363213
268 0.988982052593
269 0.989022443372
270 0.989062538826
271 0.989102342184
272 0.989141856629
273 0.989181085297
274 0.989220031278
275 0.989258697619
276 0.989297087323
277 0.98933520335
278 0.989373048618
279 0.989410626003
280 0.989447938341
281 0.989484988428
282 0.98952177902
283 0.989558312837
284 0.989594592559
285 0.989630620828
286 0.989666400251
287 0.9897019334
288 0.989737222809
289 0.989772270979
290 0.989807080377
291 0.989841653437
292 0.989875992557
293 0.989910100106
294 0.98994397842
295 0.989977629804
296 0.99001105653
297 0.990044260843
298 0.990077244957
299 0.990110011055
300 0.990142561293
301 0.990174897799
302 0.990207022671
303 0.990238937982
304 0.990270645777
305 0.990302148075
306 0.990333446867
307 0.99036454412
308 0.990395441776
309 0.990426141751
310 0.990456645938
311 0.990486956203
312 0.990517074393
313 0.990547002327
314 0.990576741803
315 0.990606294598
316 0.990635662463
317 0.990664847131
318 0.990693850312
319 0.990722673693
320 0.990751318942
321 0.990779787707
322 0.990808081614
323 0.99083620227
324 0.990864151263
325 0.990891930159
326 0.990919540509
327 0.990946983842
328 0.99097426167
329 0.991001375486
330 0.991028326766
331 0.991055116968
332 0.991081747531
333 0.99110821988
334 0.991134535421
335 0.991160695544
336 0.991186701622
337 0.991212555012
338 0.991238257057
339 0.991263809081
340 0.991289212395
341 0.991314468294
342 0.991339578058
343 0.991364542953
344 0.991389364229
345 0.991414043122
346 0.991438580855
347 0.991462978635
348 0.991487237658
349 0.991511359105
350 0.991535344142
351 0.991559193925
352 0.991582909594
353 0.991606492279
354 0.991629943095
355 0.991653263146
356 0.991676453522
357 0.991699515304
358 0.991722449557
359 0.991745257339
360 0.991767939691
361 0.991790497648
362 0.991812932228
363 0.991835244444
364 0.991857435292
365 0.991879505763
366 0.991901456831
367 0.991923289465
368 0.991945004621
369 0.991966603245
370 0.991988086273
371 0.99200945463
372 0.992030709233
373 0.992051850989
374 0.992072880793
375 0.992093799533
376 0.992114608088
377 0.992135307325
378 0.992155898104
379 0.992176381277
380 0.992196757683
381 0.992217028158
382 0.992237193524
383 0.992257254598
384 0.992277212186
385 0.992297067089
386 0.992316820096
387 0.99233647199
388 0.992356023547
389 0.992375475533
390 0.992394828707
391 0.99241408382
392 0.992433241616
393 0.992452302831
394 0.992471268194
395 0.992490138427
396 0.992508914244
397 0.992527596352
398 0.992546185451
399 0.992564682234
400 0.992583087387
401 0.992601401591
402 0.992619625517
403 0.992637759831
404 0.992655805195
405 0.99267376226
406 0.992691631673
407 0.992709414075
408 0.9927271101
409 0.992744720376
410 0.992762245525
411 0.992779686163
412 0.992797042901
413 0.992814316342
414 0.992831507085
415 0.992848615722
416 0.992865642841
417 0.992882589023
418 0.992899454844
419 0.992916240875
420 0.99293294768
421 0.99294957582
422 0.992966125848
423 0.992982598315
424 0.992998993764
425 0.993015312735
426 0.993031555761
427 0.993047723372
428 0.993063816092
429 0.99307983444
430 0.993095778931
431 0.993111650074
432 0.993127448376
433 0.993143174335
434 0.993158828449
435 0.993174411209
436 0.993189923101
437 0.993205364608
438 0.993220736209
439 0.993236038377
440 0.993251271581
441 0.993266436288
442 0.993281532957
443 0.993296562047
444 0.99331152401
445 0.993326419295
446 0.993341248346
447 0.993356011606
448 0.99337070951
449 0.993385342493
450 0.993399910983
451 0.993414415406
452 0.993428856184
453 0.993443233735
454 0.993457548473
455 0.993471800809
456 0.993485991152
457 0.993500119903
458 0.993514187465
459 0.993528194233
460 0.9935421406
461 0.993556026958
462 0.993569853692
463 0.993583621185
464 0.993597329819
465 0.993610979969
466 0.993624572009
467 0.99363810631
468 0.993651583239
469 0.99366500316
470 0.993678366434
471 0.993691673419
472 0.993704924471
473 0.99371811994
474 0.993731260177
475 0.993744345528
476 0.993757376335
477 0.99377035294
478 0.993783275679
479 0.993796144888
480 0.993808960899
481 0.99382172404
482 0.993834434639
483 0.99384709302
484 0.993859699503
485 0.993872254408
486 0.99388475805
487 0.993897210743
488 0.993909612797
489 0.993921964522
490 0.993934266222
491 0.993946518201
492 0.993958720761
493 0.993970874199
494 0.993982978813
495 0.993995034894
496 0.994007042736
497 0.994019002626
498 0.994030914852
499 0.994042779699
500 0.994054597447


==> Figures/data/pg_lasso_oaim.dat <==
0 11803.6136745
1 2963.13715345
2 1272.78113775
3 685.104912879
4 417.021455183
5 273.00426785
6 186.954189035
7 131.795073523
8 94.7583284464
9 32.6318460331
10 24.5907431202
11 9.57423453835
12 7.3231170872
13 2.4437400985
14 1.88993891607
15 0.663142852655
16 0.516589091287
17 0.17153272776
18 0.134123980968
19 0.0451654387358
20 0.0355057212269
21 0.0119693029827
22 0.00940296698702
23 0.00322631629928
24 0.00254209494674
25 0.000888427352663
26 0.000705905279182
27 0.000256394165254
28 0.000205404882308
29 7.59492856712e-05
30 6.11204263388e-05
31 2.29864145886e-05
32 1.85512594122e-05
33 6.87900549234e-06
34 5.5636642875e-06
35 2.08470056684e-06
36 1.68912643339e-06
37 6.31719964339e-07
38 5.12675686792e-07
39 1.93386933134e-07
40 1.57188487115e-07
41 5.94064069048e-08
42 4.83633355586e-08
43 1.84429227446e-08
44 1.50400873977e-08
45 5.76071634839e-09
46 4.70661287721e-09
47 1.82246306935e-09
48 1.49208290168e-09
49 5.81585446469e-10
50 4.77261785647e-10
51 1.88558502145e-10
52 1.5513190732e-10
53 6.18003426212e-11
54 5.09876585397e-11
55 2.06412664738e-11
56 1.70752301187e-11
57 6.97220059465e-12
58 5.78559422593e-12
59 2.40429898213e-12
60 1.99840144433e-12
61 8.36664071358e-13
62 7.01660951563e-13
63 2.9665159218e-13
64 2.46913600677e-13
65 1.05693231944e-13
66 8.70414851306e-14
67 3.81916720471e-14
68 3.01980662698e-14
69 1.50990331349e-14
70 9.7699626167e-15
71 8.881784197e-15
72 7.9936057773e-15
73 3.5527136788e-15
74 -1.7763568394e-15
75 -1.7763568394e-15
76 -2.6645352591e-15
77 -1.7763568394e-15
78 0.0
79 1.7763568394e-15
80 -8.881784197e-16
81 0.0
82 1.7763568394e-15
83 2.6645352591e-15
84 -3.5527136788e-15
85 -1.7763568394e-15
86 -8.881784197e-16
87 -8.881784197e-16
88 6.2172489379e-15
89 -6.2172489379e-15
90 2.6645352591e-15
91 0.0
92 2.6645352591e-15
93 0.0
94 -2.6645352591e-15
95 -1.7763568394e-15
96 -8.881784197e-16
97 3.5527136788e-15
98 1.7763568394e-15
99 -1.7763568394e-15
100 -3.5527136788e-15
101 -1.7763568394e-15
102 -8.881784197e-16
103 -1.7763568394e-15
104 -2.6645352591e-15
105 0.0
106 2.6645352591e-15
107 -1.7763568394e-15
108 8.881784197e-16
109 1.7763568394e-15
110 -8.881784197e-16
111 -2.6645352591e-15
112 8.881784197e-16
113 8.881784197e-16
114 8.881784197e-16
115 0.0
116 0.0
117 0.0
118 -8.881784197e-16
119 -1.7763568394e-15
120 0.0
121 8.881784197e-16
122 -8.881784197e-16
123 3.5527136788e-15
124 0.0
125 8.881784197e-16
126 1.7763568394e-15
127 -8.881784197e-16
128 -1.7763568394e-15
129 1.7763568394e-15
130 0.0
131 8.881784197e-16
132 1.7763568394e-15
133 1.7763568394e-15
134 5.3290705182e-15
135 4.4408920985e-15
136 3.5527136788e-15
137 3.5527136788e-15
138 4.4408920985e-15
139 2.6645352591e-15
140 1.7763568394e-15
141 2.6645352591e-15
142 1.7763568394e-15
143 2.6645352591e-15
144 8.881784197e-16
145 8.881784197e-16
146 0.0
147 0.0
148 1.7763568394e-15
149 0.0
150 2.6645352591e-15
151 -8.881784197e-16
152 1.7763568394e-15
153 8.881784197e-16
154 1.7763568394e-15
155 1.7763568394e-15
156 1.7763568394e-15
157 2.6645352591e-15
158 2.6645352591e-15
159 2.6645352591e-15
160 2.6645352591e-15
161 2.6645352591e-15
162 2.6645352591e-15
163 3.5527136788e-15
164 2.6645352591e-15
165 1.7763568394e-15
166 2.6645352591e-15
167 3.5527136788e-15
168 3.5527136788e-15
169 3.5527136788e-15
170 2.6645352591e-15
171 1.7763568394e-15
172 3.5527136788e-15
173 3.5527136788e-15
174 4.4408920985e-15
175 2.6645352591e-15
176 2.6645352591e-15
177 1.7763568394e-15
178 2.6645352591e-15
179 2.6645352591e-15
180 4.4408920985e-15
181 1.7763568394e-15
182 2.6645352591e-15
183 2.6645352591e-15
184 1.7763568394e-15
185 1.7763568394e-15
186 1.7763568394e-15
187 8.881784197e-16
188 2.6645352591e-15
189 2.6645352591e-15
190 2.6645352591e-15
191 2.6645352591e-15
192 1.7763568394e-15
193 0.0
194 3.5527136788e-15
195 1.7763568394e-15
196 1.7763568394e-15
197 1.7763568394e-15
198 8.881784197e-16
199 1.7763568394e-15
200 1.7763568394e-15
201 0.0
202 1.7763568394e-15
203 0.0
204 8.881784197e-16
205 1.7763568394e-15
206 1.7763568394e-15
207 1.7763568394e-15
208 1.7763568394e-15
209 1.7763568394e-15
210 8.881784197e-16
211 8.881784197e-16
212 0.0
213 1.7763568394e-15
214 1.7763568394e-15
215 1.7763568394e-15
216 8.881784197e-16
217 1.7763568394e-15
218 1.7763568394e-15
219 8.881784197e-16
220 8.881784197e-16
221 0.0
222 0.0
223 8.881784197e-16
224 8.881784197e-16
225 1.7763568394e-15
226 2.6645352591e-15
227 2.6645352591e-15
228 1.7763568394e-15
229 2.6645352591e-15
230 2.6645352591e-15
231 8.881784197e-16
232 1.7763568394e-15
233 1.7763568394e-15
234 8.881784197e-16
235 1.7763568394e-15
236 1.7763568394e-15
237 2.6645352591e-15
238 2.6645352591e-15
239 2.6645352591e-15
240 1.7763568394e-15
241 2.6645352591e-15
242 1.7763568394e-15
243 1.7763568394e-15
244 1.7763568394e-15
245 8.881784197e-16
246 1.7763568394e-15
247 8.881784197e-16
248 1.7763568394e-15
249 1.7763568394e-15
250 2.6645352591e-15
251 1.7763568394e-15
252 2.6645352591e-15
253 2.6645352591e-15
254 1.7763568394e-15
255 1.7763568394e-15
256 8.881784197e-16
257 8.881784197e-16
258 1.7763568394e-15
259 1.7763568394e-15
260 2.6645352591e-15
261 2.6645352591e-15
262 2.6645352591e-15
263 2.6645352591e-15
264 1.7763568394e-15
265 2.6645352591e-15
266 2.6645352591e-15
267 3.5527136788e-15
268 3.5527136788e-15
269 2.6645352591e-15
270 2.6645352591e-15
271 2.6645352591e-15
272 2.6645352591e-15
273 2.6645352591e-15
274 1.7763568394e-15
275 1.7763568394e-15
276 1.7763568394e-15
277 2.6645352591e-15
278 3.5527136788e-15
279 2.6645352591e-15
280 2.6645352591e-15
281 1.7763568394e-15
282 1.7763568394e-15
283 2.6645352591e-15
284 1.7763568394e-15
285 1.7763568394e-15
286 3.5527136788e-15
287 1.7763568394e-15
288 2.6645352591e-15
289 3.5527136788e-15
290 2.6645352591e-15
291 2.6645352591e-15
292 2.6645352591e-15
293 2.6645352591e-15
294 3.5527136788e-15
295 2.6645352591e-15
296 4.4408920985e-15
297 3.5527136788e-15
298 1.7763568394e-15
299 3.5527136788e-15
300 3.5527136788e-15
301 2.6645352591e-15
302 2.6645352591e-15
303 2.6645352591e-15
304 2.6645352591e-15
305 1.7763568394e-15
306 3.5527136788e-15
307 2.6645352591e-15
308 3.5527136788e-15
309 1.7763568394e-15
310 2.6645352591e-15
311 3.5527136788e-15
312 1.7763568394e-15
313 1.7763568394e-15
314 2.6645352591e-15
315 2.6645352591e-15
316 2.6645352591e-15
317 2.6645352591e-15
318 3.5527136788e-15
319 3.5527136788e-15
320 2.6645352591e-15
321 3.5527136788e-15
322 3.5527136788e-15
323 3.5527136788e-15
324 3.5527136788e-15
325 3.5527136788e-15
326 4.4408920985e-15
327 3.5527136788e-15
328 6.2172489379e-15
329 3.5527136788e-15
330 2.6645352591e-15
331 3.5527136788e-15
332 5.3290705182e-15
333 2.6645352591e-15
334 1.7763568394e-15
335 1.7763568394e-15
336 1.7763568394e-15
337 1.7763568394e-15
338 1.7763568394e-15
339 4.4408920985e-15
340 2.6645352591e-15
341 1.7763568394e-15
342 3.5527136788e-15
343 3.5527136788e-15
344 2.6645352591e-15
345 1.7763568394e-15
346 2.6645352591e-15
347 2.6645352591e-15
348 0.0
349 0.0
350 8.881784197e-16
351 2.6645352591e-15
352 1.7763568394e-15
353 8.881784197e-16
354 8.881784197e-16
355 1.7763568394e-15
356 1.7763568394e-15
357 8.881784197e-16
358 8.881784197e-16
359 8.881784197e-16
360 8.881784197e-16
361 8.881784197e-16
362 8.881784197e-16
363 2.6645352591e-15
364 3.5527136788e-15
365 3.5527136788e-15
366 3.5527136788e-15
367 1.7763568394e-15
368 1.7763568394e-15
369 1.7763568394e-15
370 1.7763568394e-15
371 8.881784197e-16
372 2.6645352591e-15
373 2.6645352591e-15
374 3.5527136788e-15
375 3.5527136788e-15
376 2.6645352591e-15
377 1.7763568394e-15
378 2.6645352591e-15
379 1.7763568394e-15
380 1.7763568394e-15
381 1.7763568394e-15
382 2.6645352591e-15
383 2.6645352591e-15
384 3.5527136788e-15
385 3.5527136788e-15
386 1.7763568394e-15
387 8.881784197e-16
388 8.881784197e-16
389 0.0
390 8.881784197e-16
391 8.881784197e-16
392 8.881784197e-16
393 8.881784197e-16
394 1.7763568394e-15
395 0.0
396 2.6645352591e-15
397 2.6645352591e-15
398 2.6645352591e-15
399 3.5527136788e-15
400 1.7763568394e-15
401 1.7763568394e-15
402 2.6645352591e-15
403 1.7763568394e-15
404 2.6645352591e-15
405 2.6645352591e-15
406 8.881784197e-16
407 2.6645352591e-15
408 1.7763568394e-15
409 1.7763568394e-15
410 1.7763568394e-15
411 1.7763568394e-15
412 2.6645352591e-15
413 8.881784197e-16
414 1.7763568394e-15
415 1.7763568394e-15
416 8.881784197e-16
417 8.881784197e-16
418 3.5527136788e-15
419 3.5527136788e-15
420 8.881784197e-16
421 1.7763568394e-15
422 8.881784197e-16
423 1.7763568394e-15
424 1.7763568394e-15
425 3.5527136788e-15
426 4.4408920985e-15
427 2.6645352591e-15
428 1.7763568394e-15
429 2.6645352591e-15
430 8.881784197e-16
431 1.7763568394e-15
432 1.7763568394e-15
433 1.7763568394e-15
434 2.6645352591e-15
435 2.6645352591e-15
436 2.6645352591e-15
437 1.7763568394e-15
438 8.881784197e-16
439 1.7763568394e-15
440 1.7763568394e-15
441 1.7763568394e-15
442 3.5527136788e-15
443 3.5527136788e-15
444 5.3290705182e-15
445 5.3290705182e-15
446 5.3290705182e-15
447 3.5527136788e-15
448 2.6645352591e-15
449 2.6645352591e-15
450 3.5527136788e-15
451 3.5527136788e-15
452 1.7763568394e-15
453 2.6645352591e-15
454 1.7763568394e-15
455 2.6645352591e-15
456 2.6645352591e-15
457 3.5527136788e-15
458 4.4408920985e-15
459 2.6645352591e-15
460 2.6645352591e-15
461 2.6645352591e-15
462 2.6645352591e-15
463 2.6645352591e-15
464 2.6645352591e-15
465 1.7763568394e-15
466 2.6645352591e-15
467 1.7763568394e-15
468 2.6645352591e-15
469 3.5527136788e-15
470 1.7763568394e-15
471 1.7763568394e-15
472 1.7763568394e-15
473 1.7763568394e-15
474 1.7763568394e-15
475 1.7763568394e-15
476 2.6645352591e-15
477 2.6645352591e-15
478 4.4408920985e-15
479 4.4408920985e-15
480 4.4408920985e-15
481 4.4408920985e-15
482 4.4408920985e-15
483 4.4408920985e-15
484 2.6645352591e-15
485 1.7763568394e-15
486 3.5527136788e-15
487 2.6645352591e-15
488 2.6645352591e-15
489 3.5527136788e-15
490 2.6645352591e-15
491 4.4408920985e-15
492 8.881784197e-16
493 1.7763568394e-15
494 4.4408920985e-15
495 3.5527136788e-15
496 4.4408920985e-15
497 2.6645352591e-15
498 1.7763568394e-15
499 2.6645352591e-15
500 3.5527136788e-15


==> Figures/data/pg_lasso_oaimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 1.90986550585
10 1.90986550585
11 1.90986550585
12 1.90986550585
13 2.41479654826
14 2.41479654826
15 2.41479654826
16 2.41479654826
17 2.63265820664
18 2.63265820664
19 2.63265820664
20 2.63265820664
21 2.71849421795
22 2.71849421795
23 2.71849421795
24 2.71849421795
25 2.76933520712
26 2.76933520712
27 2.76933520712
28 2.76933520712
29 2.80103576076
30 2.80103576076
31 2.80103576076
32 2.80103576076
33 2.88134636918
34 2.88134636918
35 2.88134636918
36 2.88134636918
37 2.91515886327
38 2.91515886327
39 2.91515886327
40 2.91515886327
41 2.93588877176
42 2.93588877176
43 2.93588877176
44 2.93588877176
45 2.95304341693
46 2.95304341693
47 2.95304341693
48 2.95304341693
49 2.97121488399
50 2.97121488399
51 2.97121488399
52 2.97121488399
53 2.9935028969
54 2.9935028969
55 2.9935028969
56 2.9935028969
57 3.02171380568
58 3.02171380568
59 3.02171380568
60 3.02171380568
61 3.05577601897
62 3.05577601897
63 3.05577601897
64 3.05577601897
65 3.09315853096
66 3.09315853096
67 3.09315853096
68 3.09315853096
69 3.12950346734
70 3.12950346734
71 3.12950346734
72 3.12950346734
73 3.16066986163
74 3.16066986163
75 3.16066986163
76 3.16066986163
77 3.18457419734
78 3.18457419734
79 3.18457419734
80 3.18457419734
81 3.20139315808
82 3.20139315808
83 3.20139315808
84 3.20139315808
85 3.2125591458
86 3.2125591458
87 3.2125591458
88 3.2125591458
89 3.21970434823
90 3.21970434823
91 3.21970434823
92 3.21970434823
93 3.22420439691
94 3.22420439691
95 3.22420439691
96 3.22420439691
97 3.22704831214
98 3.22704831214
99 3.22704831214
100 3.22704831214
101 3.22860527623
102 3.22860527623
103 3.22860527623
104 3.22860527623
105 3.23003003235
106 3.23003003235
107 3.23003003235
108 3.23003003235
109 3.23229700174
110 3.23229700174
111 3.23229700174
112 3.23229700174
113 3.23500142939
114 3.23500142939
115 3.23500142939
116 3.23500142939
117 3.23328721167
118 3.23328721167
119 3.23328721167
120 3.23328721167
121 3.23304818985
122 3.23304818985
123 3.23304818985
124 3.23304818985
125 3.18855315935
126 3.18855315935
127 3.18855315935
128 3.18855315935
129 3.30117057378
130 3.30117057378
131 3.30117057378
132 3.30117057378
133 0.0
134 0.0
135 0.0
136 0.0
137 0.0
138 0.0
139 0.0
140 0.0
141 3.65152275832
142 3.65152275832
143 3.65152275832
144 3.65152275832
145 0.0
146 0.0
147 0.0
148 0.0
149 0.0
150 0.0
151 0.0
152 0.0
153 0.0
154 0.0
155 0.0
156 0.0
157 0.0
158 0.0
159 0.0
160 0.0
161 0.0
162 0.0
163 0.0
164 0.0
165 0.0
166 0.0
167 0.0
168 0.0
169 0.0
170 0.0
171 0.0
172 0.0
173 0.0
174 0.0
175 0.0
176 0.0
177 0.0
178 0.0
179 0.0
180 0.0
181 2.33290456255
182 2.33290456255
183 2.33290456255
184 2.33290456255
185 0.0
186 0.0
187 0.0
188 0.0
189 0.0
190 0.0
191 0.0
192 0.0
193 3.75583838694
194 3.75583838694
195 3.75583838694
196 3.75583838694
197 0.0
198 0.0
199 0.0
200 0.0
201 0.0
202 0.0
203 0.0
204 0.0
205 0.0
206 0.0
207 0.0
208 0.0
209 0.0
210 0.0
211 0.0
212 0.0
213 0.0
214 0.0
215 0.0
216 0.0
217 0.0
218 0.0
219 0.0
220 0.0
221 0.0
222 0.0
223 0.0
224 0.0
225 0.0
226 0.0
227 0.0
228 0.0
229 3.34936630013
230 3.34936630013
231 3.34936630013
232 3.34936630013
233 0.0
234 0.0
235 0.0
236 0.0
237 0.0
238 0.0
239 0.0
240 0.0
241 0.0
242 0.0
243 0.0
244 0.0
245 0.0
246 0.0
247 0.0
248 0.0
249 0.0
250 0.0
251 0.0
252 0.0
253 3.26987492116
254 3.26987492116
255 3.26987492116
256 3.26987492116
257 0.0
258 0.0
259 0.0
260 0.0
261 0.0
262 0.0
263 0.0
264 0.0
265 0.0
266 0.0
267 0.0
268 0.0
269 0.0
270 0.0
271 0.0
272 0.0
273 0.0
274 0.0
275 0.0
276 0.0
277 0.0
278 0.0
279 0.0
280 0.0
281 0.0
282 0.0
283 0.0
284 0.0
285 0.0
286 0.0
287 0.0
288 0.0
289 0.0
290 0.0
291 0.0
292 0.0
293 0.0
294 0.0
295 0.0
296 0.0
297 0.0
298 0.0
299 0.0
300 0.0
301 0.0
302 0.0
303 0.0
304 0.0
305 0.0
306 0.0
307 0.0
308 0.0
309 0.0
310 0.0
311 0.0
312 0.0
313 0.0
314 0.0
315 0.0
316 0.0
317 0.0
318 0.0
319 0.0
320 0.0
321 0.0
322 0.0
323 0.0
324 0.0
325 0.0
326 0.0
327 0.0
328 0.0
329 0.0
330 0.0
331 0.0
332 0.0
333 4.80042021843
334 4.80042021843
335 4.80042021843
336 4.80042021843
337 0.0
338 0.0
339 0.0
340 0.0
341 0.0
342 0.0
343 0.0
344 0.0
345 4.80042021843
346 4.80042021843
347 4.80042021843
348 4.80042021843
349 0.0
350 0.0
351 0.0
352 0.0
353 0.0
354 0.0
355 0.0
356 0.0
357 0.0
358 0.0
359 0.0
360 0.0
361 0.0
362 0.0
363 0.0
364 0.0
365 0.0
366 0.0
367 0.0
368 0.0
369 0.0
370 0.0
371 0.0
372 0.0
373 0.0
374 0.0
375 0.0
376 0.0
377 0.0
378 0.0
379 0.0
380 0.0
381 3.03785861858
382 3.03785861858
383 3.03785861858
384 3.03785861858
385 0.0
386 0.0
387 0.0
388 0.0
389 0.0
390 0.0
391 0.0
392 0.0
393 4.80042021843
394 4.80042021843
395 4.80042021843
396 4.80042021843
397 0.0
398 0.0
399 0.0
400 0.0
401 0.0
402 0.0
403 0.0
404 0.0
405 0.0
406 0.0
407 0.0
408 0.0
409 0.0
410 0.0
411 0.0
412 0.0
413 2.15730427301
414 2.15730427301
415 2.15730427301
416 2.15730427301
417 0.0
418 0.0
419 0.0
420 0.0
421 0.0
422 0.0
423 0.0
424 0.0
425 0.0
426 0.0
427 0.0
428 0.0
429 3.18836530013
430 3.18836530013
431 3.18836530013
432 3.18836530013
433 0.0
434 0.0
435 0.0
436 0.0
437 0.0
438 0.0
439 0.0
440 0.0
441 0.0
442 0.0
443 0.0
444 0.0
445 0.0
446 0.0
447 0.0
448 0.0
449 0.0
450 0.0
451 0.0
452 0.0
453 0.0
454 0.0
455 0.0
456 0.0
457 3.17110144812
458 3.17110144812
459 3.17110144812
460 3.17110144812
461 0.0
462 0.0
463 0.0
464 0.0
465 0.0
466 0.0
467 0.0
468 0.0
469 0.0
470 0.0
471 0.0
472 0.0
473 0.0
474 0.0
475 0.0
476 0.0
477 2.30465023098
478 2.30465023098
479 2.30465023098
480 2.30465023098
481 0.0
482 0.0
483 0.0
484 0.0
485 0.0
486 0.0
487 0.0
488 0.0
489 0.0
490 0.0
491 0.0
492 0.0
493 0.0
494 0.0
495 0.0
496 0.0
497 2.51725482569
498 2.51725482569
499 2.51725482569
500 2.51725482569


==> Figures/data/pg_lasso_oim.dat <==
0 11803.6136745
1 2963.13715345
2 1272.78113775
3 685.104912879
4 417.021455183
5 273.00426785
6 186.954189035
7 116.433592043
8 71.5750853896
9 36.1282017929
10 15.1185618824
11 3.83512506139
12 1.31157384981
13 3.58598734043
14 6.69054184747
15 2.50203996434
16 1.76291724131
17 0.858501959858
18 0.241918541992
19 0.0379308909082
20 0.11673495577
21 0.0255386464398
22 0.0175711861594
23 0.008315153316
24 0.00235633676563
25 0.000739522039995
26 0.00136478874865
27 0.000460403246086
28 0.000304396046128
29 0.00013752010433
30 4.296616848e-05
31 1.94141426011e-05
32 2.91997658062e-05
33 1.25934108546e-05
34 8.55262757771e-06
35 4.19926041939e-06
36 1.63324182001e-06
37 7.80531007827e-07
38 7.41916374558e-07
39 5.45543533015e-07
40 3.99274021845e-07
41 2.29190714407e-07
42 1.09464871834e-07
43 4.77399844101e-08
44 2.46073543764e-08
45 3.65725592033e-08
46 2.88598078768e-08
47 1.86940694036e-08
48 9.96743665382e-09
49 4.13864853499e-09
50 1.24167165438e-09
51 7.83290765582e-10
52 1.98888550074e-09
53 5.02311969797e-10
54 3.36757288721e-10
55 1.61372248897e-10
56 6.20294926534e-11
57 3.16529025213e-11
58 3.06439318365e-11
59 2.15418793914e-11
60 1.53406176651e-11
61 8.32134361417e-12
62 3.6743941223e-12
63 1.55342405606e-12
64 9.4768637382e-13
65 1.13242748512e-12
66 8.52651282912e-13
67 5.08926234488e-13
68 2.42472708578e-13
69 8.97060203897e-14
70 3.37507799486e-14
71 3.99680288865e-14
72 8.26005930321e-14
73 2.48689957516e-14
74 1.68753899743e-14
75 7.9936057773e-15
76 4.4408920985e-15
77 8.881784197e-16
78 4.4408920985e-15
79 -1.7763568394e-15
80 -8.881784197e-16
81 0.0
82 -1.7763568394e-15
83 -2.6645352591e-15
84 8.881784197e-16
85 -1.7763568394e-15
86 1.7763568394e-15
87 0.0
88 -3.5527136788e-15
89 -8.881784197e-16
90 -8.881784197e-16
91 -1.7763568394e-15
92 -8.881784197e-16
93 8.881784197e-16
94 8.881784197e-16
95 0.0
96 0.0
97 2.6645352591e-15
98 -8.881784197e-16
99 0.0
100 1.7763568394e-15
101 -8.881784197e-16
102 8.881784197e-16
103 -8.881784197e-16
104 0.0
105 -8.881784197e-16
106 -1.7763568394e-15
107 3.5527136788e-15
108 2.6645352591e-15
109 1.7763568394e-15
110 -3.5527136788e-15
111 -3.5527136788e-15
112 1.7763568394e-15
113 -1.7763568394e-15
114 8.881784197e-16
115 1.7763568394e-15
116 8.881784197e-16
117 -8.881784197e-16
118 -5.3290705182e-15
119 3.5527136788e-15
120 0.0
121 -1.7763568394e-15
122 0.0
123 -8.881784197e-16
124 8.881784197e-16
125 -2.6645352591e-15
126 -8.881784197e-16
127 -3.5527136788e-15
128 -1.7763568394e-15
129 -2.6645352591e-15
130 8.881784197e-16
131 3.5527136788e-15
132 2.6645352591e-15
133 8.881784197e-16
134 2.6645352591e-15
135 8.881784197e-16
136 1.7763568394e-15
137 1.7763568394e-15
138 -1.7763568394e-15
139 -8.881784197e-16
140 8.881784197e-16
141 1.7763568394e-15
142 2.6645352591e-15
143 1.7763568394e-15
144 2.6645352591e-15
145 2.6645352591e-15
146 3.5527136788e-15
147 2.6645352591e-15
148 8.881784197e-16
149 8.881784197e-16
150 -8.881784197e-16
151 8.881784197e-16
152 8.881784197e-16
153 1.7763568394e-15
154 1.7763568394e-15
155 1.7763568394e-15
156 8.881784197e-16
157 1.7763568394e-15
158 1.7763568394e-15
159 1.7763568394e-15
160 1.7763568394e-15
161 3.5527136788e-15
162 3.5527136788e-15
163 4.4408920985e-15
164 6.2172489379e-15
165 2.6645352591e-15
166 3.5527136788e-15
167 2.6645352591e-15
168 2.6645352591e-15
169 3.5527136788e-15
170 1.7763568394e-15
171 2.6645352591e-15
172 3.5527136788e-15
173 2.6645352591e-15
174 4.4408920985e-15
175 1.7763568394e-15
176 3.5527136788e-15
177 2.6645352591e-15
178 2.6645352591e-15
179 3.5527136788e-15
180 2.6645352591e-15
181 2.6645352591e-15
182 2.6645352591e-15
183 3.5527136788e-15
184 2.6645352591e-15
185 2.6645352591e-15
186 2.6645352591e-15
187 3.5527136788e-15
188 2.6645352591e-15
189 5.3290705182e-15
190 4.4408920985e-15
191 4.4408920985e-15
192 3.5527136788e-15
193 3.5527136788e-15
194 3.5527136788e-15
195 2.6645352591e-15
196 2.6645352591e-15
197 2.6645352591e-15
198 3.5527136788e-15
199 1.7763568394e-15
200 2.6645352591e-15
201 1.7763568394e-15
202 8.881784197e-16
203 0.0
204 8.881784197e-16
205 0.0
206 8.881784197e-16
207 8.881784197e-16
208 8.881784197e-16
209 0.0
210 0.0
211 0.0
212 2.6645352591e-15
213 2.6645352591e-15
214 2.6645352591e-15
215 2.6645352591e-15
216 2.6645352591e-15
217 2.6645352591e-15
218 2.6645352591e-15
219 2.6645352591e-15
220 2.6645352591e-15
221 2.6645352591e-15
222 2.6645352591e-15
223 1.7763568394e-15
224 3.5527136788e-15
225 3.5527136788e-15
226 2.6645352591e-15
227 2.6645352591e-15
228 2.6645352591e-15
229 1.7763568394e-15
230 1.7763568394e-15
231 1.7763568394e-15
232 1.7763568394e-15
233 2.6645352591e-15
234 3.5527136788e-15
235 3.5527136788e-15
236 3.5527136788e-15
237 3.5527136788e-15
238 4.4408920985e-15
239 3.5527136788e-15
240 2.6645352591e-15
241 3.5527136788e-15
242 3.5527136788e-15
243 2.6645352591e-15
244 2.6645352591e-15
245 2.6645352591e-15
246 4.4408920985e-15
247 2.6645352591e-15
248 2.6645352591e-15
249 2.6645352591e-15
250 3.5527136788e-15
251 2.6645352591e-15
252 2.6645352591e-15
253 2.6645352591e-15
254 2.6645352591e-15
255 4.4408920985e-15
256 3.5527136788e-15
257 3.5527136788e-15
258 2.6645352591e-15
259 3.5527136788e-15
260 3.5527136788e-15
261 2.6645352591e-15
262 4.4408920985e-15
263 8.881784197e-16
264 8.881784197e-16
265 1.7763568394e-15
266 8.881784197e-16
267 8.881784197e-16
268 8.881784197e-16
269 8.881784197e-16
270 8.881784197e-16
271 1.7763568394e-15
272 8.881784197e-16
273 1.7763568394e-15
274 8.881784197e-16
275 1.7763568394e-15
276 0.0
277 8.881784197e-16
278 1.7763568394e-15
279 1.7763568394e-15
280 1.7763568394e-15
281 8.881784197e-16
282 8.881784197e-16
283 1.7763568394e-15
284 8.881784197e-16
285 1.7763568394e-15
286 1.7763568394e-15
287 2.6645352591e-15
288 2.6645352591e-15
289 1.7763568394e-15
290 1.7763568394e-15
291 2.6645352591e-15
292 1.7763568394e-15
293 1.7763568394e-15
294 8.881784197e-16
295 2.6645352591e-15
296 1.7763568394e-15
297 1.7763568394e-15
298 1.7763568394e-15
299 2.6645352591e-15
300 1.7763568394e-15
301 1.7763568394e-15
302 1.7763568394e-15
303 2.6645352591e-15
304 0.0
305 8.881784197e-16
306 0.0
307 -8.881784197e-16
308 0.0
309 0.0
310 1.7763568394e-15
311 1.7763568394e-15
312 1.7763568394e-15
313 1.7763568394e-15
314 1.7763568394e-15
315 1.7763568394e-15
316 2.6645352591e-15
317 8.881784197e-16
318 2.6645352591e-15
319 1.7763568394e-15
320 8.881784197e-16
321 2.6645352591e-15
322 2.6645352591e-15
323 2.6645352591e-15
324 3.5527136788e-15
325 8.881784197e-16
326 3.5527136788e-15
327 2.6645352591e-15
328 3.5527136788e-15
329 1.7763568394e-15
330 8.881784197e-16
331 0.0
332 8.881784197e-16
333 1.7763568394e-15
334 1.7763568394e-15
335 1.7763568394e-15
336 8.881784197e-16
337 8.881784197e-16
338 8.881784197e-16
339 2.6645352591e-15
340 1.7763568394e-15
341 0.0
342 8.881784197e-16
343 0.0
344 1.7763568394e-15
345 1.7763568394e-15
346 3.5527136788e-15
347 3.5527136788e-15
348 3.5527136788e-15
349 3.5527136788e-15
350 3.5527136788e-15
351 2.6645352591e-15
352 3.5527136788e-15
353 2.6645352591e-15
354 8.881784197e-16
355 8.881784197e-16
356 1.7763568394e-15
357 2.6645352591e-15
358 2.6645352591e-15
359 3.5527136788e-15
360 3.5527136788e-15
361 3.5527136788e-15
362 3.5527136788e-15
363 2.6645352591e-15
364 3.5527136788e-15
365 3.5527136788e-15
366 3.5527136788e-15
367 4.4408920985e-15
368 3.5527136788e-15
369 3.5527136788e-15
370 2.6645352591e-15
371 3.5527136788e-15
372 3.5527136788e-15
373 3.5527136788e-15
374 3.5527136788e-15
375 3.5527136788e-15
376 3.5527136788e-15
377 2.6645352591e-15
378 2.6645352591e-15
379 2.6645352591e-15
380 4.4408920985e-15
381 2.6645352591e-15
382 8.881784197e-16
383 3.5527136788e-15
384 3.5527136788e-15
385 1.7763568394e-15
386 1.7763568394e-15
387 1.7763568394e-15
388 8.881784197e-16
389 8.881784197e-16
390 8.881784197e-16
391 1.7763568394e-15
392 8.881784197e-16
393 8.881784197e-16
394 1.7763568394e-15
395 1.7763568394e-15
396 1.7763568394e-15
397 0.0
398 0.0
399 8.881784197e-16
400 0.0
401 0.0
402 0.0
403 -1.7763568394e-15
404 0.0
405 8.881784197e-16
406 0.0
407 8.881784197e-16
408 8.881784197e-16
409 8.881784197e-16
410 8.881784197e-16
411 8.881784197e-16
412 8.881784197e-16
413 1.7763568394e-15
414 1.7763568394e-15
415 8.881784197e-16
416 1.7763568394e-15
417 1.7763568394e-15
418 1.7763568394e-15
419 1.7763568394e-15
420 1.7763568394e-15
421 8.881784197e-16
422 1.7763568394e-15
423 1.7763568394e-15
424 1.7763568394e-15
425 8.881784197e-16
426 8.881784197e-16
427 8.881784197e-16
428 1.7763568394e-15
429 1.7763568394e-15
430 8.881784197e-16
431 8.881784197e-16
432 1.7763568394e-15
433 0.0
434 2.6645352591e-15
435 1.7763568394e-15
436 1.7763568394e-15
437 2.6645352591e-15
438 2.6645352591e-15
439 2.6645352591e-15
440 2.6645352591e-15
441 1.7763568394e-15
442 3.5527136788e-15
443 1.7763568394e-15
444 1.7763568394e-15
445 2.6645352591e-15
446 1.7763568394e-15
447 1.7763568394e-15
448 0.0
449 1.7763568394e-15
450 8.881784197e-16
451 1.7763568394e-15
452 8.881784197e-16
453 1.7763568394e-15
454 0.0
455 0.0
456 8.881784197e-16
457 8.881784197e-16
458 1.7763568394e-15
459 1.7763568394e-15
460 2.6645352591e-15
461 2.6645352591e-15
462 2.6645352591e-15
463 2.6645352591e-15
464 3.5527136788e-15
465 2.6645352591e-15
466 3.5527136788e-15
467 3.5527136788e-15
468 4.4408920985e-15
469 3.5527136788e-15
470 4.4408920985e-15
471 3.5527136788e-15
472 2.6645352591e-15
473 4.4408920985e-15
474 2.6645352591e-15
475 2.6645352591e-15
476 2.6645352591e-15
477 3.5527136788e-15
478 1.7763568394e-15
479 1.7763568394e-15
480 1.7763568394e-15
481 1.7763568394e-15
482 1.7763568394e-15
483 2.6645352591e-15
484 2.6645352591e-15
485 8.881784197e-16
486 2.6645352591e-15
487 1.7763568394e-15
488 2.6645352591e-15
489 1.7763568394e-15
490 8.881784197e-16
491 1.7763568394e-15
492 2.6645352591e-15
493 1.7763568394e-15
494 1.7763568394e-15
495 2.6645352591e-15
496 2.6645352591e-15
497 1.7763568394e-15
498 1.7763568394e-15
499 8.881784197e-16
500 8.881784197e-16


==> Figures/data/pg_lasso_oimP.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.322995547316
8 0.322995547316
9 0.678829924727
10 0.678829924727
11 0.901302529041
12 0.901302529041
13 0.904046638795
14 0.904046638795
15 0.0
16 0.0
17 0.938693139937
18 0.938693139937
19 0.938693139937
20 0.938693139937
21 0.0
22 0.0
23 0.938693139937
24 0.938693139937
25 0.938693139937
26 0.938693139937
27 0.0
28 0.0
29 0.938693139937
30 0.938693139937
31 0.938693139937
32 0.938693139937
33 0.0
34 0.0
35 0.938693139937
36 0.938693139937
37 0.938693139937
38 0.938693139937
39 0.0
40 0.0
41 0.938693139937
42 0.938693139937
43 0.938693139937
44 0.938693139937
45 0.0
46 0.0
47 0.938693139937
48 0.938693139937
49 0.938693139937
50 0.938693139937
51 0.938693139937
52 0.938693139937
53 0.0
54 0.0
55 0.938693139937
56 0.938693139937
57 0.938693139937
58 0.938693139937
59 0.0
60 0.0
61 0.938693139937
62 0.938693139937
63 0.938693139937
64 0.938693139937
65 0.0
66 0.0
67 0.938693139937
68 0.938693139937
69 0.938693139937
70 0.938693139937
71 0.938693139937
72 0.938693139937
73 0.0
74 0.0
75 0.938693139937
76 0.938693139937
77 0.938693139937
78 0.938693139937
79 0.0
80 0.0
81 0.938693139937
82 0.938693139937
83 0.938693139937
84 0.938693139937
85 0.0
86 0.0
87 0.938693139937
88 0.938693139937
89 0.938693139937
90 0.938693139937
91 0.938693139937
92 0.938693139937
93 0.0
94 0.0
95 0.938693139937
96 0.938693139937
97 0.938693139937
98 0.938693139937
99 0.0
100 0.0
101 0.938693139937
102 0.938693139937
103 0.938693139937
104 0.938693139937
105 0.0
106 0.0
107 0.938693139937
108 0.938693139937
109 0.938693139937
110 0.938693139937
111 0.938693139937
112 0.938693139937
113 0.0
114 0.0
115 0.938693139937
116 0.938693139937
117 0.938693139937
118 0.938693139937
119 0.0
120 0.0
121 0.938693139937
122 0.938693139937
123 0.938693139937
124 0.938693139937
125 0.938693139937
126 0.938693139937
127 0.938693139937
128 0.938693139937
129 0.0
130 0.0
131 0.938693139937
132 0.938693139937
133 0.938693139937
134 0.938693139937
135 0.938693139937
136 0.938693139937
137 0.0
138 0.0
139 0.938693139937
140 0.938693139937
141 0.938693139937
142 0.938693139937
143 0.0
144 0.0
145 0.0
146 0.0
147 0.40488557798
148 0.40488557798
149 0.0
150 0.0
151 0.0
152 0.0
153 0.0
154 0.0
155 0.0
156 0.0
157 0.483129741106
158 0.483129741106
159 0.0
160 0.0
161 0.0
162 0.0
163 0.0
164 0.0
165 0.0
166 0.0
167 0.0
168 0.0
169 0.568328597571
170 0.568328597571
171 0.0
172 0.0
173 0.0
174 0.0
175 0.648332946631
176 0.648332946631
177 0.0
178 0.0
179 0.938693139937
180 0.938693139937
181 0.0
182 0.0
183 0.938693139937
184 0.938693139937
185 0.0
186 0.0
187 0.938693139937
188 0.938693139937
189 0.0
190 0.0
191 0.0
192 0.0
193 0.0
194 0.0
195 0.465370473415
196 0.465370473415
197 0.0
198 0.0
199 0.0
200 0.0
201 0.0
202 0.0
203 0.0
204 0.0
205 0.44364630471
206 0.44364630471
207 0.0
208 0.0
209 0.0
210 0.0
211 0.0
212 0.0
213 0.0
214 0.0
215 0.0
216 0.0
217 0.0
218 0.0
219 0.0
220 0.0
221 0.589769303499
222 0.589769303499
223 0.0
224 0.0
225 0.938693139937
226 0.938693139937
227 0.0
228 0.0
229 0.0
230 0.0
231 0.0
232 0.0
233 0.528947281921
234 0.528947281921
235 0.0
236 0.0
237 0.0
238 0.0
239 0.0
240 0.0
241 0.0
242 0.0
243 0.383700862887
244 0.383700862887
245 0.0
246 0.0
247 0.0
248 0.0
249 0.562753979289
250 0.562753979289
251 0.0
252 0.0
253 0.0
254 0.0
255 0.0
256 0.0
257 0.387562756575
258 0.387562756575
259 0.0
260 0.0
261 0.0
262 0.0
263 0.0
264 0.0
265 0.0
266 0.0
267 0.0
268 0.0
269 0.0
270 0.0
271 0.0
272 0.0
273 0.0
274 0.0
275 0.0
276 0.0
277 0.0
278 0.0
279 0.0
280 0.0
281 0.48369223488
282 0.48369223488
283 0.0
284 0.0
285 0.0
286 0.0
287 0.0
288 0.0
289 0.53007395087
290 0.53007395087
291 0.0
292 0.0
293 0.938693139937
294 0.938693139937
295 0.0
296 0.0
297 0.0
298 0.0
299 0.0
300 0.0
301 0.0
302 0.0
303 0.686336350547
304 0.686336350547
305 0.0
306 0.0
307 0.0
308 0.0
309 0.0
310 0.0
311 0.0
312 0.0
313 0.450936528391
314 0.450936528391
315 0.0
316 0.0
317 0.0
318 0.0
319 0.0
320 0.0
321 0.57216645796
322 0.57216645796
323 0.0
324 0.0
325 0.0
326 0.0
327 0.606464164508
328 0.606464164508
329 0.0
330 0.0
331 0.0
332 0.0
333 0.574970218525
334 0.574970218525
335 0.0
336 0.0
337 0.0
338 0.0
339 0.586719195371
340 0.586719195371
341 0.0
342 0.0
343 0.0
344 0.0
345 0.0
346 0.0
347 0.0
348 0.0
349 0.0
350 0.0
351 0.728255212368
352 0.728255212368
353 0.0
354 0.0
355 0.0
356 0.0
357 0.0
358 0.0
359 0.0
360 0.0
361 0.0
362 0.0
363 0.395294297582
364 0.395294297582
365 0.0
366 0.0
367 0.0
368 0.0
369 0.447817481578
370 0.447817481578
371 0.0
372 0.0
373 0.0
374 0.0
375 0.0
376 0.0
377 0.0
378 0.0
379 0.653070173288
380 0.653070173288
381 0.0
382 0.0
383 0.0
384 0.0
385 0.0
386 0.0
387 0.454501751296
388 0.454501751296
389 0.0
390 0.0
391 0.0
392 0.0
393 0.543578420697
394 0.543578420697
395 0.0
396 0.0
397 0.0
398 0.0
399 0.0
400 0.0
401 0.0
402 0.0
403 0.0
404 0.0
405 0.533075745877
406 0.533075745877
407 0.0
408 0.0
409 0.0
410 0.0
411 0.0
412 0.0
413 0.0
414 0.0
415 0.0
416 0.0
417 0.0
418 0.0
419 0.0
420 0.0
421 0.0
422 0.0
423 0.0
424 0.0
425 0.0
426 0.0
427 0.344226126073
428 0.344226126073
429 0.0
430 0.0
431 0.0
432 0.0
433 0.0
434 0.0
435 0.0
436 0.0
437 0.787879420907
438 0.787879420907
439 0.0
440 0.0
441 0.938693139937
442 0.938693139937
443 0.0
444 0.0
445 0.0
446 0.0
447 0.605178340978
448 0.605178340978
449 0.0
450 0.0
451 0.0
452 0.0
453 0.424200280357
454 0.424200280357
455 0.0
456 0.0
457 0.0
458 0.0
459 0.0
460 0.0
461 0.0
462 0.0
463 0.0
464 0.0
465 0.0
466 0.0
467 0.42475578244
468 0.42475578244
469 0.0
470 0.0
471 0.0
472 0.0
473 0.0
474 0.0
475 0.0
476 0.0
477 0.0
478 0.0
479 0.0
480 0.0
481 0.613983087496
482 0.613983087496
483 0.0
484 0.0
485 0.0
486 0.0
487 0.0
488 0.0
489 0.557590802079
490 0.557590802079
491 0.0
492 0.0
493 0.0
494 0.0
495 0.68659520155
496 0.68659520155
497 0.0
498 0.0
499 0.0
500 0.0


==> Figures/data/pg_lasso_orig.dat <==
0 11803.6136745
1 2963.13715345
2 1272.78113775
3 685.104912879
4 417.021455183
5 273.00426785
6 186.954189035
7 131.795073523
8 94.7583284464
9 69.0875072725
10 50.8947215544
11 37.7885872167
12 28.2367379712
13 21.2093226926
14 16.0000944832
15 12.114587515
16 9.2017234526
17 7.00859408833
18 5.35118945445
19 4.09592279397
20 3.14182960961
21 2.41441932319
22 1.85927124502
23 1.43419121867
24 1.10798117357
25 0.857167809456
26 0.663979976695
27 0.514926611316
28 0.399740531329
29 0.310590279839
30 0.241489705378
31 0.187854161599
32 0.146165896459
33 0.113721067198
34 0.0884379838838
35 0.0687568358122
36 0.0535238209693
37 0.0416331586942
38 0.0325275380111
39 0.0254378036083
40 0.0199327175607
41 0.0156200029543
42 0.0122313824944
43 0.00956439284155
44 0.00749078105271
45 0.0058897544206
46 0.00463307667241
47 0.00364201905121
48 0.00285869087453
49 0.00225093302087
50 0.00177713768396
51 0.00140567466944
52 0.00111379384003
53 0.000884081156386
54 0.000702983345714
55 0.000559679469712
56 0.000445944922576
57 0.000355511239525
58 0.000283633431709
59 0.000226558866068
60 0.000181126367302
61 0.000144915728712
62 0.00011602592106
63 9.29564190724e-05
64 7.45198151497e-05
65 5.97747770748e-05
66 4.79739675088e-05
67 3.85233321625e-05
68 3.09501482745e-05
69 2.48778763963e-05
70 2.00063226252e-05
71 1.60959612501e-05
72 1.2955526242e-05
73 1.04321767216e-05
74 8.40369321864e-06
75 6.77227866941e-06
76 5.45962926513e-06
77 4.40301151183e-06
78 3.55213727232e-06
79 2.86667262728e-06
80 2.31425038244e-06
81 1.86888320819e-06
82 1.50969589896e-06
83 1.21991180713e-06
84 9.86041993833e-07
85 7.97236131334e-07
86 6.44762711666e-07
87 5.21592330216e-07
88 4.22063687111e-07
89 3.41615564281e-07
90 2.76571671343e-07
91 2.23967936641e-07
92 1.81413646771e-07
93 1.46979936666e-07
94 1.1911003206e-07
95 9.65470796643e-08
96 7.82760647411e-08
97 6.34770138674e-08
98 5.14873388369e-08
99 4.17714671741e-08
100 3.38963896951e-08
101 2.75119074189e-08
102 2.23347402795e-08
103 1.81356583084e-08
104 1.47291476793e-08
105 1.19650236385e-08
106 9.72165903335e-09
107 7.90058329869e-09
108 6.42196873457e-09
109 5.22118082102e-09
110 4.2458125904e-09
111 3.45338513341e-09
112 2.80944600917e-09
113 2.28606289454e-09
114 1.86059168072e-09
115 1.51462842268e-09
116 1.23326149293e-09
117 1.00438946049e-09
118 8.18169532124e-10
119 6.66626753798e-10
120 5.43278311227e-10
121 4.42849312776e-10
122 3.61075613853e-10
123 2.94467561446e-10
124 2.40201636359e-10
125 1.95984561913e-10
126 1.59946722533e-10
127 1.30569333123e-10
128 1.06615161144e-10
129 8.70770122674e-11
130 7.1136874169e-11
131 5.8130389391e-11
132 4.75157690971e-11
133 3.88515886129e-11
134 3.17736947864e-11
135 2.59898769173e-11
136 2.12683204381e-11
137 1.74109615614e-11
138 1.42561518146e-11
139 1.16733289701e-11
140 9.56390522333e-12
141 7.84083908911e-12
142 6.42863540179e-12
143 5.26778620724e-12
144 4.32098801184e-12
145 3.54560825144e-12
146 2.91411339504e-12
147 2.39097630583e-12
148 1.9610979507e-12
149 1.61204383176e-12
150 1.32693855903e-12
151 1.08979492097e-12
152 8.96172025477e-13
153 7.38076266771e-13
154 6.11954931173e-13
155 5.00932628711e-13
156 4.14779322e-13
157 3.39284156325e-13
158 2.80664380625e-13
159 2.29150032283e-13
160 1.90958360236e-13
161 1.54543045028e-13
162 1.28785870857e-13
163 1.05693231944e-13
164 8.97060203897e-14
165 7.28306304154e-14
166 5.95079541199e-14
167 4.88498130835e-14
168 4.08562073062e-14
169 3.10862446895e-14
170 3.28626015289e-14
171 1.95399252334e-14
172 2.22044604925e-14
173 1.59872115546e-14
174 1.15463194561e-14
175 1.06581410364e-14
176 6.2172489379e-15
177 6.2172489379e-15
178 9.7699626167e-15
179 8.881784197e-15
180 7.1054273576e-15
181 3.5527136788e-15
182 1.7763568394e-15
183 4.4408920985e-15
184 -1.7763568394e-15
185 3.5527136788e-15
186 8.881784197e-16
187 -8.881784197e-16
188 1.7763568394e-15
189 1.7763568394e-15
190 -2.6645352591e-15
191 0.0
192 -2.6645352591e-15
193 -1.7763568394e-15
194 0.0
195 2.6645352591e-15
196 0.0
197 -4.4408920985e-15
198 2.6645352591e-15
199 1.7763568394e-15
200 3.5527136788e-15
201 2.6645352591e-15
202 8.881784197e-16
203 1.7763568394e-15
204 4.4408920985e-15
205 8.881784197e-16
206 2.6645352591e-15
207 2.6645352591e-15
208 -1.7763568394e-15
209 -8.881784197e-16
210 -4.4408920985e-15
211 3.5527136788e-15
212 -1.7763568394e-15
213 8.881784197e-16
214 8.881784197e-16
215 8.881784197e-16
216 2.6645352591e-15
217 -8.881784197e-16
218 8.881784197e-16
219 0.0
220 0.0
221 8.881784197e-16
222 -1.7763568394e-15
223 -2.6645352591e-15
224 -2.6645352591e-15
225 1.7763568394e-15
226 -2.6645352591e-15
227 -1.7763568394e-15
228 -8.881784197e-16
229 8.881784197e-16
230 -1.7763568394e-15
231 8.881784197e-16
232 -3.5527136788e-15
233 -8.881784197e-16
234 -8.881784197e-16
235 -1.7763568394e-15
236 1.7763568394e-15
237 0.0
238 -4.4408920985e-15
239 1.7763568394e-15
240 -3.5527136788e-15
241 -8.881784197e-16
242 8.881784197e-16
243 8.881784197e-16
244 -4.4408920985e-15
245 1.7763568394e-15
246 3.5527136788e-15
247 2.6645352591e-15
248 -2.6645352591e-15
249 -1.7763568394e-15
250 -2.6645352591e-15
251 8.881784197e-16
252 -8.881784197e-16
253 0.0
254 -1.7763568394e-15
255 -2.6645352591e-15
256 8.881784197e-16
257 8.881784197e-16
258 8.881784197e-16
259 0.0
260 -8.881784197e-16
261 2.6645352591e-15
262 -8.881784197e-16
263 8.881784197e-16
264 3.5527136788e-15
265 -3.5527136788e-15
266 0.0
267 3.5527136788e-15
268 -1.7763568394e-15
269 1.7763568394e-15
270 1.7763568394e-15
271 2.6645352591e-15
272 -1.7763568394e-15
273 0.0
274 8.881784197e-16
275 0.0
276 -1.7763568394e-15
277 -1.7763568394e-15
278 -1.7763568394e-15
279 -3.5527136788e-15
280 -8.881784197e-16
281 0.0
282 2.6645352591e-15
283 -3.5527136788e-15
284 -8.881784197e-16
285 -8.881784197e-16
286 2.6645352591e-15
287 1.7763568394e-15
288 -2.6645352591e-15
289 -8.881784197e-16
290 -5.3290705182e-15
291 0.0
292 -1.7763568394e-15
293 0.0
294 0.0
295 8.881784197e-16
296 0.0
297 0.0
298 1.7763568394e-15
299 1.7763568394e-15
300 -4.4408920985e-15
301 1.7763568394e-15
302 1.7763568394e-15
303 -1.7763568394e-15
304 2.6645352591e-15
305 1.7763568394e-15
306 8.881784197e-16
307 -2.6645352591e-15
308 2.6645352591e-15
309 -2.6645352591e-15
310 8.881784197e-16
311 8.881784197e-16
312 0.0
313 1.7763568394e-15
314 8.881784197e-16
315 0.0
316 0.0
317 -1.7763568394e-15
318 2.6645352591e-15
319 0.0
320 -8.881784197e-16
321 -3.5527136788e-15
322 8.881784197e-16
323 8.881784197e-16
324 -1.7763568394e-15
325 -8.881784197e-16
326 3.5527136788e-15
327 8.881784197e-16
328 -2.6645352591e-15
329 -1.7763568394e-15
330 -8.881784197e-16
331 -8.881784197e-16
332 0.0
333 -1.7763568394e-15
334 -4.4408920985e-15
335 -3.5527136788e-15
336 -8.881784197e-16
337 -2.6645352591e-15
338 -4.4408920985e-15
339 -8.881784197e-16
340 8.881784197e-16
341 -2.6645352591e-15
342 -8.881784197e-16
343 8.881784197e-16
344 -8.881784197e-16
345 0.0
346 8.881784197e-16
347 1.7763568394e-15
348 1.7763568394e-15
349 1.7763568394e-15
350 4.4408920985e-15
351 3.5527136788e-15
352 4.4408920985e-15
353 5.3290705182e-15
354 6.2172489379e-15
355 3.5527136788e-15
356 4.4408920985e-15
357 3.5527136788e-15
358 2.6645352591e-15
359 3.5527136788e-15
360 1.7763568394e-15
361 1.7763568394e-15
362 2.6645352591e-15
363 2.6645352591e-15
364 1.7763568394e-15
365 1.7763568394e-15
366 8.881784197e-16
367 3.5527136788e-15
368 4.4408920985e-15
369 3.5527136788e-15
370 3.5527136788e-15
371 2.6645352591e-15
372 1.7763568394e-15
373 1.7763568394e-15
374 8.881784197e-16
375 8.881784197e-16
376 8.881784197e-16
377 1.7763568394e-15
378 2.6645352591e-15
379 2.6645352591e-15
380 3.5527136788e-15
381 3.5527136788e-15
382 2.6645352591e-15
383 2.6645352591e-15
384 8.881784197e-16
385 8.881784197e-16
386 0.0
387 0.0
388 2.6645352591e-15
389 2.6645352591e-15
390 2.6645352591e-15
391 3.5527136788e-15
392 4.4408920985e-15
393 3.5527136788e-15
394 2.6645352591e-15
395 2.6645352591e-15
396 8.881784197e-16
397 1.7763568394e-15
398 1.7763568394e-15
399 2.6645352591e-15
400 1.7763568394e-15
401 2.6645352591e-15
402 1.7763568394e-15
403 8.881784197e-16
404 1.7763568394e-15
405 8.881784197e-16
406 1.7763568394e-15
407 2.6645352591e-15
408 2.6645352591e-15
409 8.881784197e-16
410 8.881784197e-16
411 1.7763568394e-15
412 1.7763568394e-15
413 1.7763568394e-15
414 2.6645352591e-15
415 8.881784197e-16
416 1.7763568394e-15
417 1.7763568394e-15
418 1.7763568394e-15
419 8.881784197e-16
420 2.6645352591e-15
421 2.6645352591e-15
422 0.0
423 3.5527136788e-15
424 0.0
425 0.0
426 0.0
427 0.0
428 1.7763568394e-15
429 0.0
430 1.7763568394e-15
431 8.881784197e-16
432 8.881784197e-16
433 8.881784197e-16
434 8.881784197e-16
435 8.881784197e-16
436 1.7763568394e-15
437 8.881784197e-16
438 0.0
439 8.881784197e-16
440 8.881784197e-16
441 0.0
442 0.0
443 8.881784197e-16
444 0.0
445 1.7763568394e-15
446 2.6645352591e-15
447 2.6645352591e-15
448 2.6645352591e-15
449 3.5527136788e-15
450 1.7763568394e-15
451 2.6645352591e-15
452 1.7763568394e-15
453 2.6645352591e-15
454 1.7763568394e-15
455 2.6645352591e-15
456 2.6645352591e-15
457 1.7763568394e-15
458 3.5527136788e-15
459 2.6645352591e-15
460 2.6645352591e-15
461 1.7763568394e-15
462 1.7763568394e-15
463 2.6645352591e-15
464 2.6645352591e-15
465 2.6645352591e-15
466 3.5527136788e-15
467 2.6645352591e-15
468 3.5527136788e-15
469 3.5527136788e-15
470 3.5527136788e-15
471 4.4408920985e-15
472 3.5527136788e-15
473 3.5527136788e-15
474 4.4408920985e-15
475 3.5527136788e-15
476 3.5527136788e-15
477 4.4408920985e-15
478 2.6645352591e-15
479 3.5527136788e-15
480 2.6645352591e-15
481 2.6645352591e-15
482 1.7763568394e-15
483 1.7763568394e-15
484 3.5527136788e-15
485 8.881784197e-16
486 1.7763568394e-15
487 2.6645352591e-15
488 2.6645352591e-15
489 1.7763568394e-15
490 2.6645352591e-15
491 2.6645352591e-15
492 2.6645352591e-15
493 2.6645352591e-15
494 1.7763568394e-15
495 1.7763568394e-15
496 1.7763568394e-15
497 1.7763568394e-15
498 1.7763568394e-15
499 8.881784197e-16
500 2.6645352591e-15


==> Figures/data/pg_lasso_orm.dat <==
0 11803.6136745
1 2963.13715345
2 1272.78113775
3 685.104912879
4 387.791460538
5 225.301507267
6 138.055541768
7 89.0006697953
8 58.838733087
9 39.1399219382
10 26.1142507097
11 17.5591631118
12 11.9201234876
13 8.14715060489
14 5.58846311553
15 3.84505285755
16 2.65482713328
17 1.84021746256
18 1.27990338463
19 0.892408416099
20 0.623521672237
21 0.436500291208
22 0.306102223873
23 0.214926632097
24 0.150994990293
25 0.106053626601
26 0.0743904739063
27 0.0522748867366
28 0.0367635931455
29 0.0259926597317
30 0.0184616449615
31 0.0131063045628
32 0.00926893322526
33 0.00657741786201
34 0.00468999704735
35 0.00334489931363
36 0.00238657829435
37 0.00170705997736
38 0.0012258298795
39 0.00088613250854
40 0.000641766643644
41 0.000465567812864
42 0.000337906529429
43 0.000246157870983
44 0.000178963288217
45 0.000130654239762
46 9.54063730481e-05
47 6.97763932616e-05
48 5.10683670933e-05
49 3.74213376819e-05
50 2.74465595478e-05
51 2.01491087459e-05
52 1.48033344516e-05
53 1.08842797255e-05
54 8.00871433526e-06
55 5.89711389942e-06
56 4.34519594794e-06
57 3.20373757212e-06
58 2.36357830818e-06
59 1.7447756564e-06
60 1.28871267879e-06
61 9.52378803376e-07
62 7.04192312462e-07
63 5.20946427329e-07
64 3.85574600692e-07
65 2.85516544629e-07
66 2.11522235283e-07
67 1.56775306515e-07
68 1.1624971652e-07
69 8.62372955268e-08
70 6.40006332375e-08
71 4.75178563164e-08
72 3.52948053006e-08
73 2.62267594309e-08
74 1.94965279476e-08
75 1.44993430595e-08
76 1.07874189581e-08
77 8.02907340614e-09
78 5.97851279593e-09
79 4.45349179756e-09
80 3.31887761718e-09
81 2.47437270673e-09
82 1.84555482008e-09
83 1.37713040971e-09
84 1.02805941538e-09
85 7.67813368441e-10
86 5.73709080243e-10
87 4.28875601699e-10
88 3.20754978134e-10
89 2.40010677999e-10
90 1.79683823376e-10
91 1.34586564116e-10
92 1.00860653163e-10
93 7.56301687943e-11
94 5.67412783425e-11
95 4.25899315815e-11
96 3.19895221423e-11
97 2.40456543565e-11
98 1.80806480898e-11
99 1.36006761409e-11
100 1.02389208223e-11
101 7.71649411035e-12
102 5.81756864904e-12
103 4.38760139332e-12
104 3.31468186232e-12
105 2.50377496513e-12
106 1.89093185554e-12
107 1.4290790773e-12
108 1.08180131519e-12
109 8.22453216642e-13
110 6.24389429049e-13
111 4.69846384021e-13
112 3.57935903139e-13
113 2.72670774848e-13
114 2.0872192863e-13
115 1.56319401867e-13
116 1.20792265079e-13
117 9.7699626167e-14
118 6.92779167366e-14
119 5.15143483426e-14
120 4.08562073062e-14
121 3.01980662698e-14
122 2.39808173319e-14
123 1.95399252334e-14
124 9.7699626167e-15
125 9.7699626167e-15
126 9.7699626167e-15
127 7.9936057773e-15
128 7.1054273576e-15
129 5.3290705182e-15
130 3.5527136788e-15
131 8.881784197e-16
132 7.9936057773e-15
133 0.0
134 3.5527136788e-15
135 0.0
136 1.7763568394e-15
137 -1.7763568394e-15
138 2.6645352591e-15
139 4.4408920985e-15
140 8.881784197e-16
141 1.7763568394e-15
142 3.5527136788e-15
143 -8.881784197e-16
144 0.0
145 1.7763568394e-15
146 -8.881784197e-16
147 8.881784197e-16
148 2.6645352591e-15
149 1.7763568394e-15
150 -1.7763568394e-15
151 -8.881784197e-16
152 -1.7763568394e-15
153 -5.3290705182e-15
154 8.881784197e-16
155 -8.881784197e-16
156 0.0
157 3.5527136788e-15
158 -8.881784197e-16
159 8.881784197e-16
160 -3.5527136788e-15
161 0.0
162 2.6645352591e-15
163 -1.7763568394e-15
164 -5.3290705182e-15
165 0.0
166 1.7763568394e-15
167 0.0
168 1.7763568394e-15
169 -2.6645352591e-15
170 2.6645352591e-15
171 -8.881784197e-16
172 2.6645352591e-15
173 -4.4408920985e-15
174 8.881784197e-16
175 8.881784197e-16
176 0.0
177 -3.5527136788e-15
178 2.6645352591e-15
179 8.881784197e-16
180 0.0
181 -5.3290705182e-15
182 -8.881784197e-16
183 4.4408920985e-15
184 0.0
185 -1.7763568394e-15
186 0.0
187 0.0
188 -3.5527136788e-15
189 0.0
190 3.5527136788e-15
191 8.881784197e-16
192 8.881784197e-16
193 -8.881784197e-16
194 -1.7763568394e-15
195 1.7763568394e-15
196 3.5527136788e-15
197 -4.4408920985e-15
198 8.881784197e-16
199 -6.2172489379e-15
200 8.881784197e-16
201 -3.5527136788e-15
202 -1.7763568394e-15
203 -4.4408920985e-15
204 -8.881784197e-16
205 -2.6645352591e-15
206 8.881784197e-16
207 1.7763568394e-15
208 2.6645352591e-15
209 2.6645352591e-15
210 0.0
211 0.0
212 -8.881784197e-16
213 -3.5527136788e-15
214 -1.7763568394e-15
215 0.0
216 1.7763568394e-15
217 -8.881784197e-16
218 8.881784197e-16
219 0.0
220 0.0
221 1.7763568394e-15
222 8.881784197e-16
223 4.4408920985e-15
224 -1.7763568394e-15
225 8.881784197e-16
226 -2.6645352591e-15
227 -1.7763568394e-15
228 2.6645352591e-15
229 0.0
230 4.4408920985e-15
231 8.881784197e-16
232 -8.881784197e-16
233 -1.7763568394e-15
234 1.7763568394e-15
235 -2.6645352591e-15
236 -1.7763568394e-15
237 -8.881784197e-16
238 -8.881784197e-16
239 0.0
240 0.0
241 -8.881784197e-16
242 -1.7763568394e-15
243 8.881784197e-16
244 8.881784197e-16
245 2.6645352591e-15
246 3.5527136788e-15
247 4.4408920985e-15
248 5.3290705182e-15
249 5.3290705182e-15
250 5.3290705182e-15
251 4.4408920985e-15
252 3.5527136788e-15
253 5.3290705182e-15
254 4.4408920985e-15
255 5.3290705182e-15
256 5.3290705182e-15
257 2.6645352591e-15
258 4.4408920985e-15
259 0.0
260 4.4408920985e-15
261 1.7763568394e-15
262 1.7763568394e-15
263 8.881784197e-16
264 2.6645352591e-15
265 8.881784197e-16
266 1.7763568394e-15
267 2.6645352591e-15
268 3.5527136788e-15
269 0.0
270 8.881784197e-16
271 2.6645352591e-15
272 8.881784197e-16
273 1.7763568394e-15
274 1.7763568394e-15
275 3.5527136788e-15
276 2.6645352591e-15
277 2.6645352591e-15
278 2.6645352591e-15
279 4.4408920985e-15
280 3.5527136788e-15
281 3.5527136788e-15
282 4.4408920985e-15
283 1.7763568394e-15
284 5.3290705182e-15
285 -8.881784197e-16
286 2.6645352591e-15
287 2.6645352591e-15
288 2.6645352591e-15
289 3.5527136788e-15
290 3.5527136788e-15
291 2.6645352591e-15
292 1.7763568394e-15
293 1.7763568394e-15
294 1.7763568394e-15
295 1.7763568394e-15
296 8.881784197e-16
297 1.7763568394e-15
298 3.5527136788e-15
299 1.7763568394e-15
300 2.6645352591e-15
301 1.7763568394e-15
302 8.881784197e-16
303 1.7763568394e-15
304 2.6645352591e-15
305 1.7763568394e-15
306 8.881784197e-16
307 1.7763568394e-15
308 0.0
309 8.881784197e-16
310 0.0
311 2.6645352591e-15
312 0.0
313 8.881784197e-16
314 0.0
315 -8.881784197e-16
316 1.7763568394e-15
317 -8.881784197e-16
318 1.7763568394e-15
319 2.6645352591e-15
320 2.6645352591e-15
321 8.881784197e-16
322 2.6645352591e-15
323 1.7763568394e-15
324 8.881784197e-16
325 8.881784197e-16
326 0.0
327 2.6645352591e-15
328 8.881784197e-16
329 8.881784197e-16
330 8.881784197e-16
331 8.881784197e-16
332 8.881784197e-16
333 0.0
334 8.881784197e-16
335 0.0
336 1.7763568394e-15
337 1.7763568394e-15
338 4.4408920985e-15
339 2.6645352591e-15
340 1.7763568394e-15
341 0.0
342 0.0
343 2.6645352591e-15
344 2.6645352591e-15
345 0.0
346 8.881784197e-16
347 0.0
348 1.7763568394e-15
349 8.881784197e-16
350 2.6645352591e-15
351 1.7763568394e-15
352 1.7763568394e-15
353 1.7763568394e-15
354 4.4408920985e-15
355 1.7763568394e-15
356 2.6645352591e-15
357 1.7763568394e-15
358 3.5527136788e-15
359 8.881784197e-16
360 1.7763568394e-15
361 3.5527136788e-15
362 5.3290705182e-15
363 1.7763568394e-15
364 4.4408920985e-15
365 3.5527136788e-15
366 4.4408920985e-15
367 2.6645352591e-15
368 1.7763568394e-15
369 2.6645352591e-15
370 2.6645352591e-15
371 2.6645352591e-15
372 4.4408920985e-15
373 3.5527136788e-15
374 4.4408920985e-15
375 2.6645352591e-15
376 2.6645352591e-15
377 4.4408920985e-15
378 1.7763568394e-15
379 1.7763568394e-15
380 2.6645352591e-15
381 1.7763568394e-15
382 3.5527136788e-15
383 1.7763568394e-15
384 2.6645352591e-15
385 1.7763568394e-15
386 8.881784197e-16
387 1.7763568394e-15
388 1.7763568394e-15
389 8.881784197e-16
390 8.881784197e-16
391 -8.881784197e-16
392 3.5527136788e-15
393 2.6645352591e-15
394 8.881784197e-16
395 1.7763568394e-15
396 1.7763568394e-15
397 8.881784197e-16
398 3.5527136788e-15
399 1.7763568394e-15
400 1.7763568394e-15
401 1.7763568394e-15
402 0.0
403 8.881784197e-16
404 8.881784197e-16
405 1.7763568394e-15
406 8.881784197e-16
407 2.6645352591e-15
408 1.7763568394e-15
409 1.7763568394e-15
410 8.881784197e-16
411 1.7763568394e-15
412 2.6645352591e-15
413 1.7763568394e-15
414 8.881784197e-16
415 3.5527136788e-15
416 8.881784197e-16
417 8.881784197e-16
418 8.881784197e-16
419 1.7763568394e-15
420 2.6645352591e-15
421 2.6645352591e-15
422 2.6645352591e-15
423 2.6645352591e-15
424 8.881784197e-16
425 2.6645352591e-15
426 1.7763568394e-15
427 2.6645352591e-15
428 0.0
429 1.7763568394e-15
430 8.881784197e-16
431 1.7763568394e-15
432 2.6645352591e-15
433 8.881784197e-16
434 0.0
435 3.5527136788e-15
436 2.6645352591e-15
437 0.0
438 2.6645352591e-15
439 8.881784197e-16
440 1.7763568394e-15
441 1.7763568394e-15
442 8.881784197e-16
443 8.881784197e-16
444 3.5527136788e-15
445 2.6645352591e-15
446 1.7763568394e-15
447 1.7763568394e-15
448 2.6645352591e-15
449 3.5527136788e-15
450 4.4408920985e-15
451 2.6645352591e-15
452 3.5527136788e-15
453 3.5527136788e-15
454 1.7763568394e-15
455 1.7763568394e-15
456 2.6645352591e-15
457 1.7763568394e-15
458 1.7763568394e-15
459 0.0
460 8.881784197e-16
461 1.7763568394e-15
462 8.881784197e-16
463 3.5527136788e-15
464 2.6645352591e-15
465 5.3290705182e-15
466 1.7763568394e-15
467 1.7763568394e-15
468 8.881784197e-16
469 8.881784197e-16
470 8.881784197e-16
471 1.7763568394e-15
472 1.7763568394e-15
473 8.881784197e-16
474 1.7763568394e-15
475 8.881784197e-16
476 0.0
477 8.881784197e-16
478 0.0
479 2.6645352591e-15
480 2.6645352591e-15
481 8.881784197e-16
482 8.881784197e-16
483 2.6645352591e-15
484 1.7763568394e-15
485 0.0
486 1.7763568394e-15
487 2.6645352591e-15
488 3.5527136788e-15
489 1.7763568394e-15
490 2.6645352591e-15
491 0.0
492 8.881784197e-16
493 1.7763568394e-15
494 2.6645352591e-15
495 8.881784197e-16
496 2.6645352591e-15
497 1.7763568394e-15
498 8.881784197e-16
499 1.7763568394e-15
500 2.6645352591e-15


==> Figures/data/pg_lasso_ormP.dat <==
0 1.0
1 1.0
2 1.0
3 1.134928674
4 1.28816111067
5 1.33047380343
6 1.30503587628
7 1.30153173388
8 1.33030987018
9 1.35836009529
10 1.36459949086
11 1.35859579393
12 1.35654209598
13 1.3615091603
14 1.36744687089
15 1.36947366585
16 1.36959772876
17 1.36971333007
18 1.37137029842
19 1.37332467265
20 1.37454339526
21 1.37516455797
22 1.37579189188
23 1.37666860099
24 1.37762244419
25 1.3784520788
26 1.37914841518
27 1.37681291275
28 1.37809937364
29 1.37421943301
30 1.37580329939
31 1.38129427301
32 1.38531485633
33 1.37903620047
34 1.37664661917
35 1.38150556407
36 1.38518922903
37 1.38307868557
38 1.37716240271
39 1.38023966231
40 1.38460751564
41 1.3875195327
42 1.38844323285
43 1.38745245019
44 1.3872161593
45 1.38788644249
46 1.38928874059
47 1.390062952
48 1.3902552306
49 1.39035632181
50 1.3906996583
51 1.39116955586
52 1.39156467168
53 1.39183679353
54 1.39206856766
55 1.39232545659
56 1.39260095856
57 1.39285990452
58 1.39308914331
59 1.39330055173
60 1.39350752055
61 1.39371156912
62 1.39390749709
63 1.39409263426
64 1.39426890615
65 1.39443923658
66 1.39460472173
67 1.3947650176
68 1.39491995022
69 1.39507012776
70 1.39521644193
71 1.39535951437
72 1.3954996698
73 1.39563720103
74 1.39577251515
75 1.39590607585
76 1.39603830174
77 1.39616954533
78 1.39630013466
79 1.39643040485
80 1.39656069448
81 1.39669132746
82 1.39682260851
83 1.39695482787
84 1.39708826904
85 1.39722320922
86 1.39735991628
87 1.39749864592
88 1.39763964807
89 1.39778316002
90 1.39792941456
91 1.39807863196
92 1.39823102672
93 1.39838680042
94 1.39854614822
95 1.39870925456
96 1.39887629145
97 1.39904742109
98 1.39922279138
99 1.39940253714
100 1.39958679005
101 1.39977565359
102 1.39996922226
103 1.40016756116
104 1.40037074898
105 1.40057882488
106 1.40079179397
107 1.40100966143
108 1.40123242359
109 1.40146002904
110 1.4016924223
111 1.40192948794
112 1.40217112514
113 1.40241722085
114 1.40266761032
115 1.40292207098
116 1.40318044167
117 1.40344248228
118 1.40370788801
119 1.40397642069
120 1.4042478081
121 1.40452170765
122 1.40479775439
123 1.40507565435
124 1.40535493583
125 1.40563527844
126 1.4059162881
127 1.40619774196
128 1.40647922628
129 1.40676005258
130 1.40703966946
131 1.40731792516
132 1.4075949248
133 1.4078697096
134 1.40814201797
135 1.40841166687
136 1.40867714435
137 1.40893988411
138 1.40919893574
139 1.40945440682
140 1.40970470902
141 1.40994960262
142 1.41019042907
143 1.41042816969
144 1.41065724232
145 1.41087963703
146 1.4110999646
147 1.41131750739
148 1.4115271761
149 1.41172463879
150 1.41191839119
151 1.4121159776
152 1.41229596055
153 1.41248014977
154 1.41265107041
155 1.41281465379
156 1.41297823264
157 1.41313624642
158 1.41328596916
159 1.41342615274
160 1.41356545288
161 1.41370547227
162 1.4138361706
163 1.41395376234
164 1.4140783491
165 1.41418615317
166 1.41429843145
167 1.41437406245
168 1.41451258546
169 1.41463625672
170 1.41471264985
171 1.41478372353
172 1.41482987989
173 1.41492966633
174 1.41503682346
175 1.41510272425
176 1.41520934505
177 1.41528081571
178 1.41524506211
179 1.41529341278
180 1.41548862641
181 1.41541394516
182 1.41545514723
183 1.41575382235
184 1.41547310588
185 1.41551626468
186 1.41605696685
187 1.41611405355
188 1.41541401113
189 1.41535387891
190 1.41622502481
191 1.41650739419
192 1.41528116523
193 1.41613265028
194 1.41620956952
195 1.41604570827
196 1.41529526296
197 1.41693086159
198 1.41550045242
199 1.41659392936
200 1.41493064681
201 1.4159027853
202 1.41709763702
203 1.41790415899
204 1.41856051354
205 1.41428782306
206 1.41641446073
207 1.41236504113
208 1.41942107944
209 1.41850229617
210 1.41144702349
211 1.41613639334
212 1.42644302778
213 1.41609569265
214 1.40966166857
215 1.41752840072
216 1.41445972127
217 1.40986503388
218 1.41990231733
219 1.41834171318
220 1.41972510795
221 1.42117518092
222 1.41957810199
223 1.42236158434
224 1.40685325433
225 1.42788399073
226 1.4095429059
227 1.41454568833
228 1.44021645849
229 1.44440384635
230 1.4013770125
231 1.43121039953
232 1.42542961586
233 1.39028748002
234 1.47385093903
235 1.40635619565
236 1.4427823616
237 1.44184298323
238 1.39256184371
239 1.41104273158
240 1.61274927925
241 1.41540634861
242 1.32990806071
243 1.4798021256
244 1.44825149995
245 1.69477149338
246 1.44763951123
247 1.38370097285
248 1.52602651036
249 1.40408192336
250 1.31558943023
251 1.60262770182
252 1.68685198462
253 1.7532317437
254 1.38690372017
255 1.36205012414
256 1.4237897898
257 1.51581823765
258 1.76553984312
259 1.55802538624
260 1.55039801941
261 1.36812730021
262 1.39565820296
263 1.44627928127
264 1.50841800937
265 1.51828092354
266 1.51013731243
267 1.93788916761
268 1.73784629739
269 1.38172292667
270 1.33936513611
271 1.33348607297
272 1.6608914924
273 1.59377833454
274 1.51042178119
275 1.45310584392
276 1.50231710571
277 1.43915873498
278 1.61410382152
279 1.65411684849
280 1.46831585087
281 1.38027732856
282 1.36017036755
283 1.64590549671
284 1.48144234482
285 1.69846345152
286 1.49096169117
287 1.46955330036
288 1.38546499934
289 1.54237402539
290 1.31908263368
291 1.50642354049
292 1.6481674332
293 1.97543414545
294 1.49486694853
295 1.3490899169
296 1.48915085987
297 1.59279078195
298 1.49490430022
299 1.38822666066
300 1.44477398933
301 1.39229523484
302 1.84526384796
303 1.58420698638
304 1.44923817335
305 1.47293889308
306 1.51827481089
307 1.55621412753
308 1.4720727955
309 1.44624451491
310 1.49521317171
311 1.4282694935
312 1.40874688425
313 1.44200271145
314 1.71220355619
315 1.6936524305
316 1.64575919057
317 1.40923190042
318 1.29630316091
319 1.2732856133
320 1.61245008155
321 1.80500216394
322 1.67875154176
323 1.36476094859
324 1.46031035593
325 1.34538291164
326 1.61652803433
327 1.63714285005
328 1.53352006318
329 1.54878721175
330 1.47308445732
331 1.42145542683
332 1.60429430608
333 1.60996117871
334 1.48756161621
335 1.4074287928
336 1.51497132046
337 1.43780445391
338 1.73846451983
339 1.5466163316
340 1.4724273443
341 1.49217630168
342 1.33070251978
343 1.5295552775
344 1.49923458899
345 1.54921048901
346 1.79156770225
347 1.51254152653
348 1.47148275053
349 1.52015228694
350 1.50060315488
351 1.45375201942
352 1.35909012567
353 1.56199591521
354 1.47651120161
355 1.69319541002
356 1.44297769371
357 1.40558504059
358 1.38645826071
359 1.46847040015
360 1.82777520484
361 1.71337012036
362 1.57863687932
363 1.44142076106
364 1.3476477736
365 1.41226740277
366 1.34639587301
367 1.62011203365
368 1.6934969274
369 1.60544507061
370 1.43372016527
371 1.40120155085
372 1.39566815499
373 1.56540869083
374 1.53781494131
375 1.9059970296
376 1.5806246954
377 1.38217085368
378 1.42235019264
379 1.36834405692
380 1.75133959412
381 1.45441669256
382 1.58711196902
383 1.47090419781
384 1.48163561513
385 1.41758882521
386 1.44526000294
387 1.5949431352
388 1.41846432131
389 1.56934430313
390 1.78057425027
391 1.49817394474
392 1.46259157417
393 1.345260688
394 1.43395760155
395 1.50606597997
396 1.68004832877
397 1.53612538143
398 1.3725807657
399 1.39347448078
400 1.55110844035
401 1.56227085415
402 1.65460568345
403 1.55045737169
404 1.58191747745
405 1.41018187369
406 1.38144730826
407 1.48766491743
408 1.64000212545
409 1.52480215763
410 1.4096242372
411 1.37316335771
412 1.37385283383
413 1.38723453078
414 1.53630234912
415 1.7477706131
416 1.86717773487
417 1.62548008004
418 1.46091916075
419 1.2491041398
420 1.63417050856
421 1.72889718609
422 1.51292626023
423 1.44361403744
424 1.50075286768
425 1.67328160079
426 1.41612631073
427 1.51347819035
428 1.42246046079
429 1.59801507583
430 1.51274598327
431 1.57839723702
432 1.49463953787
433 1.37857756854
434 1.46806567534
435 1.61408768865
436 1.51817507799
437 1.47382476974
438 1.50528443957
439 1.43010259261
440 1.45308544293
441 1.54627054433
442 1.5956704313
443 1.54836062741
444 1.36826057589
445 1.35679222273
446 1.42573050757
447 1.79169826457
448 1.69989231359
449 1.42689425828
450 1.42248029804
451 1.61112292932
452 1.36013697575
453 1.4265161599
454 2.12628369003
455 1.7035107385
456 1.56041116447
457 1.53428435811
458 1.3257612582
459 1.25364368264
460 1.44453867966
461 1.95993454506
462 1.85942457124
463 1.49796782426
464 1.36006170202
465 1.27183911639
466 1.33367162673
467 1.39780839013
468 1.56501248336
469 1.85367114277
470 1.67323957033
471 1.52325579833
472 1.45336540568
473 1.26742127158
474 1.46936839117
475 1.81854580691
476 1.60971574526
477 1.48471917873
478 1.27067952745
479 1.44253966141
480 1.55821655973
481 1.63458224352
482 1.69685125085
483 1.48696944004
484 1.50874738007
485 1.34032304708
486 1.57966626456
487 1.69946056354
488 1.37842224043
489 1.41923611459
490 1.5393835563
491 1.51411280788
492 1.49344735517
493 1.55621464149
494 1.66799156615
495 1.47645056191
496 1.45454846624
497 1.38003296119
498 1.58225033112
499 1.79299892873
500 1.86593981234

